Autoencoder-based non-intrusive model order reduction in continuum mechanics

We propose a non-intrusive, Autoencoder-based framework for reduced-order modeling in continuum mechanics. Our method integrates three stages: (i) an unsupervised Autoencoder compresses high-dimensional finite element solutions into a compact latent space, (ii) a supervised regression network maps problem parameters to latent codes, and (iii) an end-to-end surrogate reconstructs full-field solutions directly from input parameters. To overcome limitations of existing approaches, we propose two key extensions: a force-augmented variant that jointly predicts displacement fields and reaction forces at Neumann boundaries, and a multi-field architecture that enables coupled field predictions, such as in thermo-mechanical systems. The framework is validated on nonlinear benchmark problems involving heterogeneous composites, anisotropic elasticity with geometric variation, and thermo-mechanical coupling. Across all cases, it achieves accurate reconstructions of high-fidelity solutions while remaining fully non-intrusive. These results highlight the potential of combining deep learning with dimensionality reduction to build efficient and extensible surrogate models. Our publicly available implementation provides a foundation for integrating data-driven model order reduction into uncertainty quantification, optimization, and digital twin applications.

==> figures/PWEH/displacement/lossAE_history.txt <==
3.299830675125122
3.2788689136505127
3.1603474617004395
3.0940465927124023
2.6473538875579834
2.3520865440368652
1.847128987312317
1.4906082153320312
1.1201121807098389
0.8313003182411194
0.6331116557121277
0.5259485244750977
0.4270297884941101
0.37858709692955017
0.3335959315299988
0.28424569964408875
0.26281777024269104
0.22787919640541077
0.19951848685741425
0.1784527450799942
0.1546589881181717
0.13263387978076935
0.11403516680002213
0.1070815846323967
0.09241858869791031
0.08272551000118256
0.07145244628190994
0.06727508455514908
0.06230127438902855
0.05787045136094093
0.0523853674530983
0.0477086566388607
0.04374723881483078
0.04260001331567764
0.040732160210609436
0.040609415620565414
0.03789162263274193
0.035290252417325974
0.03226402774453163
0.03152719885110855
0.03067661076784134
0.030871720984578133
0.02959408424794674
0.028669411316514015
0.02667505294084549
0.02587214857339859
0.025493256747722626
0.025255274027585983
0.02527434751391411
0.024433381855487823
0.02406783401966095
0.023012319579720497
0.022621983662247658
0.0222407728433609
0.022030167281627655
0.022167455404996872
0.02203431911766529
0.02237296663224697
0.0225528571754694
0.023265061900019646
0.023900004103779793
0.025103123858571053
0.024738069623708725
0.024262970313429832
0.021645057946443558
0.020308876410126686
0.020733840763568878
0.021697508171200752
0.021699756383895874
0.020269295200705528
0.01989263854920864
0.020567715167999268
0.020681986585259438
0.020093489438295364
0.01956014893949032
0.019934771582484245
0.020274948328733444
0.019770164042711258
0.0194169320166111
0.01958082988858223
0.019763953983783722
0.019600730389356613
0.019277775660157204
0.019277699291706085
0.019482403993606567
0.019438782706856728
0.019214151427149773
0.01911350153386593
0.01917722262442112
0.019258003681898117
0.01921088993549347
0.019077664241194725
0.018979936838150024
0.018999041989445686
0.01906583085656166
0.0190640427172184
0.019006960093975067
0.018925299867987633
0.01886850595474243
0.01885250024497509
0.01887223869562149
0.018899470567703247
0.01890070177614689
0.01888510212302208
0.01885250210762024
0.018819570541381836
0.018780091777443886
0.018746018409729004
0.018717972561717033
0.01869690604507923
0.01867697574198246
0.018658636137843132
0.018643222749233246
0.01863248087465763
0.01862713135778904
0.01863182708621025
0.018659278750419617
0.01874888502061367
0.018971065059304237
0.019583243876695633
0.020901549607515335
0.024624403566122055
0.02953099086880684
0.03970520570874214
0.030506093055009842
0.021781692281365395
0.022891243919730186
0.02304767072200775
0.020105065777897835
0.02353048510849476
0.020984003320336342
0.01973787508904934
0.02144097164273262
0.020214270800352097
0.02111670933663845
0.01871982216835022
0.02040082961320877
0.019405266270041466
0.019278299063444138
0.019087528809905052
0.019191650673747063
0.019341448321938515
0.01841777376830578
0.019050568342208862
0.018658792600035667
0.018984125927090645
0.018399441614747047
0.018441010266542435
0.01860576495528221
0.01831623911857605
0.018348099663853645
0.018099725246429443
0.01839500665664673
0.01801667921245098
0.01810796558856964
0.018030639737844467
0.018048005178570747
0.017939520999789238
0.017838716506958008
0.01795077696442604
0.017782364040613174
0.017797192558646202
0.01768079213798046
0.017728684470057487
0.017651258036494255
0.017567558214068413
0.017566347494721413
0.01749729923903942
0.017498131841421127
0.017389632761478424
0.01737004704773426
0.017332110553979874
0.01727554388344288
0.017235033214092255
0.01714913733303547
0.017127932980656624
0.01706746034324169
0.01701227016746998
0.01695287972688675
0.01687660999596119
0.01683676987886429
0.01676832139492035
0.01670689694583416
0.016638876870274544
0.016558105126023293
0.016498137265443802
0.01642363704741001
0.016355086117982864
0.016283810138702393
0.016199687495827675
0.01612495258450508
0.016042308881878853
0.015962349250912666
0.015888553112745285
0.01580685004591942
0.01580285094678402
0.016376225277781487
0.018428951501846313
0.021316008642315865
0.024270394816994667
0.020327091217041016
0.016239026561379433
0.015624615363776684
0.01811245270073414
0.018862592056393623
0.01579669676721096
0.015432368963956833
0.017333494499325752
0.01628585159778595
0.014867846854031086
0.015750152990221977
0.015974223613739014
0.01488130260258913
0.0149376280605793
0.015506783500313759
0.01491155382245779
0.014565176330506802
0.015079174190759659
0.014867927879095078
0.014393062330782413
0.014730840921401978
0.014759564772248268
0.014304140582680702
0.014454656280577183
0.014602508395910263
0.014247218146920204
0.014247957617044449
0.014423873275518417
0.014196615666151047
0.014101194217801094
0.014246814884245396
0.014141647145152092
0.014004324562847614
0.014087455347180367
0.014073248952627182
0.013945081271231174
0.013958502560853958
0.013992637395858765
0.013907092623412609
0.013863367959856987
0.013900700956583023
0.013867470435798168
0.01380270067602396
0.013812357559800148
0.01381547562777996
0.01376145426183939
0.01373934093862772
0.013751139864325523
0.013725039549171925
0.013686665333807468
0.013683335855603218
0.013679941184818745
0.013649454340338707
0.013627209700644016
0.01362586859613657
0.013615407049655914
0.013588999398052692
0.013571374118328094
0.01356698852032423
0.013555372133851051
0.01353378314524889
0.013518419116735458
0.013511636294424534
0.013500179164111614
0.013481934554874897
0.013467485085129738
0.013459064066410065
0.013448603451251984
0.01343318447470665
0.013418646529316902
0.013408570550382137
0.01339902076870203
0.013386297971010208
0.013372296467423439
0.013360333628952503
0.013350461609661579
0.013340386562049389
0.013328694738447666
0.01331605389714241
0.013304098509252071
0.013293587602674961
0.01328373420983553
0.013273585587739944
0.01326246652752161
0.013250778429210186
0.013239402323961258
0.01322877500206232
0.013218767009675503
0.013209138996899128
0.013199811801314354
0.013190455734729767
0.01318081934005022
0.01317023765295744
0.013158938847482204
0.013147395104169846
0.013136353343725204
0.01312625128775835
0.013116875663399696
0.013107791543006897
0.013098484836518764
0.013088877312839031
0.01307886466383934
0.013068560510873795
0.013058149255812168
0.013047797605395317
0.013037673197686672
0.013027802109718323
0.013018320314586163
0.013009391725063324
0.013000710867345333
0.012991911731660366
0.012982474640011787
0.012973438948392868
0.012966199778020382
0.012960249558091164
0.012953992933034897
0.012947693467140198
0.01294494979083538
0.012948673218488693
0.012956562452018261
0.012961619533598423
0.012963851913809776
0.01295454427599907
0.012940104119479656
0.012923356145620346
0.012903902679681778
0.012880329973995686
0.012858064845204353
0.012837705202400684
0.01282306108623743
0.012812080793082714
0.012801808305084705
0.012792627327144146
0.01278427429497242
0.012777958065271378
0.012776514515280724
0.012781486846506596
0.012796331197023392
0.012829417362809181
0.012884634546935558
0.012986025772988796
0.013135546818375587
0.01341024599969387
0.013776400126516819
0.014469441957771778
0.015165121294558048
0.016427237540483475
0.016778796911239624
0.017303042113780975
0.015654660761356354
0.014046700671315193
0.01278929878026247
0.012964760884642601
0.013932062312960625
0.014080870896577835
0.013480659574270248
0.012753820978105068
0.012873692438006401
0.013377531431615353
0.013262631371617317
0.012821697629988194
0.012665072456002235
0.012918120250105858
0.013050724752247334
0.012758072465658188
0.012558395974338055
0.01269171480089426
0.01283188071101904
0.012722334824502468
0.012507399544119835
0.012515109963715076
0.012661440297961235
0.012654135003685951
0.012508764863014221
0.01242914330214262
0.012496097944676876
0.012557986192405224
0.012495563365519047
0.012407291680574417
0.012401229701936245
0.01244577206671238
0.012445950880646706
0.012388174422085285
0.01235044002532959
0.012364557012915611
0.012381997890770435
0.012362061999738216
0.012319623492658138
0.012300889939069748
0.012312188744544983
0.012318319641053677
0.012299319729208946
0.012268779799342155
0.012253392487764359
0.012255591340363026
0.012256130576133728
0.012243428267538548
0.01222252193838358
0.012207722291350365
0.012203080579638481
0.012201076373457909
0.01219351775944233
0.012178948149085045
0.012162729166448116
0.012150423601269722
0.012143490836024284
0.012138367630541325
0.012130801565945148
0.012119780294597149
0.012106870301067829
0.012094804085791111
0.01208500750362873
0.012077336199581623
0.01207080390304327
0.012064826674759388
0.012059052474796772
0.012054160237312317
0.012052524834871292
0.012059133499860764
0.012079845182597637
0.012115070596337318
0.01217773836106062
0.012333515100181103
0.012537308968603611
0.012685799039900303
0.012766033411026001
0.012906493619084358
0.012778475880622864
0.01247922983020544
0.01219515036791563
0.012058391235768795
0.011991932988166809
0.012048384174704552
0.012172727845609188
0.012161084450781345
0.012052775360643864
0.01198742538690567
0.011981777846813202
0.011978188529610634
0.011990759521722794
0.011979792267084122
0.011913883499801159
0.011836081743240356
0.011823369190096855
0.011847678571939468
0.011864863336086273
0.011875799857079983
0.011869875714182854
0.011837522499263287
0.011805377900600433
0.011801965534687042
0.011809938587248325
0.011808323673903942
0.011795452795922756
0.011779858730733395
0.011754343286156654
0.011729080229997635
0.011718147434294224
0.011720234528183937
0.01172031182795763
0.011719540692865849
0.011718698777258396
0.011722867377102375
0.011728105135262012
0.01175164245069027
0.011795802973210812
0.011884653009474277
0.012003162875771523
0.012226072140038013
0.012495928443968296
0.012999851256608963
0.013463889248669147
0.014331307262182236
0.014638341963291168
0.015265630558133125
0.014464296400547028
0.013723048381507397
0.012412810698151588
0.011790866032242775
0.011950005777180195
0.01246571633964777
0.01278893556445837
0.012279720976948738
0.01166867557913065
0.011463330127298832
0.011774595826864243
0.012120145373046398
0.01196981780230999
0.011629752814769745
0.01146937906742096
0.011608241125941277
0.01176076103001833
0.01164177618920803
0.011434878222644329
0.011367550119757652
0.011473681777715683
0.011572322808206081
0.01150939054787159
0.011392029002308846
0.011349999345839024
0.011402953416109085
0.011446792632341385
0.01139377523213625
0.01130814477801323
0.011272557079792023
0.011299051344394684
0.011323914863169193
0.011294805444777012
0.011240983381867409
0.011212142184376717
0.011222654953598976
0.011239959858357906
0.011229954659938812
0.011197727173566818
0.01116906013339758
0.011162913404405117
0.011172555387020111
0.011178901419043541
0.011174863204360008
0.011169652454555035
0.011187750846147537
0.011254011653363705
0.011387924663722515
0.011649448424577713
0.012073895893990993
0.012880221009254456
0.013931128196418285
0.015228460542857647
0.01530233770608902
0.013710875064134598
0.01149311475455761
0.011520516127347946
0.012731163762509823
0.012198411859571934
0.011344789527356625
0.011899012140929699
0.011787621304392815
0.0112605020403862
0.011732804588973522
0.011531610041856766
0.011014489457011223
0.011391442269086838
0.011317020282149315
0.011000383645296097
0.011226797476410866
0.011090867221355438
0.010977042838931084
0.011162862181663513
0.010976569727063179
0.010973424650728703
0.011033162474632263
0.010902393609285355
0.010987517423927784
0.010948598384857178
0.010860586538910866
0.01093893963843584
0.010864549316465855
0.010866386815905571
0.010883969254791737
0.010804776102304459
0.010839770548045635
0.010822386480867863
0.010786147788167
0.01080883014947176
0.010761624202132225
0.01076025515794754
0.010769402608275414
0.010732827708125114
0.010738220065832138
0.01072503998875618
0.010698227211833
0.01070827804505825
0.010694898664951324
0.01068075280636549
0.01068684458732605
0.010669699870049953
0.010663175024092197
0.010672051459550858
0.010671434924006462
0.010683789849281311
0.010706903412938118
0.010713912546634674
0.010737402364611626
0.010757673531770706
0.01078169047832489
0.010869215242564678
0.01112255360931158
0.011419142596423626
0.011777833104133606
0.011880366131663322
0.01197707187384367
0.01167202927172184
0.011347980238497257
0.010891205631196499
0.010591377504169941
0.010499128140509129
0.010600349865853786
0.010789350606501102
0.010895801708102226
0.010894477367401123
0.01073616836220026
0.010563597083091736
0.010448669083416462
0.010443707928061485
0.010516229085624218
0.010589739307761192
0.010618755593895912
0.010564870201051235
0.01047888770699501
0.01039939746260643
0.010367617011070251
0.010382797569036484
0.010417627170681953
0.010444060899317265
0.01043770369142294
0.01040644384920597
0.010359355248510838
0.010321187786757946
0.010302454233169556
0.010303203016519547
0.010313981212675571
0.010321618989109993
0.01032024621963501
0.010305957868695259
0.010284850373864174
0.010260263457894325
0.010239211842417717
0.01022469624876976
0.010217376984655857
0.010216256603598595
0.010220305062830448
0.010231410153210163
0.01024924498051405
0.010280297137796879
0.010328024625778198
0.010429096408188343
0.010600678622722626
0.01100233756005764
0.012171495705842972
0.015433216467499733
0.018113136291503906
0.015897883102297783
0.011418906971812248
0.012255359441041946
0.013535039499402046
0.011660266667604446
0.011831670068204403
0.012249087914824486
0.011149805039167404
0.011514938436448574
0.011574259027838707
0.010607884265482426
0.01131343748420477
0.010957540944218636
0.010462341830134392
0.011155061423778534
0.010552880354225636
0.010442613624036312
0.010810641571879387
0.010268377140164375
0.01037375908344984
0.010584386065602303
0.010093731805682182
0.01039392501115799
0.010331450961530209
0.010070825926959515
0.010348678566515446
0.01011359877884388
0.01007922738790512
0.010207008570432663
0.009990746155381203
0.010087098926305771
0.010069537907838821
0.009967192076146603
0.01003993395715952
0.009991852566599846
0.009943228214979172
0.00999318528920412
0.009936993010342121
0.009919586591422558
0.009944846853613853
0.00989798828959465
0.009891259483993053
0.009908972308039665
0.009865500032901764
0.009870192967355251
0.009879233315587044
0.00984747800976038
0.00986314844340086
0.009877750650048256
0.009866742417216301
0.00990948174148798
0.009948018938302994
0.010001198388636112
0.01010564062744379
0.010266123339533806
0.01043511088937521
0.010770577006042004
0.011046760715544224
0.011532008647918701
0.011697645299136639
0.011989855207502842
0.011525067500770092
0.011048289015889168
0.010244282893836498
0.009758360683918
0.009734564460814
0.010036725550889969
0.010353576391935349
0.010297843255102634
0.010026107542216778
0.009712979197502136
0.009655682370066643
0.009818083606660366
0.009959387592971325
0.009951298125088215
0.009769781492650509
0.00962065253406763
0.009614606387913227
0.009709939360618591
0.009781783446669579
0.009737882763147354
0.009639032185077667
0.009565715678036213
0.009571903385221958
0.009624549187719822
0.009650635533034801
0.009625248610973358
0.009565555490553379
0.00952491257339716
0.009524907916784286
0.009548650123178959
0.009565437212586403
0.009554030373692513
0.0095237847417593
0.009492948651313782
0.00947920698672533
0.00948379933834076
0.009494103491306305
0.009496795944869518
0.009485534392297268
0.009466727264225483
0.009448274038732052
0.009437046013772488
0.009434050880372524
0.009435619227588177
0.009436685591936111
0.009433234110474586
0.009425095282495022
0.009413544088602066
0.009401829913258553
0.009391984902322292
0.009385117329657078
0.009381018579006195
0.009378423914313316
0.009375966154038906
0.00937274657189846
0.009368691593408585
0.009363595396280289
0.009357557632029057
0.009350180625915527
0.00934204924851656
0.00933392345905304
0.009326627478003502
0.009320012293756008
0.009313816204667091
0.009308159351348877
0.009303138591349125
0.009298528544604778
0.009294059127569199
0.00929014291614294
0.009288166649639606
0.009291643276810646
0.009302242659032345
0.00931840855628252
0.009338011965155602
0.009367551654577255
0.009403438307344913
0.009450617246329784
0.009494645521044731
0.009596710093319416
0.010166704654693604
0.012440105900168419
0.019582118839025497
0.040391214191913605
0.029073365032672882
0.02341199293732643
0.018719324842095375
0.012062883004546165
0.018843594938516617
0.013319054618477821
0.01287690456956625
0.014469143003225327
0.011383607052266598
0.012977257370948792
0.012062245048582554
0.01132356096059084
0.011503122746944427
0.01166424248367548
0.01033066213130951
0.011271088384091854
0.011214192025363445
0.012534222565591335
0.01457281969487667
0.013649198226630688
0.01040770672261715
0.011839177459478378
0.012255711480975151
0.010357617400586605
0.011026467196643353
0.01144135557115078
0.009989992715418339
0.011085917241871357
0.010571607388556004
0.010035035200417042
0.010804003104567528
0.009838247671723366
0.010281508788466454
0.010142489336431026
0.009725713171064854
0.010185059159994125
0.00968964397907257
0.009832642041146755
0.009878196753561497
0.009563196450471878
0.009828650392591953
0.009600864723324776
0.009572799317538738
0.009698555804789066
0.009436145424842834
0.009585914202034473
0.00949953868985176
0.009414897300302982
0.009513003751635551
0.00938145536929369
0.009407789446413517
0.009418617933988571
0.009321718476712704
0.00938547682017088
0.009329859167337418
0.009293672628700733
0.009338418953120708
0.009259214624762535
0.009279222227633
0.009270595386624336
0.00922352448105812
0.009245309047400951
0.009217450395226479
0.009193887934088707
0.009207973256707191
0.009173687547445297
0.009167387150228024
0.009168855845928192
0.009138461202383041
0.009139960631728172
0.009130426682531834
0.009109798818826675
0.009108264930546284
0.00909854844212532
0.009079905226826668
0.009079488925635815
0.009067198261618614
0.009052840992808342
0.009049682877957821
0.009039047174155712
0.00902586616575718
0.009021582081913948
0.009011859074234962
0.009000217542052269
0.008994579315185547
0.00898652896285057
0.008975192904472351
0.008968680165708065
0.008961495012044907
0.008951559662818909
0.008943842723965645
0.008937474340200424
0.008928945288062096
0.008920356631278992
0.008913069032132626
0.008906387723982334
0.00889910664409399
0.008894233033061028
0.008895663544535637
0.00896606594324112
0.009080031886696815
0.010823276825249195
0.016184477135539055
0.012480489909648895
0.009679499082267284
0.009961286559700966
0.010580679401755333
0.00944857019931078
0.009565063752233982
0.009872597642242908
0.009361094795167446
0.00927700474858284
0.009621729142963886
0.009052825160324574
0.009358015842735767
0.009193927980959415
0.009064917452633381
0.009229841642081738
0.008986522443592548
0.009098922833800316
0.009064938873052597
0.008928494527935982
0.009066007100045681
0.008933690376579762
0.008926431648433208
0.008971428498625755
0.008873162791132927
0.008902457542717457
0.008895011618733406
0.008834106847643852
0.008881650865077972
0.008818932808935642
0.008827460929751396
0.008836296387016773
0.008777651935815811
0.008817675523459911
0.008782517164945602
0.008766322396695614
0.008783796802163124
0.00874907523393631
0.008754030801355839
0.008747260086238384
0.008728431537747383
0.008735181763768196
0.008718825876712799
0.008710535243153572
0.008714275434613228
0.008695793338119984
0.008694535121321678
0.00869117584079504
0.008677064441144466
0.008679691702127457
0.008668795228004456
0.008663122542202473
0.008660728111863136
0.008651530370116234
0.008647065609693527
0.008644047193229198
0.008634563535451889
0.008632170036435127
0.00862678699195385
0.008619621396064758
0.008616168983280659
0.00861085020005703
0.008604684844613075
0.008601093664765358
0.008595384657382965
0.008590065874159336
0.008586199022829533
0.008580622263252735
0.008575600571930408
0.008571390993893147
0.008566148579120636
0.008561365306377411
0.008557059802114964
0.008552063256502151
0.00854719802737236
0.008542879484593868
0.00853821262717247
0.008533433079719543
0.00852891057729721
0.008524572476744652
0.008520008996129036
0.00851515494287014
0.008510631509125233
0.00850705336779356
0.008504508063197136
0.008500142022967339
0.00849954690784216
0.008506662212312222
0.008493724279105663
0.008523484691977501
0.00875761266797781
0.008786644786596298
0.008602935820817947
0.00862174853682518
0.008658299222588539
0.00851399451494217
0.008501936681568623
0.00855916179716587
0.008479763753712177
0.008493165485560894
0.00852297805249691
0.008454305119812489
0.008480709046125412
0.008488375693559647
0.008441065438091755
0.008461353369057178
0.008461087942123413
0.008424626663327217
0.008446634747087955
0.008435411378741264
0.00841103121638298
0.008426790125668049
0.008415492251515388
0.008398032747209072
0.008407212793827057
0.00839765090495348
0.008383615873754025
0.008391164243221283
0.008380052633583546
0.008370154537260532
0.008373608812689781
0.008365871384739876
0.008356139063835144
0.008357816375792027
0.008351343683898449
0.008342531509697437
0.00834260880947113
0.008337447419762611
0.008329403586685658
0.008327946998178959
0.00832358468323946
0.008316544815897942
0.008313866332173347
0.008310381323099136
0.008303523063659668
0.008300106972455978
0.008297013118863106
0.008291292935609818
0.008286493830382824
0.008283412083983421
0.008279306814074516
0.008273962885141373
0.00826974306255579
0.008266380988061428
0.008262081071734428
0.008257252164185047
0.008253070525825024
0.008249977603554726
0.008247560821473598
0.008245434612035751
0.008240447379648685
0.008502539247274399
0.009498895145952702
0.023223791271448135
0.0719740092754364
0.0976785197854042
0.04152413085103035
0.08699715882539749
0.032424282282590866
0.04730268940329552
0.02442854270339012
0.03968104347586632
0.022632667794823647
0.025417504832148552
0.019302329048514366
0.021881895139813423
0.0193141158670187
0.01644774340093136
0.019222764298319817
0.014578280970454216
0.01647799462080002
0.014436132274568081
0.013462373986840248
0.014291636645793915
0.012922724708914757
0.013248756527900696
0.012302176095545292
0.01212400384247303
0.012180708348751068
0.011627357453107834
0.011596402153372765
0.011045997962355614
0.011172500438988209
0.01068252045661211
0.010706265456974506
0.010663357563316822
0.010239615105092525
0.010369651019573212
0.010145370848476887
0.010062853805720806
0.009985709562897682
0.009833846241235733
0.009851754643023014
0.009672850370407104
0.009675498120486736
0.009579133242368698
0.009501123800873756
0.009506041184067726
0.00938779953867197
0.009370674379169941
0.009320463053882122
0.009271888993680477
0.009230894036591053
0.0091780386865139
0.009167788550257683
0.009104616940021515
0.009075256064534187
0.009051364846527576
0.009007438085973263
0.008992739953100681
0.00895449984818697
0.008929873816668987
0.008904793299734592
0.008879021741449833
0.008858852088451385
0.00882869865745306
0.00881260260939598
0.008787233382463455
0.008766496554017067
0.008748836815357208
0.008725758641958237
0.008709675632417202
0.008689242415130138
0.008672511205077171
0.008654369041323662
0.008637671358883381
0.008622155524790287
0.008604130707681179
0.008590840734541416
0.008574188686907291
0.008560042828321457
0.008545995689928532
0.008531112223863602
0.008518566377460957
0.00850448478013277
0.008492033928632736
0.008478878065943718
0.008466923609375954
0.008454529568552971
0.008442604914307594
0.008431264199316502
0.008419361896812916
0.00840859953314066
0.008397145196795464
0.008386443369090557
0.008375647477805614
0.008365222252905369
0.008354761637747288
0.008344464935362339
0.008334300480782986
0.008324245922267437
0.008314508944749832
0.008304662071168423
0.008295890875160694
0.008291992358863354
0.00828884169459343
0.008649740368127823
0.009870314039289951
0.009241655468940735
0.008411693386733532
0.00836191140115261
0.008512955158948898
0.008404607884585857
0.00827214028686285
0.008363762870430946
0.008297506719827652
0.008256196044385433
0.008311105892062187
0.008232053369283676
0.008236933499574661
0.008241292089223862
0.008188365958631039
0.008227445185184479
0.00817782711237669
0.00817898940294981
0.00818416103720665
0.008148400112986565
0.00815622415393591
0.008145683445036411
0.008124873973429203
0.008129493333399296
0.008111074566841125
0.008104704320430756
0.00810119416564703
0.008084309287369251
0.008085738867521286
0.008071066811680794
0.008066616952419281
0.008059305138885975
0.00804980844259262
0.008045769296586514
0.008036114275455475
0.00803065299987793
0.008023842237889767
0.008016201667487621
0.008011442609131336
0.008002867922186852
0.007998483255505562
0.007990873418748379
0.007985195145010948
0.00797959603369236
0.007972517050802708
0.007967961020767689
0.007961058057844639
0.007955764420330524
0.007950359024107456
0.00794402789324522
0.007939403876662254
0.007933137007057667
0.00792814139276743
0.007922767661511898
0.007917232811450958
0.007912366650998592
0.007906987331807613
0.007901881821453571
0.007897096686065197
0.007891829125583172
0.00788704864680767
0.007882148027420044
0.007877212017774582
0.007872550748288631
0.00786760076880455
0.007862885482609272
0.007858222350478172
0.007853439077734947
0.007848873734474182
0.007844212464988232
0.007839539088308811
0.007835032418370247
0.007830473594367504
0.007825937122106552
0.007821541279554367
0.007817041128873825
0.007812580093741417
0.007808252237737179
0.007803893648087978
0.007799503859132528
0.007795168552547693
0.007790881209075451
0.0077866604551672935
0.007782587315887213
0.007778257597237825
0.007774036843329668
0.007769736927002668
0.007765673100948334
0.007761410903185606
0.007757254876196384
0.0077531784772872925
0.0077490671537816525
0.007744924630969763
0.0077408431097865105
0.00773680629208684
0.007732700556516647
0.007728710304945707
0.007724625989794731
0.007720687426626682
0.007716778665781021
0.00771274184808135
0.00770889688283205
0.007704867050051689
0.007700762245804071
0.007696959655731916
0.007693164981901646
0.007689105346798897
0.0076852417550981045
0.0076814149506390095
0.007677409797906876
0.007673590909689665
0.007669591810554266
0.007665801327675581
0.007661889772862196
0.007658072747290134
0.007654237095266581
0.007650409825146198
0.007646598853170872
0.007642876356840134
0.007639079820364714
0.007635266520082951
0.007631406188011169
0.007627695333212614
0.0076239267364144325
0.0076201665215194225
0.007616428192704916
0.007612731773406267
0.007609119638800621
0.007605486083775759
0.00760180177167058
0.00759792048484087
0.0075941625982522964
0.007590500172227621
0.0075869192369282246
0.007583149708807468
0.007579412776976824
0.007575692143291235
0.007572149857878685
0.00756854796782136
0.007564997766166925
0.007561204489320517
0.007557447534054518
0.007553863804787397
0.0075501915998756886
0.007546647917479277
0.007542951963841915
0.007539262529462576
0.007535610813647509
0.007532028015702963
0.007528430782258511
0.007524863816797733
0.0075212703086435795
0.007517643738538027
0.007513966877013445
0.007510326337069273
0.00750678451731801
0.00750331673771143
0.007499733939766884
0.0074961367063224316
0.007492500357329845
0.007488850504159927
0.007485297042876482
0.007481818553060293
0.0074783130548894405
0.007474793121218681
0.0074713160283863544
0.007467838004231453
0.007464232854545116
0.007460569962859154
0.007457009516656399
0.007453503552824259
0.007450069300830364
0.007446847390383482
0.007443682756274939
0.007440405897796154
0.0074364980682730675
0.007432614918798208
0.007429336663335562
0.007426057010889053
0.007422315422445536
0.007418643217533827
0.007415367290377617
0.007412000093609095
0.007408366072922945
0.007404705509543419
0.007401316426694393
0.007398046087473631
0.007394668646156788
0.007391122169792652
0.007387647405266762
0.007384088356047869
0.007380472030490637
0.007377164904028177
0.007373794913291931
0.007370303850620985
0.007366891019046307
0.007363504264503717
0.007359982002526522
0.007356545887887478
0.007353201042860746
0.007349938154220581
0.007346545811742544
0.00734331039711833
0.00734004657715559
0.007336376700550318
0.007332618348300457
0.007329231593757868
0.007326046004891396
0.007322664372622967
0.007319044787436724
0.007315520662814379
0.007312203291803598
0.00730888033285737
0.0073055424727499485
0.0073024434968829155
0.007299740333110094
0.007297039031982422
0.007292953785508871
0.007288557011634111
0.007285913918167353
0.0072830659337341785
0.007278884295374155
0.007275361102074385
0.007272208109498024
0.007268842775374651
0.007265511434525251
0.007261641323566437
0.0072584254667162895
0.007255241274833679
0.007251633796840906
0.00724815996363759
0.007244786247611046
0.007241488434374332
0.007238113787025213
0.007234936114400625
0.007231505587697029
0.007228383328765631
0.00722489831969142
0.00722139235585928
0.007217819802463055
0.007214525248855352
0.007211349904537201
0.007208153605461121
0.007204971741884947
0.00720170047134161
0.0071981907822191715
0.007194541860371828
0.007191227283328772
0.007188174873590469
0.007184805814176798
0.007181206718087196
0.0071776858530938625
0.0071743931621313095
0.007171308621764183
0.007168069016188383
0.007164862472563982
0.007161618676036596
0.007158500142395496
0.007155210245400667
0.007151470985263586
0.0071479338221251965
0.00714479386806488
0.007141676731407642
0.007138093002140522
0.007134498097002506
0.007131220772862434
0.007128133904188871
0.007125165779143572
0.0071221706457436085
0.007119274698197842
0.007116294931620359
0.007112559396773577
0.007108538411557674
0.0071053518913686275
0.007102546282112598
0.00709918700158596
0.007095277309417725
0.0070918104611337185
0.007088871207088232
0.007085924968123436
0.007082447875291109
0.007078730035573244
0.007075181696563959
0.007071989588439465
0.007068965118378401
0.007065826095640659
0.007062675431370735
0.007059314288198948
0.0070558772422373295
0.007052452769130468
0.007049093022942543
0.007045772857964039
0.0070424447767436504
0.007039152085781097
0.007036108057945967
0.007033821195363998
0.007031137123703957
0.007026782725006342
0.007023017853498459
0.007020644377917051
0.007018382661044598
0.007014877628535032
0.007012429181486368
0.0070114838890731335
0.007007122505456209
0.0070016407407820225
0.006998660042881966
0.0069963703863322735
0.006993100978434086
0.006989446934312582
0.006985149346292019
0.006981950718909502
0.006979768164455891
0.006976312957704067
0.006972379982471466
0.0069689275696873665
0.006965491455048323
0.006962154991924763
0.0069592962972819805
0.006955818273127079
0.006952072959393263
0.006948891561478376
0.006945708766579628
0.006942057050764561
0.006938815116882324
0.006935730576515198
0.006932428106665611
0.006929150316864252
0.006926733069121838
0.006926262751221657
0.00692730350419879
0.006927331909537315
0.006922122091054916
0.006913204677402973
0.006908762734383345
0.006910335272550583
0.006913583725690842
0.006907588802278042
0.006897047162055969
0.006894207093864679
0.006896483711898327
0.006893360521644354
0.006885170470923185
0.006880385801196098
0.006880392320454121
0.0068785217590630054
0.006872412748634815
0.00686709163710475
0.006865495815873146
0.006863817572593689
0.006859312299638987
0.006854354869574308
0.006851465906947851
0.006849463097751141
0.006846181582659483
0.006841694470494986
0.006837918423116207
0.006835406180471182
0.006832732819020748
0.00682896887883544
0.006824936252087355
0.0068217189982533455
0.006819096393883228
0.006816169247031212
0.006812671199440956
0.0068090870045125484
0.0068059926852583885
0.006803165655583143
0.006800208240747452
0.006796658504754305
0.006793053820729256
0.006789926905184984
0.0067870840430259705
0.00678406422957778
0.006780596449971199
0.00677706953138113
0.006773794535547495
0.006770810578018427
0.006767808925360441
0.006764534395188093
0.006761179305613041
0.0067579480819404125
0.00675501162186265
0.006752762943506241
0.006751166190952063
0.006749296095222235
0.0067466446198523045
0.0067440662533044815
0.006740614306181669
0.006735277362167835
0.006731089670211077
0.006728994660079479
0.006727359723299742
0.006724193226546049
0.006719648372381926
0.006715825758874416
0.006713309325277805
0.006711008492857218
0.006708031054586172
0.006704180967062712
0.006700420286506414
0.006697273813188076
0.00669460603967309
0.006692052353173494
0.006689027417451143
0.006685599219053984
0.006682009901851416
0.006678579840809107
0.0066755847074091434
0.006672810297459364
0.0066700163297355175
0.006667143665254116
0.006664217449724674
0.0066614411771297455
0.0066587976180016994
0.006655592937022448
0.006652078591287136
0.0066486238501966
0.006645489018410444
0.006642699707299471
0.0066401478834450245
0.006637712009251118
0.006635352037847042
0.006632796488702297
0.006629399489611387
0.006625426933169365
0.006621594540774822
0.006618529092520475
0.006616039667278528
0.006613447796553373
0.006610604468733072
0.006607753690332174
0.0066051483154296875
0.006602709647268057
0.006599965039640665
0.006596394348889589
0.006592431105673313
0.0065889181569218636
0.006586069241166115
0.006583462934941053
0.006580561399459839
0.006577380932867527
0.006574321072548628
0.006571727804839611
0.006569854449480772
0.006569201126694679
0.00656850216910243
0.006573696155101061
0.00661908183246851
0.006684425752609968
0.007106992416083813
0.00821452122181654
0.010735034942626953
0.018346114084124565
0.022725794464349747
0.03158412501215935
0.009218540973961353
0.02202594093978405
0.013917967677116394
0.01613062247633934
0.014574583619832993
0.012774055823683739
0.013389638625085354
0.011796506121754646
0.012154689989984035
0.01048349216580391
0.011292662471532822
0.009854107163846493
0.010118262842297554
0.009294071234762669
0.009732079692184925
0.008554235100746155
0.009269780479371548
0.00828605517745018
0.008792131207883358
0.007831756956875324
0.008470064029097557
0.007681667804718018
0.008076723664999008
0.007568653207272291
0.007863093167543411
0.0073778158985078335
0.007651704829186201
0.007318056654185057
0.0074075316078960896
0.007257319521158934
0.007226080168038607
0.007186178583651781
0.007118093315511942
0.007063090335577726
0.007067923899739981
0.006958631798624992
0.007011770270764828
0.006885286886245012
0.006947978399693966
0.006849735043942928
0.006867731921374798
0.006827427074313164
0.006803493015468121
0.00680338591337204
0.006757700815796852
0.006771895568817854
0.006727395113557577
0.006738579366356134
0.006702004000544548
0.006709370296448469
0.006679967977106571
0.006685322150588036
0.006660906597971916
0.006664139684289694
0.006645094137638807
0.006644474808126688
0.006631186697632074
0.0066271498799324036
0.006617111153900623
0.006613028701394796
0.006602470297366381
0.006600631400942802
0.006588670425117016
0.006589009892195463
0.006575956009328365
0.006577474996447563
0.006564675830304623
0.006565670948475599
0.0065550110302865505
0.006553719751536846
0.006546065676957369
0.006542513146996498
0.006537165958434343
0.006532379426062107
0.00652820011600852
0.00652308901771903
0.006519300863146782
0.006514149252325296
0.006510612554848194
0.0065055894665420055
0.006502122152596712
0.006497210822999477
0.006493835244327784
0.006489161867648363
0.006485760677605867
0.0064812833443284035
0.006478052586317062
0.0064736236818134785
0.0064700897783041
0.0064662001095712185
0.006462587043642998
0.006458831485360861
0.0064551932737231255
0.006451590918004513
0.006447892170399427
0.006444378290325403
0.006440689787268639
0.006437254603952169
0.006433639209717512
0.0064302170649170876
0.006426576524972916
0.006423170678317547
0.006419743411242962
0.006416344549506903
0.006412912625819445
0.006409490015357733
0.006406158208847046
0.006402813363820314
0.0063994829542934895
0.006396190263330936
0.006392853334546089
0.006389605347067118
0.0063863531686365604
0.006383378524333239
0.006380549632012844
0.006377381272614002
0.006373674143105745
0.006370603106915951
0.0063676610589027405
0.0063641127198934555
0.006361262872815132
0.006357860751450062
0.0063548339530825615
0.006351841147989035
0.006348447874188423
0.00634553749114275
0.006342427339404821
0.006339150946587324
0.006336289923638105
0.006333156488835812
0.006329938303679228
0.006327037233859301
0.006323982961475849
0.006320811342447996
0.0063178688287734985
0.006314828991889954
0.006311711389571428
0.00630878796800971
0.00630591344088316
0.006302929017692804
0.006299945060163736
0.006296862848103046
0.006293939892202616
0.006291065365076065
0.006288016680628061
0.0062850527465343475
0.006282213144004345
0.006279264576733112
0.006276286672800779
0.006273375824093819
0.006270542275160551
0.006267727352678776
0.006264962255954742
0.006262219976633787
0.006259354762732983
0.0062562692910432816
0.006253253668546677
0.006250583566725254
0.006247811019420624
0.006244780961424112
0.006241913419216871
0.0062392158433794975
0.006236385554075241
0.0062334793619811535
0.0062306844629347324
0.006227899342775345
0.006225087214261293
0.006222385913133621
0.006219824310392141
0.006217160262167454
0.006214176304638386
0.006211401894688606
0.006208622362464666
0.00620573665946722
0.006203105673193932
0.006200311239808798
0.006197544280439615
0.006194812711328268
0.006191991735249758
0.006189296953380108
0.0061865150928497314
0.006183750927448273
0.006181140895932913
0.006178620271384716
0.006177151575684547
0.0061775632202625275
0.006408644374459982
0.0070208958350121975
0.006629079580307007
0.006673294585198164
0.00660992506891489
0.006503393407911062
0.006314914673566818
0.006430506240576506
0.006331542506814003
0.006312620360404253
0.0063583096489310265
0.0063020531088113785
0.00624765595421195
0.0063069770112633705
0.006220548879355192
0.00625778129324317
0.00623779371380806
0.006206225138157606
0.006234863772988319
0.0061864787712693214
0.006209796294569969
0.00618442427366972
0.006187972612679005
0.006173346657305956
0.006175389513373375
0.006160174962133169
0.006161787547171116
0.00615529902279377
0.006143407896161079
0.006151594687253237
0.0061314962804317474
0.0061403741128742695
0.0061272261664271355
0.006126765627413988
0.006122870370745659
0.0061165099032223225
0.006115570664405823
0.006108542904257774
0.006108447443693876
0.006100690457969904
0.006101257633417845
0.006094338372349739
0.006092556286603212
0.006089707836508751
0.006084006279706955
0.006083935499191284
0.006077663041651249
0.0060765743255615234
0.006072486285120249
0.00606946274638176
0.006066703237593174
0.006063165608793497
0.006060849409550428
0.0060569425113499165
0.006055021658539772
0.006051035597920418
0.006048888433724642
0.006045851856470108
0.006042564753443003
0.006040257401764393
0.006036942824721336
0.006034321151673794
0.00603150762617588
0.006028678733855486
0.006025891751050949
0.006023084279149771
0.006020459346473217
0.0060174837708473206
0.006015032529830933
0.006012107711285353
0.006009403150528669
0.006006800103932619
0.006004029884934425
0.0060014124028384686
0.0059986962005496025
0.0059960829094052315
0.005993376486003399
0.005990736186504364
0.005988169927150011
0.005985495168715715
0.005982884205877781
0.005980283487588167
0.0059776161797344685
0.005975051317363977
0.005972462240606546
0.0059698643162846565
0.00596734369173646
0.005964778829365969
0.0059621925465762615
0.005959622096270323
0.0059570628218352795
0.005954520311206579
0.005952032748609781
0.005949463229626417
0.0059468867257237434
0.005944355856627226
0.005941868759691715
0.0059393662959337234
0.005936851259320974
0.005934322718530893
0.005931810475885868
0.005929316394031048
0.005926814395934343
0.005924314260482788
0.005921841599047184
0.0059193498454988
0.00591686274856329
0.005914399400353432
0.005911932792514563
0.00590942706912756
0.005906951613724232
0.0059045106172561646
0.005902068689465523
0.005899597425013781
0.005897121969610453
0.005894678644835949
0.005892245098948479
0.005889803171157837
0.005887352395802736
0.005884900223463774
0.0058824741281569
0.00588004058226943
0.0058776382356882095
0.005875200033187866
0.005872753914445639
0.005870332010090351
0.0058679282665252686
0.005865535698831081
0.005863131023943424
0.005860695615410805
0.00585826113820076
0.005855862516909838
0.005853502545505762
0.005851098336279392
0.0058486852794885635
0.0058462899178266525
0.00584391737356782
0.005841541104018688
0.005839136429131031
0.005836754105985165
0.005834401585161686
0.005832033231854439
0.005829651840031147
0.005827277898788452
0.005824910942465067
0.005822539795190096
0.005820209160447121
0.005817877594381571
0.00581551855430007
0.005813143216073513
0.0058108139783144
0.005808529909700155
0.005806349217891693
0.005804266314953566
0.005802458617836237
0.005800611339509487
0.005798253696411848
0.005796209909021854
0.005792631767690182
0.005790735129266977
0.005788509268313646
0.005785657092928886
0.005783616565167904
0.005781160667538643
0.005779006984084845
0.005776308476924896
0.005774066783487797
0.005771877244114876
0.005769405514001846
0.005767129827290773
0.005764625500887632
0.0057624937035143375
0.005760140251368284
0.00575774721801281
0.005755421705543995
0.005753062199801207
0.005750921554863453
0.0057486132718622684
0.005746410693973303
0.005744186695665121
0.005741967353969812
0.005739861633628607
0.0057374159805476665
0.005734946113079786
0.0057325102388858795
0.005730337928980589
0.005728152114897966
0.00572580611333251
0.0057234675623476505
0.005721173714846373
0.0057189976796507835
0.005716786254197359
0.005714487284421921
0.005712158977985382
0.0057098641991615295
0.005707611795514822
0.00570538267493248
0.005703192204236984
0.005701130256056786
0.005699433386325836
0.005698590073734522
0.005697227083146572
0.005693609360605478
0.005690012592822313
0.005688341800123453
0.005686973221600056
0.005684395786374807
0.005681168287992477
0.00567910959944129
0.005677599925547838
0.005675130523741245
0.005672194063663483
0.0056700073182582855
0.005668204743415117
0.005665929056704044
0.005663273390382528
0.00566089479252696
0.005658950190991163
0.0056570954620838165
0.005654803477227688
0.005652176681905985
0.005649772938340902
0.005647759884595871
0.00564581248909235
0.005643672775477171
0.005641241557896137
0.005638819187879562
0.005636606831103563
0.005634494591504335
0.005632424261420965
0.005630665458738804
0.005629011429846287
0.005627211183309555
0.00562505004927516
0.005622099153697491
0.005619188770651817
0.005617231130599976
0.005615689791738987
0.00561342341825366
0.0056107440032064915
0.005608379375189543
0.005606313701719046
0.0056044249795377254
0.005602278746664524
0.005599844269454479
0.005597407929599285
0.005595254246145487
0.005593279842287302
0.005591263063251972
0.005589180160313845
0.005587209016084671
0.005585116799920797
0.0055828518234193325
0.005580494180321693
0.005578207317739725
0.005575957242399454
0.00557377003133297
0.005571741610765457
0.005569664295762777
0.005567356012761593
0.005565045867115259
0.005562873091548681
0.005560797639191151
0.0055587212555110455
0.005556745454668999
0.00555556733161211
0.005555347073823214
0.0055540879257023335
0.005550809670239687
0.005546798929572105
0.0055443583987653255
0.005543242208659649
0.005541894119232893
0.005539551377296448
0.005536268465220928
0.0055336253717541695
0.005532195791602135
0.0055305990390479565
0.005527981556952
0.0055252015590667725
0.00552312470972538
0.005521448794752359
0.005519577767699957
0.005517410114407539
0.005514965858310461
0.005512470845133066
0.005510176066309214
0.005508258007466793
0.005506438668817282
0.005504373926669359
0.005502203945070505
0.005500062834471464
0.0054978118278086185
0.0054954178631305695
0.005493140779435635
0.005491029471158981
0.005489048548042774
0.005487177055329084
0.005485731642693281
0.00548519054427743
0.005484305787831545
0.005483089480549097
0.005479809362441301
0.005475396756082773
0.005473123397678137
0.005472457967698574
0.0054709878750145435
0.00546806026250124
0.005464920774102211
0.005462885368615389
0.005461669526994228
0.00545984273776412
0.005457025952637196
0.005454225465655327
0.005452284589409828
0.005450751166790724
0.005448891781270504
0.005446544848382473
0.005444052163511515
0.005441685207188129
0.005439563188701868
0.005437612533569336
0.005435721483081579
0.005433776415884495
0.00543166371062398
0.00542938569560647
0.0054271225817501545
0.005424971226602793
0.00542288227006793
0.0054207840003073215
0.005418704356998205
0.005416663363575935
0.005414756014943123
0.00541336415335536
0.005413195583969355
0.005415063817054033
0.0054186610504984856
0.005418195854872465
0.005658967886120081
0.007088677957653999
0.01153995655477047
0.023759817704558372
0.011270429939031601
0.007821863517165184
0.009880218654870987
0.009333832189440727
0.007348265498876572
0.008962418884038925
0.007691442500799894
0.0077306898310780525
0.0076289488933980465
0.0073272730223834515
0.007234390825033188
0.007189352530986071
0.0068510472774505615
0.0068314834497869015
0.006736181676387787
0.006420446094125509
0.006607094779610634
0.006371198687702417
0.006307607050985098
0.006335744634270668
0.006168993189930916
0.006163199432194233
0.006123370956629515
0.005994546227157116
0.006032529287040234
0.005923201330006123
0.005890887230634689
0.005890187341719866
0.00578002305701375
0.005815652199089527
0.0057286364026367664
0.005711775738745928
0.005692575126886368
0.005648122634738684
0.005637523252516985
0.005621571559458971
0.005591452121734619
0.005590786226093769
0.005569671280682087
0.005555136129260063
0.005552071612328291
0.00553046353161335
0.005526753608137369
0.005517644342035055
0.005503097083419561
0.005501495208591223
0.005489603616297245
0.005479359067976475
0.005479599814862013
0.005462932866066694
0.005463311914354563
0.0054548317566514015
0.005446038208901882
0.005444884765893221
0.00543606374412775
0.005431273486465216
0.0054285661317408085
0.005420641042292118
0.005417972803115845
0.005413469392806292
0.005407707765698433
0.005405055824667215
0.0054001701064407825
0.005395746789872646
0.005392702762037516
0.005388213321566582
0.005384438671171665
0.005381463561207056
0.005377104505896568
0.005373852327466011
0.005370778031647205
0.005366893019527197
0.005363785661756992
0.005360797513276339
0.005357107613235712
0.005354168359190226
0.005351210478693247
0.005347725469619036
0.005344887729734182
0.005342057906091213
0.005338817834854126
0.0053359223529696465
0.00533317169174552
0.005330223124474287
0.005327344406396151
0.005324606318026781
0.005321817006915808
0.005319101735949516
0.0053163436241447926
0.005313548259437084
0.005310922861099243
0.005308301188051701
0.005305579397827387
0.005302958190441132
0.0053003630600869656
0.005297737196087837
0.00529515603557229
0.005292628426104784
0.005290089640766382
0.0052875918336212635
0.005285141058266163
0.005282817408442497
0.00528023112565279
0.005277598276734352
0.0052750930190086365
0.00527270557358861
0.005270261317491531
0.00526775699108839
0.005265308078378439
0.005262966267764568
0.005260542966425419
0.005258051212877035
0.005255680996924639
0.005253362003713846
0.005251031368970871
0.005248586181551218
0.005246228072792292
0.005243905819952488
0.005241616163402796
0.00523941358551383
0.005237394943833351
0.005235359538346529
0.0052332342602312565
0.005230353679507971
0.005227976944297552
0.005226017441600561
0.005223446991294622
0.005221104249358177
0.005219104699790478
0.005216536577790976
0.005214248783886433
0.00521219614893198
0.005209686234593391
0.005207457579672337
0.0052053616382181644
0.005203014239668846
0.005200712475925684
0.005198591388761997
0.005196343641728163
0.005194064695388079
0.005191884934902191
0.005189857911318541
0.005187924485653639
0.005185870919376612
0.0051834676414728165
0.0051808953285217285
0.005178873427212238
0.005176876671612263
0.00517443660646677
0.0051721930503845215
0.005170278251171112
0.005168049596250057
0.0051657045260071754
0.0051635997369885445
0.005161576438695192
0.005159408785402775
0.005157117266207933
0.005154902581125498
0.005152813624590635
0.00515072513371706
0.005148664582520723
0.005146559327840805
0.005144521594047546
0.005142650566995144
0.005140635184943676
0.005138250067830086
0.005135830491781235
0.005133987870067358
0.005131971091032028
0.005129566881805658
0.0051275924779474735
0.0051256283186376095
0.005123302340507507
0.005121142137795687
0.005119238514453173
0.0051171425729990005
0.005114919040352106
0.005112839862704277
0.00511088827624917
0.005108867306262255
0.005107000935822725
0.005105556454509497
0.005104494281113148
0.005102059803903103
0.005098817870020866
0.005097458139061928
0.005095820873975754
0.00509291747584939
0.0050908769480884075
0.005089408252388239
0.005086705554276705
0.0050846585072577
0.005082828924059868
0.005080512724816799
0.005078390706330538
0.005076552275568247
0.005074225831776857
0.005072092637419701
0.005070333369076252
0.005068114493042231
0.005065928213298321
0.005064030177891254
0.005061963573098183
0.005059820134192705
0.005057892296463251
0.005056045483797789
0.005054110661149025
0.005052166525274515
0.0050504254177212715
0.0050485278479754925
0.005046216305345297
0.005043782759457827
0.005042065400630236
0.005040247458964586
0.00503788935020566
0.005035824608057737
0.005034082103520632
0.005032036919146776
0.005029860883951187
0.005027941428124905
0.00502600334584713
0.005023877136409283
0.005021858960390091
0.0050199879333376884
0.005017985124140978
0.005015889648348093
0.005013884045183659
0.005011949222534895
0.0050099631771445274
0.00500794081017375
0.005006043706089258
0.005004372447729111
0.005003561731427908
0.0050034006126224995
0.005002639722079039
0.0049997977912425995
0.004995823837816715
0.004994103219360113
0.004993584007024765
0.004990978632122278
0.004987823776900768
0.004986268933862448
0.004985084757208824
0.004982290789484978
0.004979538731276989
0.004978242330253124
0.004976552911102772
0.004973727744072676
0.004971561022102833
0.004970267415046692
0.004968190565705299
0.00496560288593173
0.004963785409927368
0.004962282255291939
0.004960144869983196
0.0049577816389501095
0.004955931566655636
0.004954228643327951
0.004952178802341223
0.0049500069580972195
0.004948109854012728
0.004946304019540548
0.004944354761391878
0.0049422974698245525
0.004940339829772711
0.004938540514558554
0.004936778452247381
0.004934909287840128
0.00493296142667532
0.004931070376187563
0.00492935162037611
0.00492766872048378
0.004925768822431564
0.004923480097204447
0.0049211010336875916
0.004919214174151421
0.004917661193758249
0.004915852099657059
0.004913786891847849
0.004911915864795446
0.0049105556681752205
0.004908956121653318
0.004906675778329372
0.004904271103441715
0.0049024648033082485
0.004900936037302017
0.004898920655250549
0.004896639846265316
0.004894809331744909
0.004893220495432615
0.004891389515250921
0.004889253992587328
0.004887194372713566
0.004885408096015453
0.004883700981736183
0.004881830886006355
0.004879821557551622
0.004877816885709763
0.004876010585576296
0.004874703008681536
0.004874621517956257
0.004876554477959871
0.0048785097897052765
0.004875450860708952
0.004867663607001305
0.00486422935500741
0.004866182804107666
0.004866291768848896
0.004861455876380205
0.004856784828007221
0.004856206476688385
0.004856614861637354
0.00485409377142787
0.0048498790711164474
0.004847505129873753
0.004847119562327862
0.004845916293561459
0.004842969123274088
0.004839953500777483
0.004838282708078623
0.004837188869714737
0.004835388157516718
0.004832918290048838
0.004830515943467617
0.004828713834285736
0.004827185533940792
0.004825456999242306
0.004823435563594103
0.004821395967155695
0.0048194401897490025
0.004817526321858168
0.004815589636564255
0.004813804291188717
0.004812320694327354
0.004811382386833429
0.0048118215054273605
0.004821285605430603
0.0048472085036337376
0.0049198162741959095
0.005083396099507809
0.005301905330270529
0.0067842318676412106
0.009517788887023926
0.010998002253472805
0.007031608838587999
0.007384562864899635
0.00651533342897892
0.00826334673911333
0.007009267341345549
0.0058965422213077545
0.006160043645650148
0.007007472217082977
0.005607247818261385
0.005870417691767216
0.006364690605551004
0.005486622452735901
0.005590701941400766
0.005994039587676525
0.005254031624644995
0.005522002466022968
0.005661872215569019
0.005203655920922756
0.005357066169381142
0.005471251904964447
0.005146716721355915
0.005216449499130249
0.005300578661262989
0.005076125264167786
0.005108112934976816
0.005156547762453556
0.005033365450799465
0.005010558292269707
0.005068112164735794
0.004983874969184399
0.004954702220857143
0.005004782695323229
0.004946951288729906
0.004908366594463587
0.004960355348885059
0.0049104769714176655
0.0048773144371807575
0.004921764601022005
0.004880515858530998
0.004852258134633303
0.004886400420218706
0.004856747575104237
0.004830914083868265
0.004858169239014387
0.004837408661842346
0.004816357046365738
0.0048334598541259766
0.004822600167244673
0.004803884774446487
0.0048135374672710896
0.004808678757399321
0.004794022999703884
0.004796589724719524
0.004795771557837725
0.004784699063748121
0.004783132579177618
0.004783053416758776
0.004776190035045147
0.004772060085088015
0.004771652165800333
0.004767642356455326
0.004762873984873295
0.004761070013046265
0.004759065806865692
0.004754727240651846
0.004751702770590782
0.004750353749841452
0.004747214261442423
0.004743302706629038
0.0047416528686881065
0.004739736672490835
0.004735996015369892
0.004733438603579998
0.004732108674943447
0.004729133564978838
0.004725975915789604
0.004724344704300165
0.004722385201603174
0.00471932627260685
0.004716923926025629
0.004715180490165949
0.004712842404842377
0.004710244946181774
0.004708081018179655
0.004706115927547216
0.00470395851880312
0.004701628815382719
0.0046993279829621315
0.004697272554039955
0.004695257171988487
0.004693055059760809
0.004690803121775389
0.004688774701207876
0.004686805419623852
0.004684681072831154
0.004682484082877636
0.004680435638874769
0.004678463563323021
0.004676459822803736
0.004674387630075216
0.004672299604862928
0.004670274909585714
0.004668314475566149
0.004666334483772516
0.004664329346269369
0.004662320017814636
0.004660328850150108
0.004658333025872707
0.004656375851482153
0.00465442705899477
0.004652537405490875
0.004650739021599293
0.004649173468351364
0.004647436086088419
0.004645186942070723
0.004642860032618046
0.00464091869071126
0.004639283753931522
0.0046373400837183
0.004635136108845472
0.004633123520761728
0.004631335381418467
0.004629584960639477
0.004627619870007038
0.004625549539923668
0.004623557906597853
0.004621710628271103
0.004619917832314968
0.004618138540536165
0.004616545978933573
0.004614851903170347
0.004612731747329235
0.004610576666891575
0.004608617629855871
0.004606942646205425
0.00460526579990983
0.004603320732712746
0.004601273685693741
0.004599325824528933
0.004597472492605448
0.004595758393406868
0.004594213794916868
0.004592434503138065
0.004590400494635105
0.0045881872065365314
0.004586106166243553
0.0045843967236578465
0.004582716152071953
0.004580940119922161
0.00457901181653142
0.004576996434479952
0.004575066268444061
0.004573245532810688
0.004571554251015186
0.004570010583847761
0.004568765871226788
0.004567478783428669
0.0045654610730707645
0.004562936723232269
0.004560643807053566
0.004558988381177187
0.004557767417281866
0.004556409548968077
0.004554585088044405
0.004552163649350405
0.004549880046397448
0.004548163618892431
0.00454683369025588
0.004545466974377632
0.00454376544803381
0.004541658330708742
0.00453932024538517
0.004537108354270458
0.0045353127643466
0.004533885046839714
0.004532426595687866
0.004530786536633968
0.004528891760855913
0.0045268358662724495
0.004524733405560255
0.004522715695202351
0.004520852584391832
0.004519128240644932
0.004517477471381426
0.004515862092375755
0.004514225758612156
0.00451258011162281
0.004510871600359678
0.004509062971919775
0.004507124889642
0.0045051793567836285
0.0045032985508441925
0.004501549992710352
0.004499863833189011
0.004498325288295746
0.004497008863836527
0.004495939239859581
0.004495227709412575
0.004494058433920145
0.004491453990340233
0.004488250240683556
0.004485705401748419
0.004484371282160282
0.004483462776988745
0.00448212493211031
0.004480006638914347
0.004477440379559994
0.004475126508623362
0.004473367240279913
0.00447201868519187
0.00447072135284543
0.004469204228371382
0.0044676028192043304
0.004465822130441666
0.0044638109393417835
0.004461727105081081
0.004459748975932598
0.0044579217210412025
0.004456294700503349
0.0044547016732394695
0.004453117493540049
0.004451576620340347
0.00445004366338253
0.004448621533811092
0.004447152838110924
0.004445421975106001
0.004443236626684666
0.0044407593086361885
0.004438324365764856
0.004436297342181206
0.004434708505868912
0.0044333855621516705
0.004432373680174351
0.004431680776178837
0.004431231413036585
0.004430330358445644
0.004428512416779995
0.004426942206919193
0.004426251631230116
0.004424354527145624
0.004421519115567207
0.004418584052473307
0.004416005220264196
0.0044140201061964035
0.004412432666867971
0.004411001224070787
0.0044097136706113815
0.0044081974774599075
0.004406545776873827
0.004404865670949221
0.004402914550155401
0.004400833509862423
0.004398728255182505
0.00439667422324419
0.004394767805933952
0.004393044393509626
0.004391438327729702
0.004389965906739235
0.004388805013149977
0.004388262052088976
0.004388713743537664
0.0043897745199501514
0.0043909018859267235
0.004390150774270296
0.0043885488994419575
0.004385230131447315
0.004381427075713873
0.004377910867333412
0.00437488779425621
0.004371919669210911
0.004369324538856745
0.004367163870483637
0.004365419968962669
0.0043639387004077435
0.004362522158771753
0.004361052997410297
0.004359413869678974
0.004357679281383753
0.004355848301202059
0.0043540336191654205
0.0043522026389837265
0.004350425209850073
0.0043486375361680984
0.00434685917571187
0.0043450756929814816
0.004343315027654171
0.004341644700616598
0.004340128507465124
0.004338824190199375
0.004338050726801157
0.0043379152193665504
0.0043387264013290405
0.004340247251093388
0.004342831205576658
0.004345807246863842
0.004349812865257263
0.004353509750217199
0.004358429927378893
0.0043621365912258625
0.004366796929389238
0.004367064218968153
0.004366726148873568
0.004361947067081928
0.004357256926596165
0.004349620081484318
0.004343001637607813
0.004335429985076189
0.00432913564145565
0.004322675988078117
0.004317241255193949
0.0043120007030665874
0.004307419527322054
0.004303108435124159
0.004299420863389969
0.004296297673135996
0.004293789155781269
0.004291739780455828
0.004290041513741016
0.00428854301571846
0.00428706593811512
0.004285542760044336
0.0042840042151510715
0.004282462410628796
0.004281024448573589
0.004279885441064835
0.0042795478366315365
0.0042809778824448586
0.004287094809114933
0.004301457665860653
0.004333311691880226
0.004386812914162874
0.004479731898754835
0.0046765427105128765
0.005329619161784649
0.006366650573909283
0.008303117007017136
0.008336910046637058
0.008508620783686638
0.006449314299970865
0.00550890015438199
0.005241873674094677
0.005485096015036106
0.00533492024987936
0.004742350894957781
0.004918600432574749
0.005257572513073683
0.00482656667008996
0.00448696780949831
0.004773723892867565
0.004859376233071089
0.004555193241685629
0.0044637625105679035
0.0046941242180764675
0.004636004101485014
0.0043907007202506065
0.004481774289160967
0.004601588472723961
0.004436492454260588
0.004321454092860222
0.004450751002877951
0.004492488689720631
0.004341863561421633
0.004302777349948883
0.004405103623867035
0.004398144781589508
0.004299988504499197
0.0042984071187675
0.0043515353463590145
0.004332363605499268
0.004281216766685247
0.004289976786822081
0.004306693095713854
0.004285008646547794
0.0042683640494942665
0.004277472849935293
0.004275577142834663
0.0042549786157906055
0.004252317827194929
0.004264074843376875
0.004255955573171377
0.00423620268702507
0.004235385917127132
0.004246103577315807
0.004242445807904005
0.004226556979119778
0.0042216042056679726
0.0042280955240130424
0.004229655954986811
0.004222826100885868
0.004216502420604229
0.004215438850224018
0.0042135268449783325
0.004209031350910664
0.004206685349345207
0.004207065794616938
0.004205361939966679
0.004199650138616562
0.004194905981421471
0.004194461274892092
0.004195230081677437
0.0041933683678507805
0.004189191851764917
0.0041858903132379055
0.004184278193861246
0.004182751756161451
0.004180192481726408
0.00417761504650116
0.004176094196736813
0.004175383131951094
0.00417462969198823
0.004173103719949722
0.004171632695943117
0.004170405212789774
0.004169569816440344
0.0041676783002913
0.004164640326052904
0.004160803277045488
0.00415735924616456
0.00415513850748539
0.004153928719460964
0.004152941983193159
0.004151593893766403
0.004149863496422768
0.004147893749177456
0.004145896062254906
0.0041437759064137936
0.004141614306718111
0.004139360971748829
0.004137258976697922
0.004135433584451675
0.004133840557187796
0.004132344853132963
0.004130973480641842
0.004129996057599783
0.004130298737436533
0.004134087823331356
0.004143529571592808
0.0041628871113061905
0.004184772726148367
0.0042067584581673145
0.004702257923781872
0.007290292996913195
0.010785874910652637
0.016001679003238678
0.008965141139924526
0.007090697530657053
0.005755470134317875
0.007862303406000137
0.0069300467148423195
0.005605519749224186
0.005806169472634792
0.0067811100743710995
0.0053521329537034035
0.0052335518412292
0.0057569341734051704
0.005332401022315025
0.0048664589412510395
0.005328299943357706
0.005127946846187115
0.004689706955105066
0.004885637201368809
0.004843718372285366
0.004555638413876295
0.004657758865505457
0.004671706352382898
0.004445143509656191
0.0044838860630989075
0.0045130751095712185
0.004367305431514978
0.004375682678073645
0.00442890590056777
0.004324649460613728
0.004309672396630049
0.004350956995040178
0.004274766892194748
0.00425742706283927
0.004288289230316877
0.004254536237567663
0.004217622336000204
0.004248666577041149
0.00422751484438777
0.004189019091427326
0.0042077223770320415
0.004203764721751213
0.004172749351710081
0.00417671725153923
0.004182562232017517
0.004156924318522215
0.004152244888246059
0.004158962517976761
0.004144537262618542
0.004134995862841606
0.004141871351748705
0.0041330247186124325
0.004122565966099501
0.004123627673834562
0.004122237674891949
0.004112192429602146
0.00411008158698678
0.004110787995159626
0.004104219377040863
0.004099233541637659
0.00409906730055809
0.004096224904060364
0.004090670496225357
0.004088857676833868
0.0040880898013710976
0.004083951469510794
0.00408000685274601
0.00407880125567317
0.00407708203420043
0.004073265939950943
0.004070562310516834
0.004069122485816479
0.004067217465490103
0.004063928034156561
0.004061526153236628
0.004059986211359501
0.0040580653585493565
0.004055429715663195
0.0040529342368245125
0.004051140509545803
0.004049477633088827
0.004047277383506298
0.004044880624860525
0.004042822401970625
0.004041071515530348
0.004039200488477945
0.004037084989249706
0.004034957382827997
0.0040331073105335236
0.004031349904835224
0.004029415547847748
0.004027375020086765
0.004025500733405352
0.004023727495223284
0.004021921195089817
0.004020010121166706
0.004018147010356188
0.004016328137367964
0.004014570731669664
0.004012831952422857
0.004011112730950117
0.004009526688605547
0.004008098505437374
0.004006634000688791
0.004004821181297302
0.004002655856311321
0.004000759683549404
0.003999198321253061
0.00399748794734478
0.0039954702369868755
0.003993532154709101
0.00399189256131649
0.00399040849879384
0.003988808486610651
0.003987067379057407
0.003985207993537188
0.003983385860919952
0.003981647081673145
0.003980130888521671
0.003979127388447523
0.003979286644607782
0.003979902248829603
0.003979351371526718
0.003976797219365835
0.003973634447902441
0.0039712367579340935
0.003969312645494938
0.003966968506574631
0.00396433100104332
0.003962219692766666
0.0039611258544027805
0.003960472531616688
0.003959310241043568
0.003957328852266073
0.0039550988003611565
0.003953178413212299
0.003952242434024811
0.00395191041752696
0.003950703889131546
0.003948251251131296
0.0039451755583286285
0.003942884039133787
0.00394164863973856
0.003940745256841183
0.003939579240977764
0.003938023932278156
0.003936431370675564
0.003934237640351057
0.003932083025574684
0.003930572420358658
0.0039297426119446754
0.0039292145520448685
0.003928357735276222
0.003926998469978571
0.003925392869859934
0.003923932556062937
0.003922855481505394
0.0039220950566232204
0.003921539057046175
0.003920528572052717
0.003918956033885479
0.0039167883805930614
0.003914837725460529
0.00391359394416213
0.003912967164069414
0.003912526648491621
0.003911362495273352
0.003909634426236153
0.003907699603587389
0.0039066351018846035
0.003906868398189545
0.0039077335968613625
0.003908495418727398
0.0039084115996956825
0.003908440470695496
0.003909109625965357
0.0039109294302761555
0.003913769032806158
0.003916518297046423
0.003919433802366257
0.0039222524501383305
0.003925283905118704
0.003928028512746096
0.003935260232537985
0.0039511327631771564
0.0039702896028757095
0.0039891889318823814
0.004007626790553331
0.004014106001704931
0.004005975089967251
0.003983877599239349
0.003948862664401531
0.00391220161691308
0.0038837536703795195
0.003868091618642211
0.0038667512126266956
0.0038765755016356707
0.0038892673328518867
0.003898780792951584
0.0039017931558191776
0.0038965120911598206
0.0038854945451021194
0.0038729736115783453
0.003861384466290474
0.003853684989735484
0.0038502963725477457
0.0038499850779771805
0.0038514076732099056
0.003853337839245796
0.0038543259724974632
0.0038540700916200876
0.003852765541523695
0.003850278677418828
0.0038474458269774914
0.0038442485965788364
0.0038412692956626415
0.0038380783516913652
0.0038353821728378534
0.003832603571936488
0.003830172121524811
0.0038277870044112206
0.003825849387794733
0.00382407964207232
0.003822633298113942
0.0038213632069528103
0.0038203492294996977
0.0038198265247046947
0.0038199082482606173
0.0038208032492548227
0.0038225604221224785
0.003826070111244917
0.003830911358818412
0.0038387426175177097
0.003847671439871192
0.003860175609588623
0.0038719915319234133
0.0038872056175023317
0.0038987803272902966
0.0039142160676419735
0.003926153760403395
0.003940741531550884
0.003948853816837072
0.003953009843826294
0.0039462014101445675
0.003933887928724289
0.003919237293303013
0.0038906377740204334
0.003855285234749317
0.0038203857839107513
0.0037942882627248764
0.0037829738575965166
0.003785137552767992
0.0037952675484120846
0.0038066012784838676
0.0038157987874001265
0.003818189026787877
0.0038153009954839945
0.0038092241156846285
0.003801956307142973
0.0037974780425429344
0.003795986296609044
0.0037986980751156807
0.0038027844857424498
0.0038089801091700792
0.0038101477548480034
0.0038101954851299524
0.0038053852040320635
0.0037986470852047205
0.0037880928721278906
0.003778792219236493
0.003770669689401984
0.003766024252399802
0.0037640444934368134
0.003764500841498375
0.00376608083024621
0.0037680817767977715
0.0037699660751968622
0.003771149320527911
0.0037719965912401676
0.003772574011236429
0.0037735081277787685
0.003776268335059285
0.003781836247071624
0.003794647753238678
0.0038150595501065254
0.0038536686915904284
0.003905602963641286
0.003996352199465036
0.004091145936399698
0.004247219301760197
0.004340155050158501
0.0044869021512568
0.004444018471986055
0.004395189695060253
0.004149280488491058
0.003928354009985924
0.0037678121589124203
0.003746038768440485
0.0038337241858243942
0.003937815316021442
0.004005317110568285
0.003964345436543226
0.0038872635923326015
0.0037882435135543346
0.003728239331394434
0.0037186110857874155
0.003749457886442542
0.00379919889383018
0.0038374727591872215
0.003862621495500207
0.0038506905548274517
0.003827299689874053
0.003783965017646551
0.0037456366699188948
0.003715574275702238
0.0037016335409134626
0.0037024770863354206
0.0037128336261957884
0.0037259876262396574
0.0037340351846069098
0.0037366440519690514
0.003729788353666663
0.003719551954418421
0.003706264076754451
0.003694880520924926
0.003686127718538046
0.0036815213970839977
0.003680555848404765
0.0036826659925282
0.0036868362221866846
0.0036924215964972973
0.0036989457439631224
0.003706241026520729
0.003714511403813958
0.003724416485056281
0.0037363788578659296
0.0037528574466705322
0.00377299590036273
0.0038029486313462257
0.0038355241995304823
0.003885651705786586
0.003928649704903364
0.00400004256516695
0.004042278975248337
0.004122843965888023
0.004138458985835314
0.004197038244456053
0.004194831475615501
0.004300829488784075
0.004295912571251392
0.004318903665989637
0.00418193219229579
0.004070410970598459
0.0039220890030264854
0.003853410482406616
0.0038603758439421654
0.003894084133207798
0.003939229995012283
0.00391388637945056
0.003870281158015132
0.003789994167163968
0.003734168130904436
0.0037027562502771616
0.003700904780998826
0.003715052269399166
0.0037272428162395954
0.003740946762263775
0.0037444657646119595
0.003752716351300478
0.0037491661496460438
0.0037470818497240543
0.003728678449988365
0.003708141390234232
0.0036792708560824394
0.0036543654277920723
0.0036361967213451862
0.0036278613843023777
0.0036291079595685005
0.0036358488723635674
0.0036456615198403597
0.0036531551741063595
0.0036591682583093643
0.0036582425236701965
0.003655155887827277
0.0036464876029640436
0.003637338522821665
0.003626243444159627
0.0036163830664008856
0.0036072153598070145
0.003599878866225481
0.0035940504167228937
0.0035897630732506514
0.0035867204423993826
0.0035846135579049587
0.0035832461435347795
0.0035824805963784456
0.0035824631340801716
0.0035835623275488615
0.003587006591260433
0.003595425048843026
0.003616491099819541
0.003658939152956009
0.0037438960280269384
0.0038654832169413567
0.004057088866829872
0.004907212220132351
0.008624112233519554
0.012598530389368534
0.019427232444286346
0.009783199988305569
0.008144829422235489
0.009755644015967846
0.009044099599123001
0.0072642602026462555
0.005152473226189613
0.007388923782855272
0.006180373951792717
0.006138589233160019
0.005106993019580841
0.005492895841598511
0.005242870654910803
0.0048569124191999435
0.0050653438083827496
0.004763097036629915
0.004753816407173872
0.004500298760831356
0.004539371468126774
0.004331315401941538
0.00429900549352169
0.004324716981500387
0.00412949500605464
0.004157649353146553
0.004037812352180481
0.004005642607808113
0.00398436700925231
0.003954335115849972
0.0039031619671732187
0.0038746390491724014
0.0038545518182218075
0.0038211639039218426
0.003811524948105216
0.0037892614491283894
0.003765825880691409
0.0037426603958010674
0.0037497952580451965
0.0037205303087830544
0.0037086301017552614
0.0036983455065637827
0.0036822990514338017
0.0036727015394717455
0.0036669571418315172
0.003660285845398903
0.0036459877155721188
0.003638430032879114
0.003633064916357398
0.0036242797505110502
0.0036181407049298286
0.003613549517467618
0.0036077501717954874
0.003599796909838915
0.003596741473302245
0.003590966574847698
0.003587536746636033
0.003580707125365734
0.003577994415536523
0.0035744174383580685
0.0035705624613910913
0.0035662336740642786
0.0035628527402877808
0.0035594773944467306
0.0035561518743634224
0.00355285732075572
0.003550103399902582
0.0035476519260555506
0.003544299164786935
0.0035412481520324945
0.0035386185627430677
0.0035361042246222496
0.0035339149180799723
0.003531160531565547
0.003528773784637451
0.0035263935569673777
0.0035242275334894657
0.003521854756399989
0.003519735997542739
0.003517473116517067
0.003515562042593956
0.003513568313792348
0.0035115769132971764
0.0035096225328743458
0.003507552668452263
0.0035056162159889936
0.003503740532323718
0.003501905594021082
0.0035000345669686794
0.0034982264041900635
0.0034963965881615877
0.003494660137221217
0.0034929898101836443
0.0034914088901132345
0.00349013926461339
0.0034895469434559345
0.0034897001460194588
0.00348996021784842
0.0034880873281508684
0.0034847394563257694
0.0034822854213416576
0.0034807214979082346
0.0034789845813065767
0.003476514248177409
0.0034740667324513197
0.0034726036246865988
0.0034718101378530264
0.0034707803279161453
0.0034691833425313234
0.003467252943664789
0.003465490648522973
0.003464058507233858
0.0034628803841769695
0.0034615674521774054
0.0034597525373101234
0.0034574870951473713
0.0034554528538137674
0.0034540018532425165
0.003452892415225506
0.0034516784362494946
0.003450468648225069
0.0034490246325731277
0.0034471650142222643
0.0034454886335879564
0.003444300964474678
0.0034433237742632627
0.0034422394819557667
0.003441109089180827
0.003439986379817128
0.0034391277004033327
0.0034382250159978867
0.0034365924075245857
0.0034343453589826822
0.003431845223531127
0.003429658245295286
0.0034281141124665737
0.003427171381190419
0.0034264824353158474
0.003425581380724907
0.0034245026763528585
0.0034229145385324955
0.0034211468882858753
0.0034198290668427944
0.0034192651510238647
0.003419234650209546
0.003419373882934451
0.0034195261541754007
0.003419834654778242
0.003421490779146552
0.0034271636977791786
0.003438299987465143
0.0034539818298071623
0.003469468094408512
0.0034845126792788506
0.003512636059895158
0.003766993060708046
0.0045652687549591064
0.005225760862231255
0.0059733823873102665
0.008983347564935684
0.007132236380130053
0.004880472086369991
0.004986370448023081
0.006680285092443228
0.008392986841499805
0.006721614859998226
0.004979003220796585
0.005340974777936935
0.005295136012136936
0.0049440087750554085
0.0047517805360257626
0.004850286990404129
0.004210305865854025
0.004507251549512148
0.004459592513740063
0.004050863906741142
0.004114679526537657
0.004198385868221521
0.003985525108873844
0.0037852104287594557
0.003973798360675573
0.0039165872149169445
0.003679700894281268
0.0038575429935008287
0.0038155161309987307
0.0036687555257230997
0.0036700733471661806
0.003714090446010232
0.0036333848256617785
0.0036094537936151028
0.003634191583842039
0.003572239074856043
0.0035759450402110815
0.0035743264015764
0.0035243509337306023
0.003527439897879958
0.003551649395376444
0.003502119332551956
0.0034766418393701315
0.003502445761114359
0.003496530232951045
0.0034540975466370583
0.0034624249674379826
0.003473315155133605
0.0034507603850215673
0.003437373321503401
0.0034456804860383272
0.0034383090678602457
0.0034285804722458124
0.0034267029259353876
0.003423183923587203
0.00341476546600461
0.003415272803977132
0.0034140923526138067
0.00340442662127316
0.003399740904569626
0.003403608687222004
0.00339887710288167
0.0033908733166754246
0.003389677032828331
0.0033908195327967405
0.0033862588461488485
0.003381353337317705
0.003380234818905592
0.0033787896391004324
0.0033752925228327513
0.0033731721341609955
0.003371699946001172
0.003368593519553542
0.003365806071087718
0.003364745993167162
0.0033634149003773928
0.003360494039952755
0.003357688197866082
0.003356336150318384
0.0033551196102052927
0.0033528869971632957
0.0033505596220493317
0.0033489027991890907
0.003347412683069706
0.003345392644405365
0.00334333092905581
0.0033417576923966408
0.0033403518609702587
0.003338524140417576
0.003336496651172638
0.0033347811549901962
0.0033333650790154934
0.003331755055114627
0.00332996086217463
0.003328286809846759
0.0033267715480178595
0.003325208555907011
0.003323575481772423
0.0033219819888472557
0.0033204674255102873
0.003319020848721266
0.003317628987133503
0.003316197544336319
0.0033147281501442194
0.003313459688797593
0.0033121893648058176
0.0033106680493801832
0.0033087702468037605
0.003306856146082282
0.00330540188588202
0.0033042600844055414
0.0033029429614543915
0.0033013722859323025
0.003299722447991371
0.0032983238343149424
0.003297031857073307
0.003295592963695526
0.0032939943484961987
0.0032923368271440268
0.003290774766355753
0.003289376152679324
0.0032881314400583506
0.0032871211878955364
0.003286974271759391
0.003289916319772601
0.0032965263817459345
0.003303158562630415
0.0033214688301086426
0.003409047145396471
0.0036875619553029537
0.003988375421613455
0.005494851619005203
0.009405394084751606
0.012002150528132915
0.006439010612666607
0.00879634078592062
0.005774250719696283
0.008391711860895157
0.006110906135290861
0.006059753708541393
0.005849410779774189
0.006493392400443554
0.0056481617502868176
0.0048973639495670795
0.005596937611699104
0.005058534909039736
0.004501293413341045
0.004957676865160465
0.004714014008641243
0.004292943049222231
0.004437985364347696
0.0043341428972780704
0.004169083666056395
0.0040229447185993195
0.004074770957231522
0.0038909348659217358
0.0038524437695741653
0.0038317719008773565
0.003757234662771225
0.003742549102753401
0.0037089844699949026
0.003638276131823659
0.00361727736890316
0.003627676982432604
0.0035500009544193745
0.0035356611479073763
0.0035522126127034426
0.0035061307717114687
0.003488290123641491
0.003481383202597499
0.0034626510459929705
0.0034591311123222113
0.0034454967826604843
0.003430485026910901
0.0034171906299889088
0.003412892809137702
0.0034124976955354214
0.003386803437024355
0.0033862756099551916
0.003383566625416279
0.0033699721097946167
0.003364004660397768
0.0033556704875081778
0.00335412984713912
0.003344959579408169
0.0033405888825654984
0.003335881745442748
0.0033285946119576693
0.0033283138182014227
0.003323978977277875
0.003317877883091569
0.003314367262646556
0.0033117178827524185
0.0033082806039601564
0.003303560661152005
0.0033001864794641733
0.0032983978744596243
0.003294653259217739
0.003291455563157797
0.003288958454504609
0.003285822691395879
0.003283361904323101
0.003280826611444354
0.0032782964408397675
0.0032755087595432997
0.0032727408688515425
0.0032709704246371984
0.0032685778569430113
0.0032660136930644512
0.0032637538388371468
0.003261748468503356
0.0032597340177744627
0.0032575468067079782
0.0032552769407629967
0.003253330010920763
0.0032514785416424274
0.003249440109357238
0.003247438231483102
0.0032454465981572866
0.003243525978177786
0.0032417946495115757
0.003239949233829975
0.003238100092858076
0.0032363038044422865
0.0032345817890018225
0.003232948947697878
0.0032315454445779324
0.0032302341423928738
0.0032290515955537558
0.0032271314412355423
0.003224555868655443
0.0032226303592324257
0.0032215379178524017
0.0032200077548623085
0.003217892488464713
0.003216071520000696
0.003214679192751646
0.003213166957721114
0.0032113681081682444
0.0032096451614052057
0.00320818810723722
0.003206774592399597
0.0032053282484412193
0.003203737083822489
0.0032020348589867353
0.0032003961969166994
0.0031989074777811766
0.0031974425073713064
0.003195952856913209
0.0031944136135280132
0.0031928785610944033
0.0031913912389427423
0.0031899481546133757
0.003188501810654998
0.0031872077379375696
0.0031862102914601564
0.0031861038878560066
0.0031866368371993303
0.0031857562717050314
0.0031823734752833843
0.003179642604663968
0.003179101273417473
0.003178958548232913
0.003176949918270111
0.0031736684031784534
0.003171913791447878
0.003171640681102872
0.0031705789733678102
0.0031684727873653173
0.00316638988442719
0.0031651847530156374
0.0031644136179238558
0.0031630252487957478
0.0031611488666385412
0.0031596117187291384
0.003158468985930085
0.003157346975058317
0.003155970945954323
0.003154342295601964
0.003152672667056322
0.0031512323766946793
0.0031499399337917566
0.003148791380226612
0.0031477268785238266
0.0031467799562960863
0.0031461319886147976
0.003147197887301445
0.0031496488954871893
0.0031498302705585957
0.003146577626466751
0.003141553606837988
0.003138544736430049
0.0031382585875689983
0.003138406667858362
0.0031368739437311888
0.0031341619323939085
0.0031318378169089556
0.0031307130120694637
0.003130049677565694
0.00312864501029253
0.0031265055295079947
0.0031245010904967785
0.0031232833862304688
0.0031225490383803844
0.0031216642819344997
0.003120219800621271
0.003118411870673299
0.0031167406123131514
0.003115363884717226
0.0031142807565629482
0.0031134989112615585
0.0031129124108701944
0.003112418344244361
0.003111555939540267
0.0031100562773644924
0.003108216682448983
0.0031067621894180775
0.0031059677712619305
0.0031054180581122637
0.0031045370269566774
0.0031029211822897196
0.003101107431575656
0.0030994624830782413
0.003098085755482316
0.0030969465151429176
0.003096107393503189
0.003095520893111825
0.0030950442887842655
0.003094732528552413
0.0030941986478865147
0.003093073144555092
0.0030913366936147213
0.00308948359452188
0.0030881911516189575
0.003087584162130952
0.0030874914955347776
0.0030867715831846
0.0030854621436446905
0.0030830618925392628
0.0030807098373770714
0.0030788194853812456
0.0030775433406233788
0.00307673797942698
0.003076134482398629
0.0030754473991692066
0.003074248554185033
0.003072640160098672
0.003070841310545802
0.00306926341727376
0.003068277845159173
0.0030680496711283922
0.0030688049737364054
0.0030704867094755173
0.003073394298553467
0.0030755538027733564
0.003077074885368347
0.003077324014157057
0.003078398061916232
0.0030801561661064625
0.003084834897890687
0.003090479876846075
0.0030976058915257454
0.003103855764493346
0.0031092986464500427
0.003111504716798663
0.0031131538562476635
0.0031116304453462362
0.0031120488420128822
0.003110121237114072
0.003110269783064723
0.003105032490566373
0.003098735585808754
0.0030866265296936035
0.00307490024715662
0.0030624661594629288
0.003052756190299988
0.003045358695089817
0.0030410210601985455
0.003038696711882949
0.0030372559558600187
0.003036172827705741
0.003034427762031555
0.003032106440514326
0.0030294042080640793
0.003027189988642931
0.0030257629696279764
0.003025617217645049
0.0030266237445175648
0.003029102459549904
0.003033173270523548
0.003039315575733781
0.0030472928192466497
0.0030582183972001076
0.003071214770898223
0.003090941347181797
0.0031153869349509478
0.0031561951618641615
0.003201406914740801
0.003271843306720257
0.0033312023151665926
0.0034288293682038784
0.003472781740128994
0.0035590745974332094
0.0035012830048799515
0.003418831853196025
0.0032451448496431112
0.0031090732663869858
0.003039830131456256
0.0030568253714591265
0.003117027459666133
0.003158857114613056
0.003176833502948284
0.0031508433166891336
0.0031203380785882473
0.0030875878874212503
0.003067202400416136
0.0030526684131473303
0.0030414541251957417
0.003035983070731163
0.003036128357052803
0.00304537289775908
0.003054990665987134
0.0030618938617408276
0.0030574575066566467
0.003044768236577511
0.0030250633135437965
0.00300688948482275
0.0029945538844913244
0.0029899682849645615
0.0029920300003141165
0.0029975082725286484
0.0030031101778149605
0.003006276208907366
0.0030066780745983124
0.0030036848038434982
0.002999607939273119
0.002995016286149621
0.0029921303503215313
0.0029907620046287775
0.0029922528192400932
0.0029945839196443558
0.00299796718172729
0.0029994247015565634
0.0030002642888575792
0.002998051233589649
0.0029955217614769936
0.0029910854063928127
0.002987790387123823
0.0029846574179828167
0.002984196413308382
0.002985336584970355
0.002990172943100333
0.0029969136230647564
0.0030079418793320656
0.003020050236955285
0.003037740010768175
0.003055374836549163
0.0030817114748060703
0.0031060385517776012
0.0031464435160160065
0.003181265667080879
0.003245533909648657
0.0032919927034527063
0.003377822693437338
0.003404841525480151
0.003459858475252986
0.0034039022866636515
0.003349514678120613
0.0032087350264191628
0.0030862679705023766
0.002987759653478861
0.0029525330755859613
0.002975388430058956
0.003030457068234682
0.0030955078545957804
0.003132366109639406
0.0031575444154441357
0.0031366851180791855
0.003108987119048834
0.0030555776320397854
0.0030085714533925056
0.0029652228113263845
0.002938157180324197
0.002926688641309738
0.002928729634732008
0.002939993981271982
0.0029547158628702164
0.002970508998259902
0.0029808066319674253
0.002989033469930291
0.002987676067277789
0.0029845021199434996
0.002973763272166252
0.002963916165754199
0.002951674163341522
0.0029426489491015673
0.0029351001139730215
0.0029317254666239023
0.002931528491899371
0.0029354917351156473
0.002942990977317095
0.0029537747614085674
0.002968462649732828
0.0029848681297153234
0.003005479695275426
0.00302278995513916
0.0030495787505060434
0.0030766783747822046
0.003106882330030203
0.003110669320449233
0.0031078127212822437
0.0030753137543797493
0.0030426429584622383
0.0029981776606291533
0.0029698191210627556
0.0029558211099356413
0.0029678898863494396
0.002998991636559367
0.0030555156990885735
0.003114790888503194
0.003200151026248932
0.0032599016558378935
0.0033477693796157837
0.0033680968917906284
0.003419020678848028
0.003377301385626197
0.0033695893362164497
0.003288277192041278
0.00324333761818707
0.0031605050899088383
0.0031101033091545105
0.0030499016866087914
0.0030131456442177296
0.0029857379850000143
0.002972610294818878
0.0029809351544827223
0.0030014831572771072
0.003044955665245652
0.0030817033257335424
0.0031280533876270056
0.003131857141852379
0.0031313232611864805
0.003078693524003029
0.003024344565346837
0.002954071154817939
0.0029016495682299137
0.0028703114949166775
0.002864275826141238
0.0028771040961146355
0.0028984653763473034
0.0029219449497759342
0.0029363303910940886
0.0029470648150891066
0.0029446089174598455
0.0029424279928207397
0.0029328525997698307
0.0029286339413374662
0.002922718646004796
0.0029242399614304304
0.0029249913059175014
0.0029326521325856447
0.002936916658654809
0.0029461546801030636
0.0029484310653060675
0.0029532129410654306
0.0029485735576599836
0.0029447865672409534
0.0029320064932107925
0.0029202138539403677
0.00290316017344594
0.0028892620466649532
0.0028753296937793493
0.002867273287847638
0.002863259520381689
0.0028678791131824255
0.0028797106351703405
0.0029053741600364447
0.002940694335848093
0.003000574419274926
0.0030653730500489473
0.003171044634655118
0.0032523013651371002
0.003382024820894003
0.00341135635972023
0.0034631325397640467
0.0033496893011033535
0.003233626252040267
0.00304529070854187
0.002912614494562149
0.0028545695822685957
0.002883512992411852
0.0029683071188628674
0.00305012334138155
0.0031252754852175713
0.003124383045360446
0.0031033798586577177
0.0030164343770593405
0.0029342297930270433
0.002857671584933996
0.002817319706082344
0.0028148985002189875
0.0028412924148142338
0.0028802051674574614
0.002912867348641157
0.002937145996838808
0.002938580233603716
0.002929504495114088
0.002906578127294779
0.0028833874966949224
0.0028656108770519495
0.0028583563398569822
0.0028694653883576393
0.0028939114417880774
0.0029417132027447224
0.0029964859131723642
0.0030817065853625536
0.003147378098219633
0.0032450309954583645
0.003271413268521428
0.003317265771329403
0.003254845505580306
0.003210388822481036
0.0031114756129682064
0.003061348805204034
0.0030312398448586464
0.0030306552071124315
0.003044268349185586
0.0030257932376116514
0.003011612920090556
0.0029742345213890076
0.002967594424262643
0.002972495509311557
0.0030140108428895473
0.0030421537812799215
0.00307743763551116
0.003056156449019909
0.003017144976183772
0.002933274256065488
0.0028533744625747204
0.0027910342905670404
0.0027658052276819944
0.0027760525699704885
0.002807364799082279
0.0028442980255931616
0.0028679450042545795
0.0028813716489821672
0.0028735329397022724
0.0028638963121920824
0.002848579315468669
0.0028466873336583376
0.0028518286999315023
0.002873967867344618
0.0028945684898644686
0.0029247377533465624
0.0029328165110200644
0.0029402433428913355
0.002914830343797803
0.0028864210471510887
0.002840247703716159
0.0028005430940538645
0.0027667684480547905
0.002747171325609088
0.0027404343709349632
0.0027439368423074484
0.002753669396042824
0.0027654801961034536
0.0027773594483733177
0.0027855762746185064
0.0027925940230488777
0.002794954227283597
0.002799225738272071
0.00280145020224154
0.0028121680952608585
0.0028264436405152082
0.002859382424503565
0.002901662839576602
0.002980893710628152
0.0030656144954264164
0.0032112696208059788
0.003317527938634157
0.003490642411634326
0.0035042529925704002
0.0035390763077884912
0.0033531575463712215
0.003188947681337595
0.0029933012556284666
0.0029003743547946215
0.0029180017299950123
0.0029974752105772495
0.0031266226433217525
0.0031974706798791885
0.003275736467912793
0.0032217446714639664
0.00314726703800261
0.002983472077175975
0.002852038946002722
0.0027671607676893473
0.0027625516522675753
0.002821424277499318
0.0028856208082288504
0.0029278865549713373
0.0029031874146312475
0.0028545421082526445
0.0027816807851195335
0.00272726034745574
0.0027051426004618406
0.0027156993746757507
0.0027461128775030375
0.002779316157102585
0.0028101142961531878
0.0028203134424984455
0.0028213136829435825
0.0027991703245788813
0.002772637875750661
0.0027395763900130987
0.0027155340649187565
0.0027027607429772615
0.002702650148421526
0.002711891196668148
0.0027249350678175688
0.002739620627835393
0.0027493941597640514
0.002758336951956153
0.0027596934232860804
0.0027612335979938507
0.002756707137450576
0.0027551068924367428
0.0027517389971762896
0.002754400484263897
0.0027603839989751577
0.002776595065370202
0.002804286777973175
0.0028466784860938787
0.002911362098529935
0.002982723293825984
0.0030788646545261145
0.003133517922833562
0.003194596618413925
0.0031463587656617165
0.003089825389906764
0.0029544648714363575
0.0028612229507416487
0.002807765267789364
0.0028309421613812447
0.0028895798604935408
0.0029704051557928324
0.0030024859588593245
0.0029944656416773796
0.0029161558486521244
0.002815219108015299
0.0027204728685319424
0.0026732576079666615
0.002680134726688266
0.0027195520233362913
0.0027592326514422894
0.0027735321782529354
0.002762086456641555
0.002731677843257785
0.0027062969747930765
0.0026969369500875473
0.002714618109166622
0.0027532021049410105
0.0028173611499369144
0.0028807464987039566
0.002968553453683853
0.003022891702130437
0.0031108970288187265
0.0031274156644940376
0.0031697796657681465
0.003113019512966275
0.0030684834346175194
0.0029553722124546766
0.0028711387421935797
0.002792434999719262
0.002754614455625415
0.0027453291695564985
0.00275219208560884
0.0027808756567537785
0.0028150693979114294
0.002877295482903719
0.0029324356000870466
0.0030164364725351334
0.0030496143735945225
0.003091324819251895
0.0030277918558567762
0.002948397072032094
0.0028076772578060627
0.0026968608144670725
0.002638072706758976
0.002645195694640279
0.0026971858460456133
0.002755436347797513
0.002805700059980154
0.002817988395690918
0.002821679227054119
0.0027938252314925194
0.002767213387414813
0.0027278519701212645
0.0026992608327418566
0.002675502561032772
0.002665519015863538
0.002663372317329049
0.0026709451340138912
0.002680819481611252
0.0026899755466729403
0.002694780007004738
0.0026922922115772963
0.0026850192807614803
0.002670678310096264
0.0026547866873443127
0.00263766897842288
0.0026243096217513084
0.0026148546021431684
0.002611131640151143
0.002612918382510543
0.0026215221732854843
0.0026369113475084305
0.0026637050323188305
0.0026999993715435266
0.002757823560386896
0.0028198312502354383
0.002914204727858305
0.002981121651828289
0.0030796171631664038
0.003087581368163228
0.0031069540418684483
0.0030072915833443403
0.002914530923590064
0.002783197909593582
0.002696106443181634
0.0026564444415271282
0.0026751786936074495
0.002729391446337104
0.002785993507131934
0.0028333435766398907
0.0028341615106910467
0.0028155669569969177
0.002753404900431633
0.0026912910398095846
0.0026371406856924295
0.002617078833281994
0.0026291515678167343
0.0026694440748542547
0.0027212491258978844
0.0027843769639730453
0.0028306925669312477
0.0028801194857805967
0.0028906159568578005
0.00291020842269063
0.0028856315184384584
0.0028833153191953897
0.0028572974260896444
0.002867948031052947
0.002864623675122857
0.0028898981399834156
0.002869660034775734
0.002853480400517583
0.00278558861464262
0.0027206812519580126
0.002649265807121992
0.0026019203942269087
0.002586337737739086
0.0026037325151264668
0.002648403635248542
0.002702681114897132
0.0027725612744688988
0.0028267381712794304
0.0029002658557146788
0.002926938934251666
0.0029659834690392017
0.002928233239799738
0.002892700955271721
0.0028056856244802475
0.0027436544187366962
0.0026942738331854343
0.002684768056496978
0.0026996524538844824
0.002713785506784916
0.0027264475356787443
0.0027146022766828537
0.002716679126024246
0.002722751349210739
0.0027647491078823805
0.002814336447045207
0.002905522473156452
0.0029624297749251127
0.0030349146109074354
0.0029951895121484995
0.002936405362561345
0.002794613130390644
0.0026748357340693474
0.0025959457270801067
0.0025824441108852625
0.0026250418741256
0.0026886076666414738
0.0027609500102698803
0.002800620160996914
0.002841964829713106
0.002830574754625559
0.002815172541886568
0.0027472085785120726
0.0026832304429262877
0.0026170627679675817
0.002579342806711793
0.0025675431825220585
0.002580612665042281
0.0026068747974932194
0.0026284053456038237
0.002639804035425186
0.002628349931910634
0.0026122559793293476
0.0025899994652718306
0.002575106220319867
0.0025655042845755816
0.0025684332940727472
0.0025816881097853184
0.002609984250739217
0.0026415709871798754
0.002685640240088105
0.0027160984463989735
0.0027534172404557467
0.0027554065454751253
0.0027554742991924286
0.002713679801672697
0.0026721644680947065
0.0026147232856601477
0.002571381162852049
0.0025405813939869404
0.0025297559332102537
0.002534403931349516
0.002550264121964574
0.002568074967712164
0.002584039233624935
0.0025925321970134974
0.0025944667868316174
0.0025874865241348743
0.002575029619038105
0.002556984778493643
0.0025394342374056578
0.002524076960980892
0.0025156589690595865
0.0025149420835077763
0.0025254383217543364
0.002549009397625923
0.0025959250051528215
0.0026657688431441784
0.002788687124848366
0.0029289894737303257
0.003161979140713811
0.003310208907350898
0.0035204582381993532
0.0034198504872620106
0.00329601694829762
0.002986971754580736
0.0027715249452739954
0.0026398187037557364
0.0026372428983449936
0.0027594617567956448
0.0028753953520208597
0.002929900074377656
0.002836431609466672
0.0027696702163666487
0.0027086075861006975
0.002669998910278082
0.0026252777315676212
0.0026291299145668745
0.0026799028273671865
0.0027577539440244436
0.002810687990859151
0.0028414300177246332
0.002839615335687995
0.002802107250317931
0.002721255412325263
0.0026211971417069435
0.0025394312106072903
0.002506315242499113
0.0025125022511929274
0.0025407823268324137
0.0025726337917149067
0.0026034086477011442
0.002609358634799719
0.002593312645331025
0.002553294412791729
0.0025140990037471056
0.002484820783138275
0.0024716402404010296
0.0024714230094105005
0.0024805497378110886
0.002494141925126314
0.002505925251170993
0.0025117271579802036
0.0025080039631575346
0.002498651621863246
0.002486834302544594
0.002476062858477235
0.0024677556939423084
0.002462244126945734
0.0024619237519800663
0.0024689228739589453
0.00248838122934103
0.0025241549592465162
0.002602123422548175
0.0027406068984419107
0.0029867016710340977
0.003212348325178027
0.0035301775205880404
0.0035180426202714443
0.003448242787271738
0.0031119470950216055
0.002951237140223384
0.0028661242686212063
0.002814688952639699
0.002879352541640401
0.0029715958517044783
0.002964493352919817
0.0027151189278811216
0.002566204871982336
0.002588992239907384
0.002629068912938237
0.002607635222375393
0.002602182561531663
0.0026406385004520416
0.0026439118664711714
0.0025782089214771986
0.002514899242669344
0.0025028735399246216
0.0025067308451980352
0.002492467174306512
0.002476754365488887
0.0024793604388833046
0.0024914757814258337
0.0024895681999623775
0.002476684283465147
0.0024692858569324017
0.002473639789968729
0.0024820170365273952
0.0024861684069037437
0.002500169211998582
0.0025322684086859226
0.0025944141671061516
0.0026623005978763103
0.0027524831239134073
0.002803093520924449
0.002858453895896673
0.002810136182233691
0.0027467007748782635
0.002635061275213957
0.002568142721429467
0.00255209649913013
0.002582232467830181
0.002638462232425809
0.0026584051083773375
0.0026697334833443165
0.0026440077926963568
0.002641180995851755
0.0026315480936318636
0.002647095825523138
0.002654214622452855
0.0026868677232414484
0.0026947881560772657
0.002700790064409375
0.0026632624212652445
0.0026068317238241434
0.002543858252465725
0.002489459700882435
0.0024625551886856556
0.0024596084840595722
0.0024834941141307354
0.0025219954550266266
0.0025731257628649473
0.0026035248301923275
0.0026241177693009377
0.002604385372251272
0.002580175409093499
0.0025344390887767076
0.002497707027941942
0.002463934011757374
0.0024483217857778072
0.0024481795262545347
0.0024628806859254837
0.002477501053363085
0.002484489232301712
0.0024789292365312576
0.002464083256199956
0.0024479853454977274
0.002432999201118946
0.0024247542023658752
0.002424915786832571
0.0024406781885772943
0.0024710053112357855
0.0025227798614650965
0.0025791164953261614
0.0026599043048918247
0.00271302810870111
0.002779590431600809
0.002762898802757263
0.0027343856636434793
0.002630366012454033
0.0025385208427906036
0.0024585744831711054
0.002419240539893508
0.002414849353954196
0.0024394099600613117
0.002482029842212796
0.002515750704333186
0.0025416193529963493
0.0025390698574483395
0.0025443111080676317
0.0025452524423599243
0.002573864534497261
0.0026027350686490536
0.0026643171440809965
0.0027130222879350185
0.00280040898360312
0.002835997845977545
0.002895713085308671
0.0028648029547184706
0.0028223274275660515
0.0027090359944850206
0.002585106296464801
0.0024967161007225513
0.002466337289661169
0.0025101006031036377
0.0026002060621976852
0.0027507885824888945
0.002881272230297327
0.0030466667376458645
0.00302507053129375
0.002941899234429002
0.0027063696179538965
0.002582903252914548
0.00257294625043869
0.002591312164440751
0.002559941727668047
0.002528013428673148
0.0025437958538532257
0.002528970828279853
0.002469474682584405
0.002418789081275463
0.0024438779801130295
0.002498496789485216
0.0025155115872621536
0.0024752148892730474
0.0024417974054813385
0.0024405247531831264
0.0024617062881588936
0.002457310678437352
0.0024317577481269836
0.0023990001063793898
0.0023860386572778225
0.00238489406183362
0.0023800323251634836
0.002364039421081543
0.0023493904154747725
0.0023509282618761063
0.0023669153451919556
0.0023870428558439016
0.0024043272715061903
0.0024317253846675158
0.0024712407030165195
0.0025378663558512926
0.0025956304743885994
0.0026664945762604475
0.0026788630057126284
0.002684516366571188
0.0026110957842320204
0.0025314653757959604
0.002435446484014392
0.0023775738663971424
0.002362984698265791
0.0023871148005127907
0.002437751740217209
0.0024947039783000946
0.002569402800872922
0.0026258642319589853
0.002701509976759553
0.0027185603976249695
0.002733043860644102
0.002651437185704708
0.002556862775236368
0.0024406583979725838
0.0023756432346999645
0.0023710967507213354
0.002415233291685581
0.002483614720404148
0.002535891951993108
0.002581491367891431
0.0025726843159645796
0.002552479039877653
0.0024909027852118015
0.0024345973506569862
0.0023785089142620564
0.0023433733731508255
0.002328724367544055
0.0023360755294561386
0.002360960701480508
0.002399919554591179
0.0024469096679240465
0.0024974755942821503
0.002542055444791913
0.0025813437532633543
0.00259601091966033
0.0026036351919174194
0.002578197978436947
0.0025742212310433388
0.002563572721555829
0.0026052631437778473
0.002644521417096257
0.002717547817155719
0.002716049551963806
0.0026984242722392082
0.0025889102835208178
0.0024888431653380394
0.002405186416581273
0.002377815078943968
0.0024063794407993555
0.0024642145726829767
0.002544025657698512
0.0025942239444702864
0.002647718880325556
0.002644084393978119
0.002641858533024788
0.002569780219346285
0.002485956298187375
0.0023790039122104645
0.002310203155502677
0.0022989599965512753
0.0023338121827691793
0.0023834167513996363
0.002414015121757984
0.0024284410756081343
0.002414466580376029
0.0023956221994012594
0.0023654105607420206
0.0023400448262691498
0.002318511949852109
0.0023088750895112753
0.00230977451428771
0.0023218453861773014
0.0023402979131788015
0.0023639630526304245
0.0023896698839962482
0.002417889656499028
0.0024448903277516365
0.002470050472766161
0.0024809986352920532
0.0024825981818139553
0.002460276009514928
0.002436129841953516
0.0024040599819272757
0.0023921066895127296
0.0023919676896184683
0.0024207576643675566
0.002456308575347066
0.0025135469622910023
0.0025450268294662237
0.0025777292903512716
0.002547729993239045
0.002506125019863248
0.0024265495594590902
0.002360293176025152
0.0023081591352820396
0.002283667679876089
0.0022873880807310343
0.0023164921440184116
0.0023679430596530437
0.0024267644621431828
0.002507246332243085
0.0025821144226938486
0.0026992582716047764
0.002765462500974536
0.0028402344323694706
0.0027451207861304283
0.002610399853438139
0.002446072408929467
0.0024149762466549873
0.0024967920035123825
0.0025939808692783117
0.002647227607667446
0.0026161952409893274
0.002599333878606558
0.002556907245889306
0.0025098922196775675
0.0024069729261100292
0.002310479525476694
0.0022760536521673203
0.002312115393579006
0.002367562148720026
0.0023865236435085535
0.0023721510078758
0.0023404164239764214
0.0023258228320628405
0.0023249248042702675
0.0023241580929607153
0.002308331895619631
0.0022786364424973726
0.0022535165771842003
0.0022475365549325943
0.0022606351412832737
0.0022785400506109
0.0022900267504155636
0.00229336298070848
0.002301102736964822
0.0023186327889561653
0.0023573259823024273
0.0024033018853515387
0.0024740630760788918
0.00253685237839818
0.0026414762251079082
0.0027374255005270243
0.0029600777197629213
0.0030816313810646534
0.003252610797062516
0.003145017195492983
0.0030766590498387814
0.0029101630207151175
0.0027577343862503767
0.002611827338114381
0.002582526532933116
0.002824396826326847
0.003041645046323538
0.0031322413124144077
0.00286527955904603
0.0026379539631307125
0.00245181517675519
0.0023919271770864725
0.0024063882883638144
0.002447426551952958
0.00249873916618526
0.0024952194653451443
0.0024697494227439165
0.0023892121389508247
0.0023203007876873016
0.0022947851102799177
0.0023181175347417593
0.0023451601155102253
0.0023366992827504873
0.0023034571204334497
0.0022710775956511497
0.0022654752247035503
0.002274216152727604
0.002284160116687417
0.002284774323925376
0.0022824048064649105
0.0022740212734788656
0.0022586113773286343
0.002236688509583473
0.002216835506260395
0.002209111349657178
0.0022145812399685383
0.0022250330075621605
0.0022325897589325905
0.0022348561324179173
0.002234208630397916
0.002232324331998825
0.0022285287268459797
0.0022224062122404575
0.002213701605796814
0.002205190248787403
0.0021988283842802048
0.00219580065459013
0.002195420442149043
0.002197025576606393
0.0022009266540408134
0.0022094177547842264
0.002226464683189988
0.002260425826534629
0.0023151265922933817
0.0024103005416691303
0.002638851758092642
0.003417489817366004
0.0043991608545184135
0.005300006829202175
0.004197544418275356
0.004220475908368826
0.005374005530029535
0.0050642709247767925
0.003886817255988717
0.004567492753267288
0.0034708422608673573
0.00331522966735065
0.003576850052922964
0.003004841273650527
0.003162312088534236
0.002800096059218049
0.0027606564108282328
0.003116690320894122
0.0029260090086609125
0.0028445811476558447
0.002786550670862198
0.002507076831534505
0.002544012852013111
0.0026138348039239645
0.002581358887255192
0.002559094224125147
0.0025135360192507505
0.002418516669422388
0.0023842775262892246
0.0024315956979990005
0.0024320001248270273
0.0023962827399373055
0.0023807089310139418
0.002333223121240735
0.002308367984369397
0.0023365907836705446
0.0023241806775331497
0.0023047938011586666
0.002298510866239667
0.002279534935951233
0.0022690724581480026
0.002271797275170684
0.0022694957442581654
0.002255443949252367
0.002250125166028738
0.002247559605166316
0.002237071981653571
0.0022356335539370775
0.0022346482146531343
0.0022277573589235544
0.0022214956115931273
0.0022196683567017317
0.0022167495917528868
0.0022127742413431406
0.0022112426813691854
0.0022094149608165026
0.0022042044438421726
0.002200915478169918
0.002199264010414481
0.002196968998759985
0.002194616012275219
0.0021940567530691624
0.002192461397498846
0.0021900429856032133
0.0021873905789107084
0.002185240387916565
0.0021831390913575888
0.0021809034515172243
0.0021793090272694826
0.002178532537072897
0.0021773227490484715
0.002176000038161874
0.0021751218009740114
0.002175303176045418
0.002176272217184305
0.0021770179737359285
0.0021785844583064318
0.0021815747022628784
0.0021846340969204903
0.002187182428315282
0.0021877596154809
0.0021891240030527115
0.0021899668499827385
0.0021910329815000296
0.0021905233152210712
0.002190230879932642
0.0021885924506932497
0.002186751924455166
0.002183564007282257
0.002180475043132901
0.002176479669287801
0.0021727834828197956
0.0021689259447157383
0.002165938029065728
0.002163153840228915
0.0021610266994684935
0.0021592918783426285
0.002158474875614047
0.0021581831388175488
0.0021588015370070934
0.0021601265762001276
0.0021629829425364733
0.002166972728446126
0.0021735329646617174
0.002181865042075515
0.0021950548980385065
0.002210824051871896
0.0022348437923938036
0.002259988570585847
0.0022956212051212788
0.002323561580851674
0.0023602729197591543
0.002373764757066965
0.0023952804040163755
0.0023790388368070126
0.00235557509586215
0.002297302009537816
0.0022422538604587317
0.002187534933909774
0.002151946537196636
0.002139041433110833
0.0021471844520419836
0.0021687205880880356
0.0021944837644696236
0.002224000170826912
0.00224886741489172
0.0022774687968194485
0.002291081240400672
0.0023060650564730167
0.0023002824746072292
0.0022962396033108234
0.002271676901727915
0.002252077916637063
0.0022278486285358667
0.002218603389337659
0.0022144094109535217
0.0022184562403708696
0.0022224574349820614
0.0022233484778553247
0.0022225272841751575
0.0022146704141050577
0.0022094815503805876
0.0022037741728127003
0.0022086992394179106
0.002217440400272608
0.0022384440526366234
0.0022569831926375628
0.0022876192815601826
0.0023064501583576202
0.0023308831732720137
0.0023213198874145746
0.002311884658411145
0.002273156773298979
0.002235179767012596
0.0021892215590924025


==> figures/PWEH/displacement/lossAE_sampled.txt <==
3.299830675125122
0.6331116557121277
0.1546589881181717
0.0523853674530983
0.03067661076784134
0.02406783401966095
0.023900004103779793
0.01989263854920864
0.019763953983783722
0.01921088993549347
0.01887223869562149
0.01867697574198246
0.020901549607515335
0.020984003320336342
0.019191650673747063
0.018348099663853645
0.017782364040613174
0.01737004704773426
0.01683676987886429
0.01612495258450508
0.020327091217041016
0.015750152990221977
0.014730840921401978
0.014246814884245396
0.013900700956583023
0.013683335855603218
0.01353378314524889
0.013408570550382137
0.013293587602674961
0.013190455734729767
0.013088877312839031
0.012991911731660366
0.012961619533598423
0.012812080793082714
0.012986025772988796
0.014046700671315193
0.012821697629988194
0.012515109963715076
0.01244577206671238
0.012318319641053677
0.012201076373457909
0.012094804085791111
0.012115070596337318
0.012058391235768795
0.011979792267084122
0.011801965534687042
0.011719540692865849
0.012999851256608963
0.01246571633964777
0.011608241125941277
0.011402953416109085
0.011222654953598976
0.011187750846147537
0.01149311475455761
0.011014489457011223
0.011033162474632263
0.010839770548045635
0.010698227211833
0.010706903412938118
0.01197707187384367
0.01073616836220026
0.010367617011070251
0.010313981212675571
0.010220305062830448
0.018113136291503906
0.011574259027838707
0.01037375908344984
0.009990746155381203
0.009944846853613853
0.009866742417216301
0.011697645299136639
0.010026107542216778
0.009781783446669579
0.009524907916784286
0.009485534392297268
0.009401829913258553
0.009350180625915527
0.00929014291614294
0.009596710093319416
0.013319054618477821
0.011271088384091854
0.01144135557115078
0.010185059159994125
0.009585914202034473
0.009293672628700733
0.009173687547445297
0.009079488925635815
0.00898652896285057
0.008906387723982334
0.009961286559700966
0.009193927980959415
0.008971428498625755
0.008817675523459911
0.008710535243153572
0.008651530370116234
0.008601093664765358
0.008552063256502151
0.00850705336779356
0.00862174853682518
0.008488375693559647
0.008398032747209072
0.008357816375792027
0.008310381323099136
0.008266380988061428
0.023223791271448135
0.025417504832148552
0.014291636645793915
0.01068252045661211
0.009672850370407104
0.0091780386865139
0.008879021741449833
0.008672511205077171
0.008518566377460957
0.008397145196795464
0.008295890875160694
0.00827214028686285
0.00817782711237669
0.00810119416564703
0.008023842237889767
0.007961058057844639
0.007906987331807613
0.007858222350478172
0.007812580093741417
0.007769736927002668
0.007728710304945707
0.007689105346798897
0.007650409825146198
0.007612731773406267
0.007575692143291235
0.007539262529462576
0.00750331673771143
0.007467838004231453
0.007432614918798208
0.007398046087473631
0.007363504264503717
0.007329231593757868
0.007297039031982422
0.007261641323566437
0.007228383328765631
0.007194541860371828
0.007161618676036596
0.007128133904188871
0.007095277309417725
0.007062675431370735
0.007031137123703957
0.006998660042881966
0.006965491455048323
0.006932428106665611
0.006913583725690842
0.006872412748634815
0.006837918423116207
0.0068059926852583885
0.006773794535547495
0.0067466446198523045
0.006713309325277805
0.006682009901851416
0.006652078591287136
0.006621594540774822
0.006592431105673313
0.00656850216910243
0.009218540973961353
0.011292662471532822
0.008470064029097557
0.007226080168038607
0.006867731921374798
0.006679967977106571
0.006602470297366381
0.006546065676957369
0.006502122152596712
0.006462587043642998
0.006426576524972916
0.006392853334546089
0.006361262872815132
0.006329938303679228
0.006299945060163736
0.006270542275160551
0.006241913419216871
0.006214176304638386
0.0061865150928497314
0.00660992506891489
0.006220548879355192
0.006175389513373375
0.006122870370745659
0.006084006279706955
0.006055021658539772
0.006025891751050949
0.0059986962005496025
0.005972462240606546
0.0059468867257237434
0.005921841599047184
0.005897121969610453
0.005872753914445639
0.0058486852794885635
0.005824910942465067
0.005802458617836237
0.005779006984084845
0.005755421705543995
0.0057325102388858795
0.0057098641991615295
0.005688341800123453
0.005665929056704044
0.005643672775477171
0.005622099153697491
0.005599844269454479
0.005578207317739725
0.005556745454668999
0.005536268465220928
0.005514965858310461
0.005493140779435635
0.005473123397678137
0.005452284589409828
0.00543166371062398
0.005413195583969355
0.009880218654870987
0.0068510472774505615
0.006123370956629515
0.005692575126886368
0.005526753608137369
0.005446038208901882
0.0054001701064407825
0.005363785661756992
0.00533317169174552
0.005305579397827387
0.00528023112565279
0.005255680996924639
0.0052332342602312565
0.005209686234593391
0.005187924485653639
0.0051657045260071754
0.005144521594047546
0.005123302340507507
0.005104494281113148
0.005082828924059868
0.005061963573098183
0.005042065400630236
0.005021858960390091
0.005003561731427908
0.004985084757208824
0.004963785409927368
0.004944354761391878
0.004925768822431564
0.004906675778329372
0.004887194372713566
0.0048785097897052765
0.00485409377142787
0.004832918290048838
0.004813804291188717
0.009517788887023926
0.005607247818261385
0.005357066169381142
0.005068112164735794
0.004880515858530998
0.004803884774446487
0.004772060085088015
0.004743302706629038
0.00471932627260685
0.004697272554039955
0.004676459822803736
0.004656375851482153
0.0046373400837183
0.004618138540536165
0.004599325824528933
0.004580940119922161
0.004562936723232269
0.004545466974377632
0.0045268358662724495
0.004509062971919775
0.004494058433920145
0.004473367240279913
0.004456294700503349
0.004438324365764856
0.004426251631230116
0.004406545776873827
0.004388805013149977
0.00437488779425621
0.004355848301202059
0.004338824190199375
0.0043621365912258625
0.004322675988078117
0.00428854301571846
0.004301457665860653
0.006449314299970865
0.004773723892867565
0.004321454092860222
0.004332363605499268
0.004264074843376875
0.004222826100885868
0.004194461274892092
0.004175383131951094
0.00415513850748539
0.004137258976697922
0.004184772726148367
0.0069300467148423195
0.005127946846187115
0.004367305431514978
0.004217622336000204
0.004152244888246059
0.00411008158698678
0.00408000685274601
0.0040580653585493565
0.004037084989249706
0.004018147010356188
0.004000759683549404
0.003983385860919952
0.003969312645494938
0.003952242434024811
0.003936431370675564
0.003922855481505394
0.003911362495273352
0.0039109294302761555
0.0039891889318823814
0.0038765755016356707
0.0038499850779771805
0.0038380783516913652
0.0038198265247046947
0.0038872056175023317
0.0038906377740204334
0.0038153009954839945
0.0038053852040320635
0.0037699660751968622
0.003905602963641286
0.0037678121589124203
0.003749457886442542
0.0037024770863354206
0.0036815213970839977
0.0037528574466705322
0.004197038244456053
0.003894084133207798
0.003740946762263775
0.0036278613843023777
0.003626243444159627
0.0035824631340801716
0.008624112233519554
0.006180373951792717
0.004539371468126774
0.0039031619671732187
0.0037086301017552614
0.0036181407049298286
0.0035705624613910913
0.0035386185627430677
0.003515562042593956
0.0034963965881615877
0.0034822854213416576
0.003465490648522973
0.003450468648225069
0.0034382250159978867
0.0034229145385324955
0.003438299987465143
0.007132236380130053
0.0047517805360257626
0.003973798360675573
0.003634191583842039
0.003496530232951045
0.003423183923587203
0.0033908195327967405
0.003364745993167162
0.003345392644405365
0.003328286809846759
0.003313459688797593
0.0032983238343149424
0.003289916319772601
0.006439010612666607
0.005596937611699104
0.004074770957231522
0.0035500009544193745
0.0034171906299889088
0.003344959579408169
0.003303560661152005
0.0032755087595432997
0.003253330010920763
0.0032345817890018225
0.003217892488464713
0.0032020348589867353
0.0031872077379375696
0.0031736684031784534
0.0031596117187291384
0.0031467799562960863
0.0031368739437311888
0.0031216642819344997
0.0031100562773644924
0.0030969465151429176
0.003087584162130952
0.0030754473991692066
0.0030755538027733564
0.003111504716798663
0.0030624661594629288
0.003027189988642931
0.003090941347181797
0.003418831853196025
0.0030875878874212503
0.003044768236577511
0.0030036848038434982
0.002998051233589649
0.003020050236955285
0.003404841525480151
0.0030955078545957804
0.002928729634732008
0.002951674163341522
0.003005479695275426
0.0029698191210627556
0.003419020678848028
0.002972610294818878
0.002954071154817939
0.0029424279928207397
0.0029532129410654306
0.0028678791131824255
0.0034631325397640467
0.003124383045360446
0.002937145996838808
0.0029964859131723642
0.0030312398448586464
0.00307743763551116
0.0028679450042545795
0.0029328165110200644
0.002753669396042824
0.002859382424503565
0.003188947681337595
0.002983472077175975
0.00272726034745574
0.0027395763900130987
0.0027612335979938507
0.002982723293825984
0.0028895798604935408
0.0027592326514422894
0.002968553453683853
0.002754614455625415
0.0030277918558567762
0.002821679227054119
0.0026899755466729403
0.002612918382510543
0.003087581368163228
0.0028333435766398907
0.0027843769639730453
0.0028898981399834156
0.002702681114897132
0.0026942738331854343
0.002905522473156452
0.0026886076666414738
0.0025675431825220585
0.0025684332940727472
0.0026721644680947065
0.0025944667868316174
0.0025959250051528215
0.0027715249452739954
0.0026252777315676212
0.0025394312106072903
0.002484820783138275
0.002476062858477235
0.003212348325178027
0.002964493352919817
0.002514899242669344
0.002473639789968729
0.002810136182233691
0.002641180995851755
0.002489459700882435
0.0025344390887767076
0.0024479853454977274
0.002779590431600809
0.002515750704333186
0.002835997845977545
0.0027507885824888945
0.002528013428673148
0.0024405247531831264
0.0023509282618761063
0.002684516366571188
0.0026258642319589853
0.002483614720404148
0.0023360755294561386
0.0025742212310433388
0.002377815078943968
0.0023790039122104645
0.0023400448262691498
0.002470050472766161
0.0025135469622910023
0.0023164921440184116
0.002446072408929467
0.002310479525476694
0.002308331895619631
0.0023573259823024273
0.0030766590498387814
0.00245181517675519
0.0023181175347417593
0.0022740212734788656
0.002232324331998825
0.0022094177547842264
0.004220475908368826
0.002800096059218049
0.002559094224125147
0.0023365907836705446
0.002247559605166316
0.0022094149608165026
0.002185240387916565
0.0021770179737359285
0.002190230879932642
0.0021610266994684935
0.0021950548980385065
0.00235557509586215
0.00224886741489172
0.0022144094109535217
0.0022384440526366234


==> figures/PWEH/displacement/lossFFNtoLS_history.txt <==
21.27613639831543
21.185001373291016
21.09356117248535
21.00164794921875
20.909135818481445
20.815906524658203
20.72180938720703
20.626731872558594
20.530546188354492
20.43315315246582
20.334440231323242
20.23430633544922
20.132648468017578
20.029361724853516
19.924333572387695
19.817461013793945
19.708629608154297
19.597728729248047
19.48465347290039
19.369295120239258
19.251537322998047
19.13128089904785
19.008426666259766
18.882875442504883
18.754541397094727
18.623334884643555
18.48919105529785
18.352039337158203
18.211837768554688
18.06854248046875
17.92212677001953
17.7725887298584
17.61992073059082
17.46415138244629
17.30531120300293
17.143455505371094
16.97865104675293
16.81098747253418
16.640567779541016
16.467517852783203
16.291980743408203
16.11410903930664
15.93407917022705
15.752081871032715
15.568325996398926
15.383024215698242
15.196406364440918
15.0087251663208
14.82022762298584
14.63119125366211
14.441911697387695
14.252696990966797
14.06386947631836
13.875767707824707
13.688742637634277
13.50313949584961
13.319307327270508
13.137584686279297
12.958296775817871
12.781754493713379
12.60824966430664
12.4380464553833
12.271385192871094
12.10848331451416
11.949528694152832
11.794689178466797
11.644109725952148
11.497929573059082
11.356264114379883
11.219225883483887
11.086917877197266
10.959429740905762
10.836836814880371
10.719192504882812
10.606536865234375
10.498870849609375
10.3961763381958
10.298405647277832
10.20547103881836
10.117273330688477
10.033671379089355
9.954508781433105
9.879606246948242
9.808761596679688
9.741759300231934
9.678359985351562
9.618313789367676
9.561361312866211
9.507231712341309
9.455645561218262
9.406323432922363
9.358988761901855
9.313363075256348
9.26917839050293
9.226177215576172
9.184123039245605
9.142786026000977
9.101964950561523
9.061477661132812
9.021162986755371
8.980883598327637
8.940522193908691
8.899977684020996
8.859170913696289
8.818035125732422
8.776515007019043
8.734567642211914
8.692155838012695
8.649250984191895
8.605828285217285
8.561868667602539
8.517353057861328
8.472270965576172
8.426610946655273
8.380363464355469
8.333524703979492
8.286087989807129
8.238055229187012
8.189424514770508
8.140196800231934
8.090373992919922
8.039959907531738
7.988955974578857
7.937365531921387
7.88518762588501
7.832427024841309
7.77908182144165
7.725156307220459
7.670648097991943
7.615560531616211
7.5598955154418945
7.503659248352051
7.446857929229736
7.389501571655273
7.331599712371826
7.2731733322143555
7.214238166809082
7.154819011688232
7.094938278198242
7.034627437591553
6.9739179611206055
6.912840843200684
6.851436614990234
6.789740562438965
6.727793216705322
6.6656365394592285
6.603315353393555
6.540873050689697
6.478353977203369
6.415807723999023
6.353280067443848
6.29081916809082
6.2284722328186035
6.166288375854492
6.10431432723999
6.042599201202393
5.98118782043457
5.920128345489502
5.859464645385742
5.799238204956055
5.739492893218994
5.680266857147217
5.621601104736328
5.563526630401611
5.506081581115723
5.449294567108154
5.393194198608398
5.337806224822998
5.283153533935547
5.2292561531066895
5.1761298179626465
5.123790740966797
5.0722479820251465
5.021512508392334
4.9715895652771
4.922481060028076
4.874191761016846
4.826717853546143
4.780059814453125
4.734210014343262
4.689164638519287
4.644917964935303
4.601459503173828
4.558781623840332
4.516873836517334
4.475727558135986
4.435331344604492
4.395674228668213
4.356746673583984
4.31853723526001
4.28103494644165
4.244229793548584
4.208110809326172
4.172670364379883
4.137897491455078
4.103783130645752
4.07031774520874
4.037492752075195
4.0052995681762695
3.9737296104431152
3.9427742958068848
3.9124255180358887
3.882673978805542
3.8535099029541016
3.8249268531799316
3.796912908554077
3.769458055496216
3.7425549030303955
3.7161900997161865
3.690351724624634
3.665029287338257
3.640209436416626
3.6158785820007324
3.5920217037200928
3.5686252117156982
3.54567289352417
3.523149013519287
3.501037359237671
3.4793193340301514
3.4579789638519287
3.436997890472412
3.4163594245910645
3.3960437774658203
3.376033067703247
3.356311559677124
3.3368608951568604
3.317664623260498
3.298705577850342
3.2799692153930664
3.261439085006714
3.243102550506592
3.224944591522217
3.2069525718688965
3.189115047454834
3.171419858932495
3.1538569927215576
3.1364147663116455
3.1190855503082275
3.1018600463867188
3.0847294330596924
3.0676865577697754
3.050724506378174
3.0338361263275146
3.017014741897583
3.0002551078796387
2.983551263809204
2.966899871826172
2.950294256210327
2.9337317943573
2.917208433151245
2.9007208347320557
2.8842670917510986
2.8678438663482666
2.851449966430664
2.8350837230682373
2.8187437057495117
2.802428960800171
2.7861392498016357
2.7698724269866943
2.7536299228668213
2.737410306930542
2.721212148666382
2.70503568649292
2.68887996673584
2.672743797302246
2.6566264629364014
2.64052677154541
2.624443531036377
2.608374834060669
2.5923211574554443
2.5762791633605957
2.560249090194702
2.544229030609131
2.5282187461853027
2.512216091156006
2.4962215423583984
2.480233669281006
2.4642529487609863
2.448277235031128
2.4323067665100098
2.4163413047790527
2.4003794193267822
2.3844220638275146
2.3684678077697754
2.3525171279907227
2.3365683555603027
2.3206233978271484
2.304680585861206
2.2887420654296875
2.272806406021118
2.2568743228912354
2.240947723388672
2.225027561187744
2.2091143131256104
2.1932098865509033
2.177316427230835
2.16143536567688
2.1455702781677246
2.1297225952148438
2.1138970851898193
2.098095178604126
2.082321882247925
2.0665812492370605
2.0508766174316406
2.0352139472961426
2.019597291946411
2.004031181335449
1.9885220527648926
1.9730743169784546
1.957694172859192
1.9423881769180298
1.9271612167358398
1.9120193719863892
1.8969695568084717
1.8820165395736694
1.8671681880950928
1.8524290323257446
1.837805986404419
1.8233052492141724
1.8089321851730347
1.7946922779083252
1.7805923223495483
1.766636848449707
1.752831220626831
1.7391796112060547
1.7256885766983032
1.7123608589172363
1.6992011070251465
1.6862132549285889
1.67340087890625
1.6607666015625
1.648314118385315
1.636044979095459
1.6239619255065918
1.612066626548767
1.600360631942749
1.5888452529907227
1.5775206089019775
1.5663882493972778
1.5554478168487549
1.5446993112564087
1.5341423749923706
1.5237760543823242
1.5135998725891113
1.503612756729126
1.4938125610351562
1.484197735786438
1.4747668504714966
1.465517282485962
1.456446886062622
1.447553038597107
1.4388328790664673
1.4302836656570435
1.4219019412994385
1.4136848449707031
1.40562903881073
1.3977309465408325
1.3899871110916138
1.3823939561843872
1.3749480247497559
1.367645263671875
1.360482096672058
1.3534551858901978
1.3465603590011597
1.339794635772705
1.333153247833252
1.3266334533691406
1.320231318473816
1.3139435052871704
1.3077664375305176
1.30169677734375
1.2957313060760498
1.28986656665802
1.2840996980667114
1.2784274816513062
1.2728469371795654
1.26735520362854
1.2619497776031494
1.2566276788711548
1.2513867616653442
1.246224284172058
1.2411375045776367
1.2361246347427368
1.231183409690857
1.226311445236206
1.2215068340301514
1.2167680263519287
1.212092638015747
1.2074791193008423
1.2029258012771606
1.1984306573867798
1.1939924955368042
1.1896098852157593
1.1852807998657227
1.1810041666030884
1.176778793334961
1.1726032495498657
1.1684761047363281
1.164395809173584
1.160361886024475
1.1563729047775269
1.152427315711975
1.1485247611999512
1.1446634531021118
1.140843152999878
1.1370619535446167
1.1333191394805908
1.1296143531799316
1.1259454488754272
1.1223124265670776
1.1187140941619873
1.1151496171951294
1.111617922782898
1.1081182956695557
1.104649305343628
1.101210594177246
1.0978014469146729
1.0944210290908813
1.091067910194397
1.087741732597351
1.0844416618347168
1.0811667442321777
1.0779160261154175
1.0746891498565674
1.071484923362732
1.068303108215332
1.065142273902893
1.062002182006836
1.0588819980621338
1.0557807683944702
1.0526984930038452
1.049633264541626
1.0465854406356812
1.0435539484024048
1.0405381917953491
1.0375375747680664
1.0345513820648193
1.0315788984298706
1.0286198854446411
1.025673508644104
1.0227396488189697
1.0198171138763428
1.016905426979065
1.0140047073364258
1.0111143589019775
1.0082333087921143
1.005361795425415
1.0024988651275635
0.9996445775032043
0.9967984557151794
0.9939603805541992
0.9911291599273682
0.9883054494857788
0.9854887127876282
0.9826782941818237
0.9798747897148132
0.9770770072937012
0.9742856025695801
0.9714998602867126
0.9687197208404541
0.965945303440094
0.9631762504577637
0.9604125618934631
0.9576541781425476
0.9549006223678589
0.9521522521972656
0.9494089484214783
0.9466703534126282
0.9439368844032288
0.9412078857421875
0.9384839534759521
0.935764491558075
0.9330495595932007
0.9303391575813293
0.9276329278945923
0.9249314069747925
0.9222337603569031
0.9195399284362793
0.9168500304222107
0.9141639471054077
0.9114809632301331
0.9088014960289001
0.9061247706413269
0.9034510254859924
0.9007794260978699
0.8981103301048279
0.8954426646232605
0.8927769064903259
0.8901117444038391
0.8874479532241821
0.8847842812538147
0.8821211457252502
0.8794573545455933
0.8767930865287781
0.8741281628608704
0.8714618682861328
0.8687937259674072
0.8661238551139832
0.8634514808654785
0.8607767224311829
0.8580989241600037
0.8554179668426514
0.8527337908744812
0.8500456809997559
0.8473536372184753
0.8446575403213501
0.8419570326805115
0.8392517566680908
0.8365417718887329
0.8338270783424377
0.8311070203781128
0.8283815979957581
0.8256508708000183
0.8229147791862488
0.8201726078987122
0.8174248933792114
0.814671516418457
0.8119120001792908
0.8091465830802917
0.8063747882843018
0.8035970330238342
0.8008130788803101
0.7980230450630188
0.7952268123626709
0.7924242615699768
0.7896154522895813
0.7868008017539978
0.7839796543121338
0.7811527848243713
0.7783196568489075
0.7754804491996765
0.772635281085968
0.7697845101356506
0.7669274806976318
0.764065146446228
0.7611969113349915
0.7583232522010803
0.7554442286491394
0.7525593638420105
0.74966961145401
0.7467741966247559
0.7438738346099854
0.7409682273864746
0.7380576133728027
0.735141932964325
0.732221245765686
0.7292957305908203
0.7263654470443726
0.7234298586845398
0.7204900979995728
0.7175450921058655
0.7145954966545105
0.711641252040863
0.7086822390556335
0.7057185173034668
0.7027500867843628
0.6997767090797424
0.6967987418174744
0.6938158869743347
0.6908285021781921
0.687836229801178
0.6848393678665161
0.681837260723114
0.6788302063941956
0.675818681716919
0.6728019118309021
0.6697802543640137
0.6667532920837402
0.6637216806411743
0.6606847643852234
0.6576424837112427
0.6545951962471008
0.6515424251556396
0.648484468460083
0.6454209685325623
0.6423521637916565
0.6392775774002075
0.636197566986084
0.6331116557121277
0.6300201416015625
0.6269229054450989
0.623819887638092
0.6207107305526733
0.617595911026001
0.6144747138023376
0.6113476157188416
0.6082145571708679
0.6050748825073242
0.601929247379303
0.5987775921821594
0.5956194400787354
0.5924548506736755
0.5892839431762695
0.5861067771911621
0.582923173904419
0.5797333717346191
0.5765373110771179
0.5733344554901123
0.5701257586479187
0.5669108033180237
0.5636892914772034
0.5604618787765503
0.5572283267974854
0.5539889931678772
0.5507432818412781
0.5474919080734253
0.5442351698875427
0.5409726500511169
0.5377048850059509
0.5344316959381104
0.5311535596847534
0.5278706550598145
0.5245829224586487
0.5212908387184143
0.5179944038391113
0.5146942138671875
0.5113900899887085
0.5080827474594116
0.5047721862792969
0.5014587044715881
0.49814271926879883
0.49482461810112
0.4915047585964203
0.48818328976631165
0.48486053943634033
0.4815373718738556
0.4782138168811798
0.474889874458313
0.4715666174888611
0.4682440161705017
0.46492281556129456
0.4616031348705292
0.458285391330719
0.4549705386161804
0.4516584277153015
0.4483495354652405
0.44504451751708984
0.44174379110336304
0.4384477436542511
0.4351566433906555
0.4318709969520569
0.42859116196632385
0.4253176152706146
0.4220508933067322
0.4187910258769989
0.41553860902786255
0.4122941792011261
0.40905797481536865
0.4058299958705902
0.4026110768318176
0.39940109848976135
0.3962008059024811
0.3930102586746216
0.3898298740386963
0.3866596221923828
0.38349995017051697
0.38035133481025696
0.3772135078907013
0.37408724427223206
0.3709723949432373
0.36786946654319763
0.3647781312465668
0.36169904470443726
0.35863208770751953
0.35557782649993896
0.3525359630584717
0.34950700402259827
0.3464907109737396
0.34348735213279724
0.34049752354621887
0.3375208079814911
0.33455735445022583
0.3316074311733246
0.32867106795310974
0.325748473405838
0.3228399157524109
0.3199451267719269
0.3170645534992218
0.31419792771339417
0.3113456666469574
0.30850788950920105
0.3056845963001251
0.30287569761276245
0.30008167028427124
0.2973024845123291
0.29453814029693604
0.2917889654636383
0.2890549302101135
0.28633615374565125
0.2836327850818634
0.28094491362571716
0.27827274799346924
0.27561619877815247
0.27297553420066833
0.2703509032726288
0.26774248480796814
0.2651503086090088
0.2625744640827179
0.26001501083374023
0.25747233629226685
0.2549462616443634
0.2524372935295105
0.24994507431983948
0.24747000634670258
0.2450123280286789
0.24257202446460724
0.2401488870382309
0.2377437800168991
0.23535600304603577
0.23298606276512146
0.23063425719738007
0.2283002883195877
0.225984588265419
0.22368693351745605
0.2214077264070511
0.2191469669342041
0.21690471470355988
0.214681014418602
0.2124759405851364
0.2102898806333542
0.20812231302261353
0.20597386360168457
0.20384430885314941
0.20173367857933044
0.19964227080345154
0.19756989181041718
0.19551675021648407
0.19348275661468506
0.1914680451154709
0.1894725263118744
0.18749643862247467
0.18553954362869263
0.18360206484794617
0.18168394267559052
0.17978507280349731
0.17790557444095612
0.1760454624891281
0.17420461773872375
0.17238295078277588
0.17058071494102478
0.16879774630069733
0.16703379154205322
0.1652892380952835
0.16356368362903595
0.1618572473526001
0.16016976535320282
0.15850135684013367
0.15685178339481354
0.15522103011608124
0.1536089926958084
0.15201570093631744
0.1504410356283188
0.14888469874858856
0.14734691381454468
0.14582745730876923
0.1443260908126831
0.14284296333789825
0.1413777619600296
0.13993044197559357
0.1385008841753006
0.13708898425102234
0.13569466769695282
0.13431760668754578
0.13295796513557434
0.1316152960062027
0.13028967380523682
0.12898094952106476
0.12768888473510742
0.12641336023807526
0.1251542568206787
0.12391138076782227
0.12268471717834473
0.12147396057844162
0.1202789768576622
0.11909962445497513
0.11793576180934906
0.11678711324930191
0.11565376818180084
0.11453520506620407
0.11343161016702652
0.11234260350465775
0.11126817762851715
0.11020790785551071
0.10916182398796082
0.10812972486019135
0.10711140930652618
0.10610654205083847
0.1051153615117073
0.1041373461484909
0.1031724214553833
0.10222042351961136
0.10128120332956314
0.10035455971956253
0.0994403138756752
0.09853832423686981
0.09764831513166428
0.09677034616470337
0.09590398520231247
0.09504915028810501
0.09420576691627502
0.09337358176708221
0.09255241602659225
0.091742143034935
0.0909426212310791
0.09015358239412308
0.08937504887580872
0.08860670775175095
0.0878484770655632
0.087100088596344
0.08636148273944855
0.08563254773616791
0.0849129781126976
0.08420280367136002
0.08350168913602829
0.0828096941113472
0.08212654292583466
0.08145210891962051
0.08078625798225403
0.08012892305850983
0.07947979122400284
0.07883890718221664
0.07820607721805573
0.07758108526468277
0.07696397602558136
0.07635447382926941
0.07575255632400513
0.07515791058540344
0.07457079738378525
0.07399073988199234
0.07341764122247696
0.07285168021917343
0.07229247689247131
0.0717400461435318
0.0711941197514534
0.07065484672784805
0.0701218992471695
0.06959525495767593
0.06907494366168976
0.06856070458889008
0.06805253773927689
0.06755023449659348
0.06705377995967865
0.06656310707330704
0.06607810407876968
0.06559865176677704
0.0651247426867485
0.06465624272823334
0.06419305503368378
0.06373512744903564
0.06328238546848297
0.06283477693796158
0.062392182648181915
0.061954520642757416
0.0615217387676239
0.061093784868717194
0.0606706440448761
0.06025208532810211
0.05983816459774971
0.05942879617214203
0.05902395397424698
0.0586235448718071
0.05822748318314552
0.05783567577600479
0.05744810402393341
0.05706477910280228
0.05668555945158005
0.0563104972243309
0.05593935400247574
0.05557215213775635
0.05520888790488243
0.05484951660037041
0.05449400097131729
0.05414217710494995
0.05379410460591316
0.053449660539627075
0.05310884490609169
0.05277153477072716
0.05243787541985512
0.05210751295089722
0.05178075656294823
0.051457252353429794
0.05113716050982475
0.050820376724004745
0.05050676316022873
0.05019640922546387
0.04988927021622658
0.0495852492749691
0.04928434640169144
0.048986371606588364
0.048691533505916595
0.04839964583516121
0.0481107160449028
0.047824613749980927
0.04754147306084633
0.0472610741853714
0.04698353633284569
0.046708740293979645
0.04643665999174118
0.046167291700839996
0.04590053856372833
0.04563649371266365
0.045374974608421326
0.04511606693267822
0.0448596365749836
0.044605761766433716
0.04435427486896515
0.04410526901483536
0.04385870322585106
0.04361451789736748
0.04337267577648163
0.04313315078616142
0.042895883321762085
0.04266098141670227
0.04242823272943497
0.04219774901866913
0.04196946322917938
0.041743308305740356
0.04151926189661026
0.041297364979982376
0.04107753559947014
0.04085982218384743
0.0406440906226635
0.0404304601252079
0.04021870344877243
0.04000897705554962
0.03980114310979843
0.03959531709551811
0.039391376078128815
0.03918921574950218
0.03898905590176582
0.03879064694046974
0.0385940782725811
0.03839929774403572
0.0382063053548336
0.03801508620381355
0.037825554609298706
0.03763784095644951
0.03745168820023537
0.03726726025342941
0.037084564566612244
0.036903463304042816
0.03672391176223755
0.03654608130455017
0.03636976704001427
0.03619503602385521
0.0360218808054924
0.035850271582603455
0.0356801338493824
0.035511527210474014
0.035344433039426804
0.0351787731051445
0.03501457720994949
0.03485185652971268
0.03469051420688629
0.034530602395534515
0.034372080117464066
0.03421495854854584
0.034059181809425354
0.03390476107597351
0.033751726150512695
0.03359996899962425
0.03344954550266266
0.03330038860440254
0.033152591437101364
0.0330059789121151
0.032860640436410904
0.03271657973527908
0.03257372975349426
0.03243212029337883
0.0322917141020298
0.03215249255299568
0.03201445937156677
0.03187756985425949
0.03174186870455742
0.031607359647750854
0.03147393465042114
0.03134163096547127
0.03121047094464302
0.031080402433872223
0.030951404944062233
0.03082350082695484
0.030696650967001915
0.030570881441235542
0.030446192249655724
0.030322503298521042
0.0301998108625412
0.03007817454636097
0.029957538470625877
0.029837872833013535
0.029719263315200806
0.029601512476801872
0.02948484942317009
0.029369108378887177
0.02925422415137291
0.02914039045572281
0.02902739681303501
0.028915338218212128
0.02880421280860901
0.028693996369838715
0.02858462557196617
0.028476132079958916
0.028368504717946053
0.028261736035346985
0.028155814856290817
0.028050759807229042
0.027946515008807182
0.027843113988637924
0.027740521356463432
0.02763870544731617
0.027537696063518524
0.02743745967745781
0.02733803540468216
0.027239354327321053
0.027141407132148743
0.027044301852583885
0.026947859674692154
0.026852166280150414
0.02675723284482956
0.02666294388473034
0.026569494977593422
0.026476619765162468
0.026384469121694565
0.026293018832802773
0.02620226889848709
0.02611219696700573
0.026022786274552345
0.025933967903256416
0.025845898315310478
0.025758417323231697
0.025671599432826042
0.025585373863577843
0.025499790906906128
0.02541484124958515
0.025330450385808945
0.025246700271964073
0.02516353875398636
0.025080997496843338
0.02499900758266449
0.024917559698224068
0.024836698547005653
0.02475643903017044
0.024676717817783356
0.024597514420747757
0.02451888658106327
0.024440782144665718
0.024363232776522636
0.024286214262247086
0.02420967072248459
0.02413368970155716
0.024058213457465172
0.023983214050531387
0.02390875481069088
0.02383476123213768
0.023761268705129623
0.023688217625021935
0.023615695536136627
0.023543627932667732
0.023472009226679802
0.023400915786623955
0.02333020232617855
0.023259960114955902
0.02319018729031086
0.023120855912566185
0.02305196411907673
0.022983485832810402
0.02291543036699295
0.02284785360097885
0.022780662402510643
0.022713856771588326
0.02264750562608242
0.022581545636057854
0.02251598984003067
0.022450869902968407
0.022386079654097557
0.02232174202799797
0.02225775644183159
0.02219415456056595
0.02213091403245926
0.0220680832862854
0.022005561739206314
0.02194351889193058
0.0218817088752985
0.02182035706937313
0.021759340539574623
0.021698664873838425
0.021638298407197
0.021578356623649597
0.021518684923648834
0.021459383890032768
0.021400386467576027
0.02134176902472973
0.021283447742462158
0.021225476637482643
0.021167783066630363
0.0211104117333889
0.021053407341241837
0.020996691659092903
0.02094029262661934
0.02088417299091816
0.020828377455472946
0.02077287994325161
0.020717652514576912
0.020662721246480942
0.0206080824136734
0.020553763955831528
0.02049972303211689
0.0204459261149168
0.020392460748553276
0.02033921144902706
0.02028627321124077
0.02023359015583992
0.020181216299533844
0.02012907713651657
0.020077211782336235
0.020025592297315598
0.01997419074177742
0.019923094660043716
0.0198722742497921
0.01982167176902294
0.01977134309709072
0.019721224904060364
0.019671382382512093
0.019621768966317177
0.01957237720489502
0.019523272290825844
0.019474351778626442
0.019425636157393456
0.019377220422029495
0.0193290114402771
0.019280994310975075
0.01923326402902603
0.019185718148946762
0.019138392060995102
0.019091300666332245
0.01904439739882946
0.018997736275196075
0.01895122602581978
0.018904998898506165
0.01885894685983658
0.0188131183385849
0.018767470493912697
0.018721995875239372
0.01867680251598358
0.018631737679243088
0.018586887046694756
0.018542252480983734
0.01849779114127159
0.01845351606607437
0.018409453332424164
0.018365588039159775
0.018321862444281578
0.018278339877724648
0.018235009163618088
0.01819184422492981
0.01814888045191765
0.01810605451464653
0.018063444644212723
0.01802101545035839
0.017978748306632042
0.01793660596013069
0.0178946852684021
0.017852934077382088
0.017811285331845284
0.017769861966371536
0.017728598788380623
0.017687490209937096
0.017646562308073044
0.017605772241950035
0.017565174028277397
0.017524659633636475
0.017484357580542564
0.017444202676415443
0.017404181882739067
0.017364298924803734
0.01732463389635086
0.01728508435189724
0.017245648428797722
0.017206387594342232
0.01716727204620838
0.017128296196460724
0.017089461907744408
0.01705077663064003
0.017012208700180054
0.01697378233075142
0.016935531049966812
0.01689736545085907
0.0168593842536211
0.016821550205349922
0.016783839091658592
0.016746187582612038
0.01670873910188675
0.016671400517225266
0.016634199768304825
0.01659712940454483
0.01656016893684864
0.016523327678442
0.016486644744873047
0.016450051218271255
0.016413606703281403
0.016377270221710205
0.016341054812073708
0.016304994001984596
0.016269003972411156
0.016233162954449654
0.01619741879403591
0.016161808744072914
0.016126297414302826
0.016090909019112587
0.01605563424527645
0.01602046564221382
0.015985405072569847
0.015950482338666916
0.015915697440505028
0.015880929306149483
0.01584634743630886
0.01581183634698391
0.015777455642819405
0.01574314385652542
0.015708977356553078
0.015674877911806107
0.01564088836312294
0.015607058070600033
0.015573279932141304
0.015539618209004402
0.015506044961512089
0.01547258161008358
0.015439233742654324
0.01540593896061182
0.015372774563729763
0.01533969771116972
0.015306721441447735
0.015273849479854107
0.015241069719195366
0.015208407305181026
0.015175812877714634
0.015143316239118576
0.01511088851839304
0.015078580006957054
0.015046319924294949
0.01501420233398676
0.01498216763138771
0.014950190670788288
0.014918341301381588
0.01488654874265194
0.014854871667921543
0.014823254197835922
0.014791757799685001
0.014760317280888557
0.014728990383446217
0.014697697944939137
0.014666530303657055
0.014635438099503517
0.014604421332478523
0.014573507942259312
0.014542648568749428
0.014511890709400177
0.014481191523373127
0.014450608752667904
0.014420097693800926
0.014389623887836933
0.01435926090925932
0.01432898361235857
0.014298752881586552
0.014268619008362293
0.014238575473427773
0.014208611100912094
0.014178700745105743
0.014148857444524765
0.014119123108685017
0.014089448377490044
0.014059849083423615
0.014030310325324535
0.014000896364450455
0.013971473090350628
0.013942181132733822
0.013912922702729702
0.013883755542337894
0.01385466754436493
0.013825632631778717
0.013796672224998474
0.013767794705927372
0.013738972134888172
0.013710195198655128
0.013681543059647083
0.013652938418090343
0.013624383136630058
0.013595914468169212
0.013567524962127209
0.013539182022213936
0.013510910794138908
0.01348267961293459
0.013454511761665344
0.013426451943814754
0.013398435898125172
0.01337047852575779
0.013342609629034996
0.013314800336956978
0.013287022709846497
0.0132593447342515
0.013231685385107994
0.01320413127541542
0.013176609762012959
0.013149126432836056
0.013121788389980793
0.013094475492835045
0.01306720357388258
0.013039964251220226
0.013012840412557125
0.012985749170184135
0.012958741746842861
0.012931772507727146
0.012904860079288483
0.01287799421697855
0.012851202860474586
0.01282447949051857
0.012797814793884754
0.012771187350153923
0.012744614854454994
0.012718118727207184
0.012691682204604149
0.012665282003581524
0.012638957239687443
0.012612671591341496
0.012586439028382301
0.012560293078422546
0.012534174136817455
0.012508093379437923
0.012482096441090107
0.012456143274903297
0.012430205009877682
0.012404413893818855
0.012378619983792305
0.01235285960137844
0.012327181175351143
0.012301534414291382
0.01227597426623106
0.012250449508428574
0.012224966660141945
0.01219954900443554
0.012174176052212715
0.01214884128421545
0.01212356612086296
0.012098338454961777
0.012073155492544174
0.012048054486513138
0.01202298328280449
0.01199796237051487
0.0119730019941926
0.01194806583225727
0.011923196725547314
0.011898364871740341
0.011873599141836166
0.011848868802189827
0.011824184097349644
0.011799567379057407
0.011774985119700432
0.011750457808375359
0.01172596774995327
0.011701528914272785
0.011677143163979053
0.01165279746055603
0.011628472246229649
0.011604211293160915
0.011580032296478748
0.011555857956409454
0.011531774885952473
0.01150770764797926
0.011483654379844666
0.011459685862064362
0.011435736902058125
0.01141185499727726
0.011388036422431469
0.011364242993295193
0.011340498924255371
0.011316768825054169
0.011293125338852406
0.011269506998360157
0.011245939880609512
0.0112224156036973
0.011198937892913818
0.011175463907420635
0.011152079328894615
0.01112870778888464
0.011105410754680634
0.011082111857831478
0.011058892123401165
0.011035704053938389
0.011012543924152851
0.010989479720592499
0.010966399684548378
0.010943378321826458
0.01092041376978159
0.010897467844188213
0.010874581523239613
0.010851733386516571
0.010828920640051365
0.01080615445971489
0.010783439502120018
0.010760756209492683
0.010738085024058819
0.010715487413108349
0.010692917741835117
0.010670388117432594
0.010647900402545929
0.010625478811562061
0.01060305442661047
0.010580708272755146
0.010558384470641613
0.010536096058785915
0.01051383651793003
0.010491650551557541
0.010469458997249603
0.010447337292134762
0.010425269603729248
0.010403196327388287
0.010381210595369339
0.010359236970543861
0.010337315499782562
0.010315408930182457
0.01029354427009821
0.010271732695400715
0.010249955579638481
0.01022819522768259
0.010206506587564945
0.010184839367866516
0.010163212195038795
0.010141621343791485
0.010120064951479435
0.010098546743392944
0.010077087208628654
0.010055611841380596
0.010034210979938507
0.010012859478592873
0.00999154057353735
0.009970247745513916
0.009948961436748505
0.00992775522172451
0.009906584396958351
0.009885437786579132
0.009864315390586853
0.009843243286013603
0.00982221681624651
0.009801208041608334
0.009780226275324821
0.009759312495589256
0.009738421998918056
0.009717586450278759
0.00969674065709114
0.00967597309499979
0.009655209258198738
0.009634485468268394
0.009613830596208572
0.00959320180118084
0.009572594426572323
0.009551998227834702
0.0095314746722579
0.009510952048003674
0.009490511380136013
0.00947006419301033
0.009449674747884274
0.009429284371435642
0.009408962912857533
0.00938867311924696
0.009368414990603924
0.009348209947347641
0.009328004904091358
0.00930785108357668
0.009287746623158455
0.009267650544643402
0.009247595444321632
0.00922758411616087
0.009207579307258129
0.009187635034322739
0.009167729876935482
0.009147836826741695
0.00912802666425705
0.009108196943998337
0.009088394232094288
0.009068683721125126
0.009048978798091412
0.009029287844896317
0.00900964718312025
0.008990032598376274
0.008970441296696663
0.008950893767178059
0.008931385353207588
0.008911923505365849
0.008892486803233624
0.00887305662035942
0.008853697218000889
0.008834333159029484
0.008815030567348003
0.008795751258730888
0.00877650361508131
0.008757311850786209
0.008738122880458832
0.00871896743774414
0.0086998725309968
0.008680750615894794
0.00866173580288887
0.008642712607979774
0.008623739704489708
0.008604761213064194
0.008585850708186626
0.008566979318857193
0.008548135869204998
0.008529295213520527
0.00851051788777113
0.008491757325828075
0.008473034016788006
0.008454334922134876
0.008435677736997604
0.008417078293859959
0.00839846022427082
0.008379914797842503
0.00836138054728508
0.008342878893017769
0.008324412629008293
0.00830596499145031
0.008287577889859676
0.008269188925623894
0.008250851184129715
0.008232568390667439
0.008214293979108334
0.008196038194000721
0.00817782524973154
0.00815963838249445
0.008141499012708664
0.008123374544084072
0.008105301298201084
0.00808724295347929
0.008069227449595928
0.008051254786550999
0.008033276535570621
0.00801533181220293
0.00799745973199606
0.007979593239724636
0.007961760275065899
0.007943965494632721
0.007926180958747864
0.007908465340733528
0.007890773005783558
0.007873098365962505
0.00785545539110899
0.00783783383667469
0.007820243947207928
0.007802687119692564
0.007785170339047909
0.0077676922082901
0.007750241551548243
0.007732827216386795
0.007715425919741392
0.007698068395256996
0.00768075929954648
0.00766343018040061
0.007646156940609217
0.007628925144672394
0.007611727807670832
0.007594550959765911
0.007577402982860804
0.007560280151665211
0.007543199695646763
0.007526146247982979
0.007509112823754549
0.007492133416235447
0.007475157734006643
0.007458266336470842
0.007441367954015732
0.007424490991979837
0.0074076601304113865
0.007390847895294428
0.007374056149274111
0.007357320282608271
0.007340629119426012
0.007323943544179201
0.00730727706104517
0.007290650624781847
0.007274074014276266
0.0072575225494802
0.00724097341299057
0.007224461529403925
0.007208012044429779
0.007191590499132872
0.007175177335739136
0.007158807944506407
0.007142456714063883
0.007126148324459791
0.00710985716432333
0.007093601394444704
0.007077380083501339
0.007061196956783533
0.007045039441436529
0.007028901483863592
0.00701278168708086
0.006996732205152512
0.006980692036449909
0.0069646891206502914
0.006948699243366718
0.006932764779776335
0.00691682705655694
0.0069009531289339066
0.006885094102472067
0.0068692658096551895
0.006853481288999319
0.006837683729827404
0.006821970455348492
0.006806272082030773
0.006790589541196823
0.006774930749088526
0.006759332492947578
0.006743751000612974
0.006728207226842642
0.006712672766298056
0.0066971746273338795
0.006681728642433882
0.006666283588856459
0.006650883238762617
0.006635492667555809
0.006620164029300213
0.0066048442386090755
0.006589554250240326
0.0065743159502744675
0.006559102330356836
0.006543908268213272
0.006528750527650118
0.006513612810522318
0.00649851281195879
0.0064834305085241795
0.006468403618782759
0.006453388370573521
0.006438423879444599
0.006423440296202898
0.006408537272363901
0.006393639370799065
0.006378782447427511
0.006363957189023495
0.006349152885377407
0.006334367673844099
0.0063196513801813126
0.006304939743131399
0.00629024114459753
0.006275606341660023
0.0062609887681901455
0.006246392149478197
0.006231812294572592
0.00621728366240859
0.006202793680131435
0.006188319530338049
0.006173883564770222
0.006159479264169931
0.006145088002085686
0.006130710244178772
0.006116397213190794
0.006102129351347685
0.006087853107601404
0.006073629483580589
0.006059423554688692
0.006045245565474033
0.006031121592968702
0.0060169813223183155
0.006002899259328842
0.00598885677754879
0.0059748259373009205
0.005960842128843069
0.00594687694683671
0.005932926665991545
0.005919032730162144
0.0059051513671875
0.005891310516744852
0.005877519026398659
0.005863703787326813
0.005849963054060936
0.0058362241834402084
0.005822509061545134
0.005808860994875431
0.005795218050479889
0.005781595595180988
0.0057680318132042885
0.005754472222179174
0.005740956403315067
0.005727470386773348
0.005714001599699259
0.005700570065528154
0.005687163211405277
0.00567380478605628
0.005660445429384708
0.005647148005664349
0.005633847322314978
0.0056205918081104755
0.005607384257018566
0.005594179034233093
0.00558099988847971
0.005567878019064665
0.005554769188165665
0.00554168876260519
0.005528627894818783
0.00551561126485467
0.005502616986632347
0.005489653442054987
0.005476709455251694
0.005463823676109314
0.005450925789773464
0.005438101012259722
0.005425264593213797
0.005412483122199774
0.005399750079959631
0.0053870221599936485
0.005374295637011528
0.005361627787351608
0.005348995793610811
0.005336375441402197
0.005323786288499832
0.005311230197548866
0.005298709496855736
0.005286219995468855
0.005273749586194754
0.00526127964258194
0.005248904228210449
0.005236512515693903
0.005224150605499744
0.005211835261434317
0.005199546925723553
0.005187266040593386
0.005175044294446707
0.005162820219993591
0.005150645039975643
0.005138488486409187
0.005126379895955324
0.005114270839840174
0.005102232564240694
0.005090185906738043
0.005078169051557779
0.0050661894492805
0.005054236855357885
0.005042321979999542
0.005030444823205471
0.005018566269427538
0.00500673009082675
0.004994905088096857
0.004983150400221348
0.0049713957123458385
0.004959665238857269
0.004947979003190994
0.004936311859637499
0.00492467824369669
0.004913063254207373
0.004901473876088858
0.004889919888228178
0.004878406412899494
0.004866911564022303
0.004855433478951454
0.004843991715461016
0.004832589998841286
0.004821198061108589
0.00480985501781106
0.004798510577529669
0.00478720897808671
0.004775931127369404
0.004764709621667862
0.004753490444272757
0.004742311779409647
0.004731150809675455
0.004720015451312065
0.004708918742835522
0.004697831813246012
0.004686787724494934
0.004675779026001692
0.004664770793169737
0.004653808195143938
0.004642869811505079
0.004631970077753067
0.004621076863259077
0.0046102311462163925
0.004599400330334902
0.004588611423969269
0.004577822983264923
0.004567076917737722
0.004556378815323114
0.004545670468360186
0.004535019863396883
0.004524394404143095
0.00451378570869565
0.004503202624619007
0.004492645151913166
0.004482149612158537
0.004471627529710531
0.00446117389947176
0.004450700711458921
0.004440292250365019
0.004429930355399847
0.004419549833983183
0.004409213084727526
0.004398918244987726
0.004388630855828524
0.004378369078040123
0.0043681347742676735
0.004357947036623955
0.004347777459770441
0.004337620921432972
0.004327504429966211
0.004317421931773424
0.004307352937757969
0.004297312349081039
0.00428730295971036
0.004277320113033056
0.00426734983921051
0.004257426597177982
0.0042475247755646706
0.004237643908709288
0.004227794706821442
0.00421796552836895
0.0042081610299646854
0.004198375158011913
0.004188644699752331
0.004178921226412058
0.0041692256927490234
0.004159555304795504
0.004149924032390118
0.004140287172049284
0.0041307006031274796
0.004121147561818361
0.00411161407828331
0.004102087579667568
0.004092592280358076
0.004083148669451475
0.004073720425367355
0.004064297303557396
0.0040549421682953835
0.004045568406581879
0.004036244470626116
0.0040269214659929276
0.004017641302198172
0.004008383955806494
0.00399915874004364
0.00398996751755476
0.00398079352453351
0.003971647005528212
0.003962512593716383
0.003953400067985058
0.0039443508721888065
0.003935281652957201
0.00392626877874136
0.003917262889444828
0.003908288665115833
0.0038993321359157562
0.00389041262678802
0.0038815124426037073
0.003872640198096633
0.0038638045080006123
0.0038549727760255337
0.0038461629301309586
0.0038374068681150675
0.003828661283478141
0.0038199180271476507
0.003811230417340994
0.0038025493267923594
0.003793892916291952
0.0037852616515010595
0.0037766704335808754
0.003768103662878275
0.003759535262361169
0.0037510155234485865
0.003742512781172991
0.003734041005373001
0.003725584829226136
0.003717157058417797
0.003708751406520605
0.0037003587931394577
0.0036920025013387203
0.0036836774088442326
0.0036753658205270767
0.0036670872941613197
0.003658825531601906
0.0036505856551229954
0.0036423695273697376
0.0036341834347695112
0.003626009449362755
0.003617872716858983
0.003609758336097002
0.0036016684025526047
0.0035935789346694946
0.0035855465102940798
0.0035775217693299055
0.0035695263650268316
0.0035615521483123302
0.003553604008629918
0.0035456730984151363
0.0035377712920308113
0.0035298613365739584
0.0035220079589635134
0.0035141741391271353
0.003506374079734087
0.0034985614474862814
0.0034908137749880552
0.003483082167804241
0.003475350560620427
0.0034676475916057825
0.003459976054728031
0.003452323842793703
0.003444687696173787
0.003437092760577798
0.0034294978249818087
0.0034219487570226192
0.003414400154724717
0.0034068827517330647
0.0033993967808783054
0.0033919222187250853
0.003384470008313656
0.0033770462032407522
0.003369653597474098
0.0033622661139816046
0.003354908199980855
0.003347546560689807
0.00334024871699512
0.0033329585567116737
0.0033256765455007553
0.0033184317871928215
0.003311200998723507
0.003303998149931431
0.0032968309242278337
0.0032896532211452723
0.0032825106754899025
0.0032754007261246443
0.0032683040481060743
0.0032612269278615713
0.0032541705295443535
0.0032471457961946726
0.003240128979086876
0.003233141964301467
0.0032261833548545837
0.003219221020117402
0.003212310839444399
0.0032053960021585226
0.003198521211743355
0.0031916529405862093
0.0031848095823079348
0.003177996026352048
0.0031711976043879986
0.0031644178088754416
0.0031576710753142834
0.0031509199179708958
0.0031442088074982166
0.003137533087283373
0.0031308410689234734
0.0031241937540471554
0.003117568790912628
0.003110946621745825
0.0031043710187077522
0.0030977935530245304
0.003091240068897605
0.0030847114976495504
0.003078196430578828
0.003071717219427228
0.0030652552377432585
0.0030587965156883
0.003052368061617017
0.003045950550585985
0.003039571223780513
0.0030331932939589024
0.003026855643838644
0.0030205268412828445
0.003014200134202838
0.0030079197604209185
0.0030016559176146984
0.002995394868776202
0.0029891799204051495
0.0029829596169292927
0.00297677144408226
0.0029706063214689493
0.0029644486494362354
0.0029583151917904615
0.002952202223241329
0.0029461218509823084
0.0029400268103927374
0.00293398043140769
0.002927945926785469
0.0029219286516308784
0.0029159262776374817
0.0029099418316036463
0.0029039783403277397
0.0028980353381484747
0.0028921139892190695
0.0028861991595476866
0.002880328567698598
0.0028744603041559458
0.0028686129953712225
0.002862778026610613
0.0028569665737450123
0.0028511735145002604
0.002845399547368288
0.0028396418783813715
0.002833899576216936
0.0028281749691814184
0.0028224920388311148
0.002816800493746996
0.0028111357241868973
0.0028054884169250727
0.0027998622972518206
0.0027942503802478313
0.002788651268929243
0.0027830852195620537
0.0027775131165981293
0.002771985251456499
0.0027664557565003633
0.002760963048785925
0.0027554656844586134
0.0027499955613166094
0.00274454103782773
0.002739109331741929
0.0027336948551237583
0.002728288294747472
0.0027229171246290207
0.0027175378054380417
0.0027121948078274727
0.0027068767230957747
0.0027015474624931812
0.0026962640695273876
0.0026909695006906986
0.002685714280232787
0.0026804625522345304
0.002675242954865098
0.002670032437890768
0.0026648337952792645
0.002659656573086977
0.002654497977346182
0.0026493517216295004
0.0026442278176546097
0.00263910717330873
0.0026340067852288485
0.002628926420584321
0.002623863285407424
0.002618825528770685
0.0026137898676097393
0.002608776092529297
0.0026037823408842087
0.0025987979024648666
0.0025938518811017275
0.0025888821110129356
0.0025839488953351974
0.002579047344624996
0.0025741402059793472
0.0025692477356642485
0.002564388094469905
0.0025595263577997684
0.0025546918623149395
0.002549858530983329
0.0025450559332966805
0.00254026404581964
0.002535486128181219
0.002530723810195923
0.0025259889662265778
0.0025212455075234175
0.0025165409315377474
0.002511831931769848
0.0025071613490581512
0.002502491232007742
0.002497835783287883
0.002493195701390505
0.002488570287823677
0.002483970718458295
0.002479363465681672
0.0024747969582676888
0.0024702216032892466
0.0024656786117702723
0.002461145631968975
0.0024566156789660454
0.002452133223414421
0.0024476340040564537
0.0024431508500128984
0.0024386916775256395
0.0024342441465705633
0.002429814310744405
0.002425395417958498
0.002420984674245119
0.002416610484942794
0.002412221860140562
0.002407861640676856
0.0024035123642534018
0.002399183576926589
0.0023948666639626026
0.0023905644193291664
0.0023862780071794987
0.0023820004425942898
0.002377735450863838
0.0023734860587865114
0.0023692327085882425
0.0023650170769542456
0.002360817277804017
0.0023566209711134434
0.0023524381686002016
0.0023482658434659243
0.0023441121447831392
0.0023399675264954567
0.002335846424102783
0.0023317320737987757
0.00232764333486557
0.0023235436528921127
0.0023194674868136644
0.002315416233614087
0.002311362186446786
0.00230733142234385
0.0023033188190311193
0.0022992913145571947
0.0022953106090426445
0.0022913350258022547
0.0022873508278280497
0.002283394103869796
0.002279445296153426
0.002275516977533698
0.002271599369123578
0.0022676875814795494
0.002263806527480483
0.0022599289659410715
0.002256040694192052
0.002252193633466959
0.002248354023322463
0.00224453117698431
0.0022406994830816984
0.002236897824332118
0.0022330968640744686
0.002229327103123069
0.0022255489602684975
0.002221788978204131
0.0022180539090186357
0.0022143155802041292
0.0022105977404862642
0.0022068906109780073
0.002203187672421336
0.0021995112765580416
0.002195832785218954
0.0021921826992183924
0.002188523067161441
0.00218487367965281
0.0021812592167407274
0.0021776387002319098
0.0021740396041423082
0.002170444466173649
0.0021668709814548492
0.002163292607292533
0.0021597377490252256
0.0021561970934271812
0.0021526645869016647
0.002149130217730999
0.0021456119138747454
0.0021421245764940977
0.002138635143637657
0.0021351566538214684
0.0021316867787390947
0.0021282334346324205
0.002124777529388666
0.002121360506862402
0.0021179376635700464
0.002114518778398633
0.0021111140958964825
0.0021077189594507217
0.0021043370943516493
0.002100968500599265
0.002097619464620948
0.0020942711271345615
0.0020909281447529793
0.0020876016933470964
0.0020842873491346836
0.002080977661535144
0.002077690092846751
0.0020743939094245434
0.002071134280413389
0.002067864639684558
0.0020646145567297935
0.0020613677334040403
0.0020581460557878017
0.0020549169275909662
0.002051708986982703
0.002048493828624487
0.0020452900789678097
0.0020421200897544622
0.002038952661678195
0.0020357822068035603
0.002032638294622302
0.0020294932182878256
0.0020263574551790953
0.002023232402279973
0.0020201222505420446
0.0020170211791992188
0.002013929421082139
0.0020108402241021395
0.0020077719818800688
0.002004697686061263
0.0020016469061374664
0.0019986028783023357
0.0019955639727413654
0.0019925381056964397
0.001989532494917512
0.0019865157082676888
0.0019835205748677254
0.0019805291667580605
0.001977553591132164
0.001974591752514243
0.00197161384858191
0.0019686678424477577
0.0019657311495393515
0.0019627998117357492
0.001959873829036951
0.00195694831199944
0.0019540542270988226
0.0019511529244482517
0.0019482709467411041
0.001945378608070314
0.0019425147911533713
0.0019396516727283597
0.0019367963541299105
0.0019339520949870348
0.0019311252981424332
0.0019282846478745341
0.0019254761282354593
0.0019226584117859602
0.0019198610680177808
0.0019170703599229455
0.0019142810488119721
0.0019115114118903875
0.0019087409600615501
0.0019059974001720548
0.0019032459240406752
0.0019005010835826397
0.0018977622967213392
0.0018950386438518763
0.0018923240713775158
0.001889614388346672
0.0018869193736463785
0.0018842252902686596
0.0018815526273101568
0.001878866576589644
0.001876204740256071
0.0018735371995717287
0.0018708864226937294
0.0018682507798075676
0.0018656097818166018
0.0018629906699061394
0.0018603653879836202
0.0018577567534521222
0.0018551513785496354
0.0018525581108406186
0.0018499558791518211
0.0018473840318620205
0.001844806014560163
0.0018422481371089816
0.0018396922387182713
0.0018371304031461477
0.001834597671404481
0.0018320598173886538
0.0018295393092557788
0.0018270197324454784
0.0018244953826069832
0.0018219827907159925
0.0018195108277723193
0.0018170247785747051
0.0018145290669053793
0.0018120575696229935
0.0018095902632921934
0.0018071376252919436
0.0018046823097392917
0.0018022272270172834
0.0017997947288677096
0.001797362114302814
0.0017949440516531467
0.001792526920326054
0.0017901009414345026
0.0017877164063975215
0.0017853134777396917
0.0017829223070293665
0.0017805445240810513
0.0017781681381165981
0.0017758011817932129
0.0017734443536028266
0.0017710851971060038
0.0017687432700768113
0.0017663921462371945
0.0017640719888731837
0.0017617305275052786
0.0017594133969396353
0.0017571027856320143
0.001754795666784048
0.0017524927388876677
0.0017502064583823085
0.0017479105154052377
0.0017456342466175556
0.0017433649627491832
0.0017410933505743742
0.0017388412961736321
0.0017365841194987297
0.0017343327635899186
0.0017320805927738547
0.001729854615405202
0.0017276197904720902
0.001725406851619482
0.001723187044262886
0.0017209703801199794
0.0017187714111059904
0.0017165753524750471
0.0017143853474408388
0.001712200348265469
0.0017100208206102252
0.0017078531673178077
0.0017056858632713556
0.0017035278724506497
0.001701365108601749
0.0016992101445794106
0.0016970733413472772
0.0016949463170021772
0.0016928130062296987
0.0016906841192394495
0.0016885708319023252
0.0016864541685208678
0.0016843442572280765
0.0016822495963424444
0.0016801611054688692
0.0016780644655227661
0.0016759780701249838
0.001673897379077971
0.0016718371771275997
0.001669764518737793
0.0016677039675414562
0.0016656536608934402
0.0016635989304631948
0.001661557937040925
0.00165952043607831
0.0016574924811720848
0.0016554674366489053
0.001653433544561267
0.0016514337621629238
0.0016494221054017544
0.0016474199946969748
0.0016454010037705302
0.0016434193821623921
0.0016414232086390257
0.0016394451959058642
0.001637469045817852
0.001635496853850782
0.0016335361870005727
0.0016315627144649625
0.0016296127578243613
0.0016276590758934617
0.001625717617571354
0.0016237758100032806
0.0016218355158343911
0.0016199176898226142
0.001617983216419816
0.0016160666709765792
0.0016141538508236408
0.0016122288070619106
0.0016103412490338087
0.0016084442613646388
0.001606545876711607
0.0016046593664214015
0.0016027757665142417
0.00160089076962322
0.0015990178799256682
0.0015971424290910363
0.0015952822286635637
0.0015934148104861379
0.0015915620606392622
0.0015897136181592941
0.001587864593602717
0.0015860190615057945
0.0015841799322515726
0.0015823611756786704
0.0015805313596501946
0.0015787106240168214
0.0015768918674439192
0.0015750816091895103
0.0015732793835923076
0.0015714759938418865
0.001569668180309236
0.0015678835334256291
0.0015661012148484588
0.0015643142396584153
0.001562536577694118
0.0015607584500685334
0.0015589856775477529
0.0015572207048535347
0.0015554479323327541
0.001553693087771535
0.0015519442968070507
0.0015501957386732101
0.001548459636978805
0.0015467044431716204
0.001544973929412663
0.0015432472573593259
0.001541533158160746
0.0015398069517686963
0.001538079115562141
0.0015363737475126982
0.0015346568543463945
0.0015329511370509863
0.0015312583418563008
0.0015295658959075809
0.0015278756618499756
0.0015261826338246465
0.0015244970563799143
0.001522817532531917
0.0015211442951112986
0.001519471756182611
0.0015178051544353366
0.0015161464689299464
0.001514483243227005
0.0015128222294151783
0.0015111725078895688
0.001509521040134132
0.0015078929718583822
0.001506250468082726
0.0015046148328110576
0.0015029856003820896
0.0015013518277555704
0.0014997354010120034
0.001498109195381403
0.0014964928850531578
0.0014948869356885552
0.0014932830817997456
0.0014916742220520973
0.0014900770038366318
0.001488478621467948
0.0014868892030790448
0.0014853012980893254
0.0014837203780189157
0.0014821364311501384
0.001480559236370027
0.0014789922861382365
0.0014774147421121597
0.0014758545439690351
0.001474285963922739
0.0014727369416505098
0.0014711731346324086
0.0014696293510496616
0.001468073227442801
0.001466540270484984
0.001465003238990903
0.001463456777855754
0.0014619231224060059
0.001460394123569131
0.0014588722260668874
0.001457355683669448
0.0014558271504938602
0.0014543118886649609
0.0014528061728924513
0.0014513040659949183
0.001449802191928029
0.0014482911210507154
0.001446796813979745
0.0014453062321990728
0.0014438147190958261
0.001442322158254683
0.0014408393763005733
0.0014393565943464637
0.0014378755586221814
0.0014364093076437712
0.0014349453849717975
0.00143346784170717
0.0014319928595796227
0.0014305395307019353
0.0014290927210822701
0.0014276426518335938
0.0014261837350204587
0.0014247401850298047
0.0014232879038900137
0.0014218415599316359
0.0014204103499650955
0.0014189808862283826
0.0014175423420965672
0.0014161120634526014
0.001414694357663393
0.0014132679207250476
0.0014118526596575975
0.0014104321599006653
0.0014090207405388355
0.001407612580806017
0.001406209310516715
0.0014047889271751046
0.001403401023708284
0.0014020054368302226
0.001400608685798943
0.0013992245076224208
0.0013978340430185199
0.001396441482938826
0.0013950717402622104
0.0013936841860413551
0.0013923035003244877
0.001390939811244607
0.0013895634328946471
0.0013882028870284557
0.001386830466799438
0.0013854600256308913
0.0013841146137565374
0.001382748014293611
0.0013814012054353952
0.0013800566084682941
0.0013787108473479748
0.0013773737009614706
0.0013760296860709786
0.001374684041365981
0.0013733482919633389
0.0013720119604840875
0.0013706892495974898
0.0013693595537915826
0.0013680207775905728
0.001366710290312767
0.0013653888599947095
0.0013640798861160874
0.0013627656735479832
0.0013614472700282931
0.0013601351529359818
0.0013588420115411282
0.0013575406046584249
0.0013562325621023774
0.001354933250695467
0.0013536441838368773
0.0013523498782888055
0.0013510690769180655
0.0013497768668457866
0.0013484912924468517
0.0013472086284309626
0.001345934928394854
0.0013446575030684471
0.0013433799613267183
0.0013421131297945976
0.0013408573577180505
0.0013395798159763217
0.0013383078621700406
0.0013370504602789879
0.0013358053984120488
0.0013345456682145596
0.001333280117250979
0.0013320387806743383
0.001330781844444573
0.001329540042206645
0.0013283028965815902
0.0013270609779283404
0.0013258204562589526
0.001324579818174243
0.0013233553618192673
0.0013221142580732703
0.0013208920136094093
0.0013196676736697555
0.0013184379786252975
0.0013172151520848274
0.0013159901136532426
0.0013147887075319886
0.0013135649496689439
0.001312357373535633
0.0013111562002450228
0.0013099453644827008
0.0013087369734421372
0.0013075266033411026
0.001306328340433538
0.0013051241403445601
0.0013039312325417995
0.0013027482200413942
0.0013015499571338296
0.0013003603089600801
0.0012991768307983875
0.0012979909079149365
0.0012968068476766348
0.001295628841035068
0.0012944529298692942
0.0012932770187035203
0.001292104134336114
0.0012909241486340761
0.0012897534761577845
0.0012885918840765953
0.0012874278472736478
0.0012862621806561947
0.0012851121136918664
0.001283939927816391
0.00128278904594481
0.001281643402762711
0.001280486467294395
0.0012793352361768484
0.0012781834229826927
0.0012770459288731217
0.0012759030796587467
0.0012747602304443717
0.001273631234653294
0.0012724839616566896
0.001271348213776946
0.0012702163076028228
0.0012690910371020436
0.0012679609935730696
0.0012668297858908772
0.0012657083570957184
0.0012645862298086286
0.0012634661979973316
0.0012623501243069768
0.0012612252030521631
0.001260113436728716
0.0012590015539899468
0.0012578883906826377
0.0012567829107865691
0.0012556819710880518
0.0012545724166557193
0.001253464724868536
0.001252360874786973
0.0012512654066085815
0.0012501737801358104
0.001249077613465488
0.0012479826109483838
0.0012468913337215781
0.0012457967968657613
0.0012447136687114835
0.0012436327524483204
0.0012425471795722842
0.0012414662633091211
0.0012403832515701652
0.0012393060605973005
0.001238232129253447
0.0012371616903692484
0.0012360832188278437
0.0012350159231573343
0.001233949908055365
0.0012328769080340862
0.001231812289915979
0.001230755471624434
0.001229689340107143
0.0012286253040656447
0.0012275712797418237
0.0012265125988051295
0.001225465559400618
0.0012244158424437046
0.0012233671732246876
0.001222306163981557
0.0012212669244036078
0.0012202187208458781
0.001219170750118792
0.0012181404745206237
0.001217089593410492
0.001216051634401083
0.0012150174006819725
0.0012139828177168965
0.0012129510287195444
0.0012119095772504807
0.0012108884984627366
0.0012098625302314758
0.0012088317889720201
0.0012078152503818274
0.001206782879307866
0.001205761800520122
0.0012047424679622054
0.0012037177802994847
0.0012027100892737508
0.0012016940163448453
0.0012006839970126748
0.0011996693210676312
0.0011986582539975643
0.0011976563837379217
0.00119664310477674
0.0011956426315009594
0.0011946366867050529
0.0011936286464333534
0.0011926328297704458
0.0011916374787688255
0.0011906313011422753
0.0011896358337253332
0.001188643742352724
0.0011876554926857352
0.0011866588611155748
0.0011856714263558388
0.0011846821289509535
0.0011837093625217676
0.0011827275156974792
0.0011817258782684803
0.0011807497357949615
0.0011797763872891665
0.0011787990806624293
0.0011778197949752212
0.0011768367839977145
0.0011758757755160332
0.0011748989345505834
0.001173921744339168
0.0011729534016922116
0.0011719873873516917
0.0011710175313055515
0.001170051866210997
0.0011690929532051086
0.0011681298492476344
0.001167161506600678
0.0011662110919132829
0.0011652499670162797
0.0011643024627119303
0.001163338776677847
0.0011623824248090386
0.0011614328250288963
0.0011604881146922708
0.001159535488113761
0.0011585941538214684
0.0011576461838558316
0.001156698097474873
0.0011557549005374312
0.0011548101902008057
0.0011538724647834897
0.0011529397452250123
0.0011519996915012598
0.0011510559124872088
0.0011501263361424208
0.0011491935001686215
0.0011482611298561096
0.0011473257327452302
0.0011463940609246492
0.001145469956099987
0.0011445381678640842
0.0011436156928539276
0.0011426883284002542
0.001141775050200522
0.0011408439604565501
0.0011399288196116686
0.001139020430855453
0.0011380932992324233
0.0011371818836778402
0.0011362640652805567
0.0011353479931131005
0.0011344399536028504
0.0011335216695442796
0.0011326168896630406
0.0011317083844915032
0.0011308032553642988
0.0011298921890556812
0.001128991018049419
0.0011280893813818693
0.0011271899566054344
0.0011262830812484026
0.0011253906413912773
0.0011244954075664282
0.0011235951678827405
0.001122699468396604
0.0011218003928661346
0.0011209085350856185
0.0011200217995792627
0.001119126915000379
0.0011182368034496903
0.0011173516977578402
0.0011164681054651737
0.0011155850952491164
0.0011146902106702328
0.001113811624236405
0.0011129239574074745
0.0011120396666228771
0.001111160614527762
0.001110291457735002
0.0011094112414866686
0.0011085310252383351
0.0011076534865424037
0.0011067878222092986
0.0011059074895456433
0.0011050445027649403
0.0011041691759601235
0.0011033033952116966
0.0011024310952052474
0.0011015702039003372
0.0011007084976881742
0.0010998336365446448
0.0010989755392074585
0.00109811348374933
0.0010972542222589254
0.001096399617381394
0.0010955302277579904
0.0010946731781587005
0.0010938249761238694
0.0010929623385891318
0.0010921084322035313
0.0010912612779065967
0.0010904071386903524
0.0010895549785345793
0.0010887080570682883
0.001087862066924572
0.0010870102560147643
0.001086158794350922
0.001085311290808022
0.00108447321690619
0.0010836274595931172
0.0010827899677678943
0.0010819502640515566
0.0010811081156134605
0.0010802733013406396
0.0010794269619509578
0.0010785992490127683
0.0010777536081150174
0.0010769242653623223
0.0010760924778878689
0.001075259642675519
0.001074430299922824
0.0010735993273556232
0.0010727675398811698
0.001071944716386497
0.0010711179347708821
0.0010702895233407617
0.0010694606462493539
0.0010686491150408983
0.0010678167454898357
0.0010669950861483812
0.0010661763371899724
0.0010653560748323798
0.0010645391885191202
0.0010637117084115744
0.0010628909803926945
0.001062079449184239
0.0010612665209919214
0.0010604567360132933
0.0010596385691314936
0.001058824360370636
0.0010580209782347083
0.0010572070023044944
0.0010563997784629464
0.0010555899934843183
0.0010547827696427703
0.0010539790382608771
0.0010531650623306632
0.0010523663368076086
0.0010515681933611631
0.0010507622500881553
0.0010499595664441586
0.0010491571156308055
0.0010483580408617854
0.0010475635062903166
0.001046760124154389
0.001045970362611115
0.0010451733833178878
0.0010443771025165915
0.0010435895528644323
0.0010427976958453655
0.0010420060716569424
0.0010412093251943588
0.001040424918755889
0.0010396332945674658
0.001038838759995997
0.0010380629682913423
0.0010372705291956663
0.0010364926420152187
0.0010357032297179103
0.001034921850077808
0.0010341411689296365
0.0010333595564588904
0.0010325767798349261
0.0010317935375496745
0.0010310123907402158
0.001030233222991228
0.001029457082040608
0.0010286810575053096
0.0010279100388288498
0.0010271298233419657
0.0010263612493872643
0.0010255923261865973
0.0010248172329738736
0.001024045399390161
0.0010232733329758048
0.0010225086007267237
0.0010217356029897928
0.0010209731990471482
0.0010202039266005158
0.0010194375645369291
0.0010186663130298257
0.0010179037926718593
0.0010171483736485243
0.0010163800325244665
0.0010156239150092006
0.0010148592991754413
0.0010141044622287154
0.0010133394971489906
0.0010125803528353572
0.0010118263307958841
0.0010110707953572273
0.0010103130480274558
0.0010095625184476376
0.0010088060516864061
0.0010080549400299788
0.0010073106968775392
0.0010065450333058834
0.0010058052139356732
0.0010050514247268438
0.0010042937938123941
0.0010035543236881495
0.001002805889584124
0.0010020568734034896
0.001001317286863923
0.0010005626827478409
0.0009998144814744592
0.0009990709368139505
0.0009983343770727515
0.0009975939756259322
0.000996862188912928
0.000996110960841179
0.0009953717235475779
0.0009946369100362062
0.0009938975563272834
0.0009931625099852681
0.0009924325859174132
0.0009916865965351462
0.0009909507352858782
0.0009902187157422304
0.0009894907707348466
0.000988755957223475
0.0009880231227725744
0.0009872920345515013
0.0009865565225481987
0.0009858302073553205
0.0009851009817793965
0.0009843729203566909
0.0009836452081799507
0.000982924597337842
0.0009821943240240216
0.0009814741788432002
0.0009807473979890347
0.0009800225961953402
0.0009793037315830588
0.000978575088083744
0.0009778577368706465
0.0009771371260285378
0.0009764211135916412
0.0009756932849995792
0.0009749845485202968
0.0009742639376781881
0.0009735453641042113
0.0009728269069455564
0.0009721182868815958
0.0009714030311442912
0.000970690103713423
0.0009699748479761183
0.0009692597668617964
0.000968542939517647
0.0009678361820988357
0.0009671284933574498
0.0009664204553700984
0.0009657074115239084
0.0009649987914599478
0.000964291044510901
0.0009635844617150724
0.0009628779371269047
0.0009621732169762254
0.0009614732698537409
0.0009607612737454474
0.0009600636549293995
0.0009593646391294897
0.0009586573578417301
0.0009579499019309878
0.0009572571143507957
0.0009565572254359722
0.000955857802182436
0.0009551583207212389
0.0009544611675664783
0.0009537680889479816
0.0009530753595754504
0.0009523718617856503
0.0009516746504232287
0.0009509817464277148
0.0009502883767709136
0.0009495983249507844
0.000948902394156903
0.0009482188033871353
0.0009475217666476965
0.0009468294447287917
0.0009461423032917082
0.000945447594858706
0.0009447617921978235
0.0009440755238756537
0.0009433894301764667
0.0009427014738321304
0.0009420135174877942
0.0009413252701051533
0.0009406486060470343
0.0009399597183801234
0.000939275836572051
0.0009385891607962549
0.0009379187831655145
0.0009372358908876777
0.000936551601625979
0.0009358734241686761
0.0009351913467980921
0.0009345158468931913
0.0009338398231193423
0.000933162693399936
0.0009324811398983002
0.0009318149532191455
0.0009311315370723605
0.0009304583072662354
0.0009297858341597021
0.0009291080059483647
0.0009284394327551126
0.0009277677745558321
0.0009270876762457192
0.0009264239342883229
0.0009257516358047724
0.0009250843431800604
0.0009244118700735271
0.0009237472550012171
0.0009230691357515752
0.0009224071982316673
0.0009217399056069553
0.0009210756397806108
0.000920406891964376
0.0009197450708597898
0.0009190859273076057
0.00091841712128371
0.0009177589672617614
0.0009170917328447104
0.0009164305520243943
0.0009157682070508599
0.0009151051635853946
0.0009144527139142156
0.0009137953165918589
0.0009131226106546819
0.0009124730713665485
0.0009118202142417431
0.0009111518156714737
0.0009104948258027434
0.000909842608962208
0.0009091853862628341
0.000908531597815454
0.0009078774601221085
0.0009072227985598147
0.000906573433894664
0.0009059177828021348
0.0009052653331309557
0.0009046233026310802
0.0009039647993631661
0.0009033157839439809
0.0009026678162626922
0.0009020184515975416
0.000901374442037195
0.0009007157641462982
0.0009000700665637851
0.0008994281524792314
0.0008987764012999833
0.000898131518624723
0.0008974888478405774
0.0008968409383669496
0.0008961972780525684
0.0008955624653026462
0.0008949106559157372
0.000894266355317086
0.0008936281083151698
0.0008929873583838344
0.0008923464920371771
0.0008917082450352609
0.0008910672622732818
0.0008904309943318367
0.0008897862280718982
0.0008891497855074704
0.0008885254501365125
0.0008878792868927121
0.0008872447069734335
0.0008866084390319884
0.00088597770081833
0.0008853455074131489
0.0008847084827721119
0.0008840736118145287
0.0008834367617964745
0.0008828043937683105
0.000882165040820837
0.0008815451874397695
0.0008809125865809619
0.0008802809752523899
0.0008796571055427194
0.0008790288120508194
0.0008783991215750575
0.0008777704206295311
0.0008771453285589814
0.0008765183156356215
0.0008758914191275835
0.0008752646390348673
0.0008746417006477714
0.000874014338478446
0.0008733912254683673
0.000872770615387708
0.0008721487247385085
0.0008715207222849131
0.0008708997629582882
0.0008702744380570948
0.0008696672739461064
0.0008690362446941435
0.0008684208150953054
0.0008678098092786968
0.000867180060595274
0.0008665595087222755
0.0008659458253532648
0.0008653267286717892
0.0008647161885164678
0.000864097906742245
0.0008634753758087754
0.000862868211697787
0.0008622491150163114
0.0008616355480626225
0.0008610243094153702
0.0008604046888649464
0.0008598031708970666
0.0008591940277256072
0.0008585774921812117
0.0008579636341892183
0.0008573561208322644
0.0008567481418140233
0.0008561389986425638
0.0008555336971767247
0.0008549192571081221
0.0008543110452592373
0.0008537054527550936
0.0008530964842066169
0.0008524921140633523
0.000851884251460433
0.0008512884378433228
0.000850680866278708
0.0008500716648995876
0.000849472766276449
0.0008488735184073448
0.0008482697885483503
0.000847663905005902
0.000847066577989608
0.0008464594138786197
0.0008458636002615094
0.0008452527690678835
0.0008446610881946981
0.0008440599194727838
0.00084346579387784
0.0008428675937466323
0.000842266425024718
0.0008416721248067915
0.0008410743903368711
0.0008404807886108756
0.0008398868376389146
0.0008392881136387587
0.0008386902627535164
0.0008380990475416183
0.0008375017205253243
0.0008369107963517308
0.0008363238885067403
0.0008357242331840098
0.000835137558169663
0.0008345454116351902
0.0008339554769918323
0.0008333685691468418
0.0008327778778038919
0.0008321894565597177
0.0008315962040796876
0.000831014069262892
0.0008304275688715279
0.0008298360044136643
0.0008292554412037134
0.0008286652155220509
0.0008280852343887091
0.0008274958818219602
0.0008269078680314124
0.0008263310301117599
0.000825754483230412
0.000825162511318922
0.0008245828794315457
0.0008239974267780781
0.0008234194247052073
0.0008228367660194635
0.0008222645847126842
0.0008216745918616652
0.0008211025269702077
0.0008205203339457512
0.0008199425647035241
0.0008193631656467915
0.000818783650174737
0.0008182045421563089
0.0008176311384886503
0.0008170652436092496
0.0008164793252944946
0.0008159074350260198
0.0008153329836204648
0.0008147561457008123
0.0008141850703395903
0.000813615508377552
0.0008130412315949798
0.0008124684682115912
0.0008118939585983753
0.000811319681815803
0.0008107522153295577
0.000810184923466295
0.0008096084930002689
0.0008090457995422184
0.0008084785658866167
0.0008079027757048607
0.0008073372882790864
0.0008067695307545364
0.0008062102715484798
0.0008056423394009471
0.0008050680626183748
0.0008045055437833071
0.0008039434324018657
0.0008033766644075513
0.000802814494818449
0.0008022497640922666
0.0008016866049729288
0.0008011228055693209
0.0008005634299479425
0.0008000063244253397
0.0007994364714249969
0.0007988850702531636
0.0007983194082044065
0.0007977559580467641
0.0007972064195200801
0.0007966429693624377
0.0007960845832712948
0.0007955260225571692
0.0007949702558107674
0.0007944163517095149
0.0007938565104268491
0.0007933002198114991
0.0007927466067485511
0.0007921908400021493
0.0007916432223282754
0.0007910800632089376
0.0007905300590209663
0.0007899772026576102
0.0007894223090261221
0.0007888738182373345
0.000788321194704622
0.0007877680473029613
0.0007872266578488052
0.0007866773521527648
0.0007861172780394554
0.0007855721632950008
0.0007850219262763858
0.0007844745996408165
0.0007839254685677588
0.0007833774434402585
0.0007828323869034648
0.0007822872139513493
0.0007817388977855444
0.0007811951218172908
0.0007806475623510778
0.0007801074534654617
0.0007795636192895472
0.0007790105883032084
0.0007784728077240288
0.0007779339211992919
0.0007773973047733307
0.0007768498035147786
0.0007763034664094448
0.0007757651037536561
0.0007752220844849944
0.0007746870978735387
0.0007741485023871064
0.0007736045517958701
0.0007730693905614316
0.0007725271862000227
0.0007719941786490381
0.0007714550010859966
0.0007709173369221389
0.0007703765877522528
0.0007698466652072966
0.0007693138904869556
0.0007687787292525172
0.0007682403083890676
0.0007677067769691348
0.0007671806961297989
0.0007666379096917808
0.0007661134586669505
0.0007655841181986034
0.0007650511106476188
0.0007645207224413753
0.0007639920804649591
0.0007634765352122486
0.0007629477768205106
0.000762427574954927
0.0007619141251780093
0.0007614120841026306
0.0007609265740029514
0.0007604591664858162
0.0007600298267789185
0.0007596635259687901
0.0007593906484544277
0.0007592699257656932
0.0007593934424221516
0.0007599301170557737
0.000761129311285913
0.0007633911445736885
0.0007673462969250977
0.0007738340646028519
0.000783930707257241
0.0007984553813003004
0.000817124848254025
0.0008366279653273523
0.0008498164243064821
0.0008470650645904243
0.0008242856129072607
0.0007892666035331786
0.000759806833229959
0.000749920611269772
0.0007597512449137866
0.0007773119141347706
0.0007878287578932941
0.0007833640556782484
0.0007674637017771602
0.0007518153870478272
0.0007463159272447228
0.0007516634068451822
0.0007604709244333208
0.0007642190321348608
0.0007597587537020445
0.0007508340640924871
0.0007440968183800578
0.0007433482678607106
0.0007471047574654222
0.0007507474510930479
0.0007506830734200776
0.0007468473049812019
0.000742149306461215
0.0007396666333079338
0.0007402042974717915
0.0007421232294291258
0.0007430966361425817
0.0007419825415126979
0.0007394374697469175
0.0007370984531007707
0.0007361557218246162
0.0007365281344391406
0.0007372027030214667
0.0007371556130237877
0.0007360975723713636
0.0007345338235609233
0.0007332431268878281
0.0007326725171878934
0.0007326577906496823
0.0007327040075324476
0.0007323640747927129
0.000731570296920836
0.0007305600447580218
0.000729695544578135
0.0007291512447409332
0.0007288781926035881
0.0007286474574357271
0.0007282574661076069
0.00072764593642205
0.000726913393009454
0.0007262202561832964
0.0007256621029227972
0.000725241843611002
0.0007248808396980166
0.0007244603475555778
0.00072395772440359
0.0007233807700686157
0.0007227815804071724
0.0007222244166769087
0.0007217337260954082
0.0007212928030639887
0.0007208609604276717
0.0007203918066807091
0.0007198886014521122
0.0007193608325906098
0.000718823866918683
0.0007183116395026445
0.0007178176892921329
0.0007173500489443541
0.0007168899173848331
0.0007164173293858767
0.0007159283850342035
0.0007154266349971294
0.0007149222074076533
0.0007144196424633265
0.0007139365770854056
0.0007134600891731679
0.0007129799341782928
0.0007125115371309221
0.000712025910615921
0.0007115435437299311
0.0007110504084266722
0.0007105649565346539
0.0007100781076587737
0.0007095998735167086
0.0007091195438988507
0.0007086442783474922
0.0007081689545884728
0.0007076954352669418
0.0007072148728184402
0.0007067337865009904
0.0007062538061290979
0.0007057776092551649
0.0007052984437905252
0.0007048195693641901
0.0007043446530587971
0.0007038770709186792
0.0007033968577161431
0.0007029264816083014
0.0007024578517302871
0.0007019779295660555
0.0007015085429884493
0.0007010280969552696
0.0007005578372627497
0.0007000869372859597
0.0006996151059865952
0.0006991447880864143
0.0006986713269725442
0.000698207993991673
0.0006977334269322455
0.000697264913469553
0.0006967938388697803
0.0006963255582377315
0.0006958571029826999
0.0006953877164050937
0.0006949191447347403
0.000694453832693398
0.0006939853192307055
0.0006935237906873226
0.0006930548697710037
0.0006925904308445752
0.0006921265739947557
0.0006916606216691434
0.0006911932723596692
0.0006907366332598031
0.0006902685854583979
0.0006898112478666008
0.0006893483805470169
0.0006888858624733984
0.0006884217727929354
0.0006879612919874489
0.0006874972605146468
0.0006870426004752517
0.0006865813047625124
0.000686122861225158
0.0006856579566374421
0.0006851970101706684
0.0006847430486232042
0.0006842758739367127
0.0006838219705969095
0.0006833679508417845
0.000682913523633033
0.0006824568845331669
0.0006820011185482144
0.0006815465749241412
0.0006810882478021085
0.0006806369055993855
0.0006801829440519214
0.0006797246169298887
0.000679267686791718
0.0006788215832784772
0.0006783650605939329
0.0006779198884032667
0.0006774633657187223
0.0006770150503143668
0.0006765677826479077
0.0006761239492334425
0.0006756712682545185
0.0006752266199328005
0.0006747855804860592
0.0006743514677509665
0.0006739189848303795
0.0006734956405125558
0.000673089933115989
0.0006727016298100352
0.0006723367841914296
0.0006720168748870492
0.0006717518554069102
0.0006715841009281576
0.0006715744966641068
0.000671783578582108
0.0006723449914716184
0.0006734539638273418
0.0006754227797500789
0.0006786937592551112
0.0006839496782049537
0.0006921434542164207
0.000704374338965863
0.0007216930971480906
0.0007440419285558164
0.0007689627818763256
0.0007893354049883783
0.0007946427795104682
0.0007758167339488864
0.0007358554285019636
0.0006920233718119562
0.0006656344048678875
0.0006659361533820629
0.000685114529915154
0.0007057446637190878
0.0007123412215150893
0.0007005620282143354
0.0006791254272684455
0.0006627135444432497
0.0006602611974813044
0.0006692719180136919
0.000679730495903641
0.0006825020536780357
0.0006756550865247846
0.0006647200207225978
0.000657412048894912
0.0006574208964593709
0.0006623984081670642
0.0006668696296401322
0.0006668193964287639
0.000662340666167438
0.0006568050011992455
0.0006537800072692335
0.00065435073338449
0.0006567903328686953
0.0006584087968803942
0.0006576534942723811
0.0006549774552695453
0.0006521543255075812
0.0006507374346256256
0.0006509965169243515
0.0006519863964058459
0.0006524737691506743
0.0006518023437820375
0.0006502610631287098
0.0006486839265562594
0.000647770706564188
0.0006476465496234596
0.000647901906631887
0.0006479581934399903
0.0006474856636486948
0.0006465774495154619
0.0006455858238041401
0.0006448426283895969
0.0006444700411520898
0.0006443388992920518
0.0006441959994845092
0.0006438496056944132
0.0006432839436456561
0.000642595172394067
0.0006419608253054321
0.0006414748495444655
0.0006411375943571329
0.0006408547051250935
0.0006405382882803679
0.0006401268765330315
0.000639625359326601
0.0006390968919731677
0.000638588098809123
0.0006381505518220365
0.0006377672543749213
0.0006374096847139299
0.000637051067315042
0.0006366419838741422
0.0006361937266774476
0.000635727250482887
0.0006352800992317498
0.0006348458118736744
0.0006344424327835441
0.0006340520922094584
0.0006336676888167858
0.0006332658813335001
0.0006328579038381577
0.0006324262358248234
0.0006320011452771723
0.0006315777427516878
0.0006311575998552144
0.0006307520088739693
0.0006303525296971202
0.0006299543892964721
0.0006295538041740656
0.0006291482714004815
0.0006287344731390476
0.0006283248658291996
0.0006279100780375302
0.0006275064661167562
0.000627096276730299
0.0006266942946240306
0.0006262900424189866
0.0006258907960727811
0.0006254854379221797
0.000625087006483227
0.0006246808334253728
0.0006242754752747715
0.0006238759960979223
0.0006234668544493616
0.0006230685394257307
0.0006226665573194623
0.0006222633528523147
0.0006218624766916037
0.0006214628228917718
0.0006210696883499622
0.000620668230112642
0.0006202712538652122
0.0006198696210049093
0.0006194736924953759
0.0006190732819959521
0.0006186765385791659
0.0006182751385495067
0.0006178796757012606
0.0006174828158691525
0.0006170851411297917
0.0006166899693198502
0.0006162946228869259
0.0006158992182463408
0.0006155032315291464
0.0006151100969873369
0.0006147169042378664
0.0006143273203633726
0.0006139307515695691
0.000613535288721323
0.0006131437257863581
0.0006127508822828531
0.0006123548373579979
0.000611964613199234
0.000611574447248131
0.0006111817201599479
0.0006107947556301951
0.0006104031926952302
0.0006100161117501557
0.0006096212309785187
0.0006092332769185305
0.0006088372902013361
0.0006084476481191814
0.0006080653402023017
0.0006076753488741815
0.0006072885589674115
0.0006069045048207045
0.0006065159104764462
0.0006061284220777452
0.0006057390128262341
0.0006053580436855555
0.0006049684016034007
0.0006045838235877454
0.0006042025634087622
0.0006038176361471415
0.0006034336402080953
0.000603057793341577
0.0006026764749549329
0.000602301093749702
0.0006019245483912528
0.0006015480612404644
0.000601182458922267
0.0006008194177411497
0.0006004691822454333
0.0006001269794069231
0.0005998018896207213
0.0005995121318846941
0.0005992604419589043
0.0005990649224258959
0.0005989671335555613
0.0005990079953335226
0.0005992642836645246
0.000599859980866313
0.0006009753560647368
0.0006028958014212549
0.0006060553132556379
0.0006110885879024863
0.0006189179257489741
0.0006307445000857115
0.0006479775183834136
0.000671529327519238
0.0007007583626545966
0.0007309818174690008
0.000752308638766408
0.0007510365103371441
0.0007195273647084832
0.0006661522784270346
0.000615617202129215
0.0005915991496294737
0.0005997833213768899
0.0006262488313950598
0.0006488800281658769
0.0006513862172141671
0.0006325403228402138
0.0006061900057829916
0.0005897721275687218
0.0005910148029215634
0.0006038945284672081
0.0006154511356726289
0.0006161350756883621
0.0006059221341274679
0.0005929255858063698
0.0005859984667040408
0.0005879733362235129
0.0005946771707385778
0.000599366263486445
0.0005980960559099913
0.0005920830299146473
0.000585840258281678
0.00058325583813712
0.0005848458386026323
0.0005880449898540974
0.000589673116337508
0.0005883031408302486
0.0005849541630595922
0.000581888947635889
0.0005807487177662551
0.0005815164186060429
0.0005828861030749977
0.0005833909381181002
0.0005824724794365466
0.000580653257202357
0.0005789802526123822
0.0005782049265690148
0.0005783352535218
0.0005788084235973656
0.0005789255374111235
0.0005784015520475805
0.0005774058517999947
0.0005763747612945735
0.0005756985628977418
0.0005754695739597082
0.0005754775484092534
0.0005754277226515114
0.0005751175340265036
0.0005745500675402582
0.000573866069316864
0.0005732672289013863
0.0005728574469685555
0.0005726121016778052
0.0005724286311306059
0.0005721863126382232
0.0005718179745599627
0.0005713599384762347
0.00057086261222139
0.0005704046343453228
0.0005700252368114889
0.0005697215092368424
0.0005694421124644578
0.000569141935557127
0.0005688011297024786
0.0005684103234671056
0.0005679989699274302
0.0005675939028151333
0.0005672193365171552
0.000566877075470984
0.0005665567005053163
0.0005662293406203389
0.0005658948211930692
0.000565547903534025
0.0005651840474456549
0.0005648094811476767
0.0005644462653435767
0.0005640839808620512
0.0005637364811263978
0.0005634049302898347
0.0005630662199109793
0.0005627235514111817
0.0005623816978186369
0.0005620364099740982
0.0005616782582364976
0.0005613246466964483
0.0005609784857369959
0.0005606272607110441
0.0005602861056104302
0.0005599429714493454
0.0005596055998466909
0.0005592670640908182
0.0005589202046394348
0.0005585747421719134
0.0005582380690611899
0.0005578971467912197
0.0005575463292188942
0.0005572037189267576
0.0005568607593886554
0.0005565210012719035
0.0005561770522035658
0.000555841950699687
0.0005555027746595442
0.0005551626672968268
0.000554822850972414
0.0005544877494685352
0.0005541435675695539
0.000553805788513273
0.0005534703959710896
0.000553130405023694
0.0005527926841750741
0.0005524545558728278
0.0005521185812540352
0.0005517820245586336
0.0005514447693713009
0.0005511104827746749
0.0005507686291821301
0.0005504373693838716
0.0005501013365574181
0.0005497679230757058
0.0005494302604347467
0.000549097137991339
0.0005487617454491556
0.0005484295543283224
0.0005480928812175989
0.0005477598169818521
0.0005474264617078006
0.000547093921341002
0.0005467596929520369
0.0005464325658977032
0.000546094321180135
0.0005457636434584856
0.0005454331985674798
0.0005451011238619685
0.0005447709118016064
0.0005444433772936463
0.0005441125249490142
0.0005437822546809912
0.0005434541963040829
0.0005431224126368761
0.0005427951691672206
0.0005424631526693702
0.0005421351525001228
0.0005418072687461972
0.0005414807819761336
0.0005411538295447826
0.0005408257711678743
0.0005404973053373396
0.0005401752423495054
0.0005398509092628956
0.0005395242478698492
0.0005391963059082627
0.0005388727295212448
0.0005385531694628298
0.0005382344825193286
0.0005379169597290456
0.0005376045010052621
0.0005372936720959842
0.0005369933787733316
0.0005367017001844943
0.0005364262615330517
0.0005361748626455665
0.0005359611241146922
0.0005358001799322665
0.0005357373156584799
0.0005358097259886563
0.0005360940122045577
0.0005367288831621408
0.0005379081703722477
0.000539952190592885
0.0005433647311292589
0.0005489370669238269
0.0005578717100434005
0.0005718436441384256
0.0005930333281867206
0.000623545958660543
0.0006639244966208935
0.0007097757770679891
0.0007482122746296227
0.0007576235802844167
0.0007208076422102749
0.0006449003703892231
0.0005675597349181771
0.0005299111944623291
0.0005435412167571485
0.0005851457244716585
0.0006172878202050924
0.0006145356455817819
0.0005800881190225482
0.0005417073844000697
0.0005267609376460314
0.0005396436899900436
0.0005621470045298338
0.0005719359614886343
0.0005609457730315626
0.0005397464265115559
0.0005258758319541812
0.000527733180206269
0.0005391663289628923
0.0005473443306982517
0.0005446550785563886
0.0005340739735402167
0.0005247910739853978
0.0005232781986705959
0.0005283343489281833
0.0005335790337994695
0.000533782527782023
0.0005289274849928916
0.0005232403054833412
0.0005208887159824371
0.0005225235363468528
0.0005254566203802824
0.0005265002837404609
0.0005246500950306654
0.0005214337725192308
0.0005192201933823526
0.000519129098393023
0.0005204074550420046
0.0005213922122493386
0.0005209923256188631
0.0005194180994294584
0.0005177460261620581
0.000516931468155235
0.0005171065567992628
0.000517641194164753
0.0005177687271498144
0.0005171812954358757
0.0005161661538295448
0.0005152617231942713
0.0005148340133018792
0.0005148372147232294
0.0005149380303919315
0.00051479646936059
0.0005143233574926853
0.0005136728868819773
0.0005130830686539412
0.0005127242766320705
0.0005125671741552651
0.0005124604213051498
0.0005122523871250451
0.0005118805565871298
0.0005114240921102464
0.0005109753110446036
0.0005106257740408182
0.0005103778676129878
0.0005101686692796648
0.000509933743160218
0.0005096326349303126
0.0005092757055535913
0.000508903875015676
0.0005085566081106663
0.0005082578281871974
0.0005079965339973569
0.0005077367532067001
0.0005074639921076596
0.0005071570631116629
0.0005068286554887891
0.0005065046716481447
0.0005061908741481602
0.0005058967508375645
0.0005056245136074722
0.0005053465720266104
0.0005050599575042725
0.0005047639715485275
0.000504460243973881
0.000504154886584729
0.0005038453382439911
0.0005035573267377913
0.0005032687331549823
0.0005029847379773855
0.0005027030711062253
0.0005024106940254569
0.0005021167453378439
0.0005018190713599324
0.0005015216884203255
0.0005012262845411897
0.0005009414744563401
0.0005006547435186803
0.0005003664409741759
0.0005000798846594989
0.0004997951327823102
0.0004995026392862201
0.0004992112517356873
0.0004989262670278549
0.0004986301646567881
0.0004983442486263812
0.0004980566445738077
0.0004977667122147977
0.0004974839393980801
0.0004971973830834031
0.0004969100700691342
0.0004966247361153364
0.0004963373066857457
0.0004960510414093733
0.0004957683268003166
0.0004954827018082142
0.0004951951559633017
0.0004949100548401475
0.0004946227418258786
0.0004943418898619711
0.0004940643557347357
0.0004937780904583633
0.000493496423587203
0.0004932083538733423
0.0004929232527501881
0.0004926429246552289
0.0004923632368445396
0.000492074410431087
0.0004917907644994557
0.0004915115423500538
0.0004912366857752204
0.0004909543786197901
0.000490671896841377
0.0004903867375105619
0.0004901128122583032
0.0004898251499980688
0.0004895555903203785
0.0004892678698524833
0.0004889874835498631
0.0004887075047008693
0.0004884339869022369
0.0004881541826762259
0.0004878730105701834
0.0004875937302131206
0.0004873130819760263
0.0004870372940786183
0.00048675620928406715
0.0004864828661084175
0.00048620952293276787
0.00048592480015940964
0.0004856468003708869
0.00048537476686760783
0.0004850962432101369
0.0004848240641877055
0.00048454751959070563
0.0004842687339987606
0.00048399370280094445
0.0004837187589146197
0.0004834430874325335
0.00048316665925085545
0.00048289456753991544
0.00048262072959914804
0.000482345960335806
0.00048207337385974824
0.0004817986919078976
0.00048152709496207535
0.00048125427565537393
0.0004809824749827385
0.00048071317723952234
0.00048043770948424935
0.00048017260269261897
0.0004798982699867338
0.00047963883844204247
0.0004793727130163461
0.00047911409637890756
0.00047885687672533095
0.0004786091158166528
0.00047837747843004763
0.0004781518073286861
0.00047795873251743615
0.0004777998838108033
0.0004777010472025722
0.00047769126831553876
0.0004778162983711809
0.00047816403093747795
0.0004788385995198041
0.00048004635027609766
0.0004820692993234843
0.000485401542391628
0.0004907709662802517
0.0004993058391846716
0.0005126375472173095
0.0005329650011844933
0.0005627557984553277
0.0006036772392690182
0.0006538665038533509
0.0007037721225060523
0.0007333061657845974
0.0007184596033766866
0.0006512608961202204
0.0005581080331467092
0.00048790761502459645
0.00047367584193125367
0.000508468016050756
0.0005555777461268008
0.0005763351800851524
0.0005554651725105941
0.0005104446318000555
0.0004756860726047307
0.000472695886855945
0.0004946671542711556
0.0005168794305063784
0.0005190623924136162
0.0005005167913623154
0.00047778498264960945
0.0004682318540289998
0.00047534500481560826
0.0004884793306700885
0.0004942189552821219
0.0004878140171058476
0.0004754821420647204
0.0004673138028010726
0.0004681532154791057
0.0004746166232507676
0.00047945123515091836
0.000478192581795156
0.0004722316225524992
0.0004665609449148178
0.00046502886107191443
0.00046746674343012273
0.00047059342614375055
0.0004712824011221528
0.0004689445486292243
0.0004655293596442789
0.0004634612414520234
0.00046367832692340016
0.00046518835006281734
0.00046622962690889835
0.0004657575336750597
0.00046408010530285537
0.0004623671993613243
0.000461598887341097
0.00046187193947844207
0.00046251213643699884
0.00046273041516542435
0.0004621890839189291
0.0004611801414284855
0.0004602659901138395
0.0004598429659381509
0.0004598989908117801
0.00046007323544472456
0.00046002998715266585
0.0004596318176481873
0.0004590185999404639
0.0004584409180097282
0.00045808611321263015
0.00045796300400979817
0.0004579223459586501
0.0004578022053465247
0.0004575210332404822
0.00045710732229053974
0.000456689071143046
0.0004563469847198576
0.0004561215464491397
0.00045596453128382564
0.0004558043438009918
0.0004555782943498343
0.0004552838217932731
0.0004549535224214196
0.0004546369018498808
0.0004543587565422058
0.000454136315966025
0.0004539329092949629
0.0004537220811471343
0.0004534804029390216
0.0004532129387371242
0.0004529275465756655
0.0004526522243395448
0.00045239421888254583
0.0004521551891230047
0.00045193039113655686
0.00045169907389208674
0.000451464467914775
0.0004512125451583415
0.00045095611130818725
0.00045070264604873955
0.00045044193393550813
0.00045019638491794467
0.0004499593051150441
0.0004497204499784857
0.0004494821187108755
0.0004492400912567973
0.00044899756903760135
0.0004487497790250927
0.0004485096433199942
0.000448256527306512
0.0004480137722566724
0.0004477804177440703
0.0004475408641155809
0.00044729711953550577
0.0004470578278414905
0.000446818012278527
0.0004465772944968194
0.00044633744983002543
0.0004460936470422894
0.00044584873830899596
0.0004456094466149807
0.0004453751025721431
0.00044513665488921106
0.0004448921245057136
0.00044465961400419474
0.0004444201185833663
0.0004441820492502302
0.0004439430485945195
0.0004437036404851824
0.00044346670620143414
0.0004432285495568067
0.00044299219734966755
0.00044275031541474164
0.00044251445797272027
0.0004422786005306989
0.000442037038737908
0.00044180432450957596
0.00044157070806249976
0.00044133435585536063
0.0004410965775605291
0.0004408577224239707
0.0004406248335726559
0.00044038938358426094
0.00044015233288519084
0.0004399197641760111
0.00043968376121483743
0.0004394515708554536
0.000439212191849947
0.00043898256262764335
0.0004387488297652453
0.00043851559166796505
0.0004382776969578117
0.00043804568122141063
0.0004378157900646329
0.00043757964158430696
0.00043735088547691703
0.00043711528996936977
0.0004368844674900174
0.0004366475623100996
0.0004364185151644051
0.0004361900209914893
0.0004359566082712263
0.00043572066351771355
0.00043549216934479773
0.0004352613177616149
0.00043503099004738033
0.0004348029906395823
0.00043457243009470403
0.0004343381733633578
0.00043410956277512014
0.00043388211634010077
0.00043364849989302456
0.0004334197146818042
0.0004331949749030173
0.00043295935029163957
0.0004327393835410476
0.0004325052723288536
0.00043227727292105556
0.0004320528532844037
0.00043182718218304217
0.00043160514906048775
0.00043137703323736787
0.00043116023880429566
0.00043093739077448845
0.0004307287745177746
0.0004305182083044201
0.00043032094254158437
0.0004301283333916217
0.00042995859985239804
0.00042981861042790115
0.0004297091509215534
0.00042966671753674746
0.000429720850661397
0.00042990921065211296
0.0004303213208913803
0.00043108579120598733
0.000432394677773118
0.00043456265120767057
0.0004380811587907374
0.0004437059978954494
0.00045261482591740787
0.0004665262240450829
0.00048781937221065164
0.0005192895187065005
0.0005632282700389624
0.0006187633844092488
0.0006775179062969983
0.0007191158947534859
0.0007158588268794119
0.0006516930880025029
0.0005475403741002083
0.0004565150011330843
0.0004244731389917433
0.0004543306422419846
0.000509432633407414
0.0005431254976429045
0.0005297810421325266
0.000481395167298615
0.00043579182238318026
0.00042366102570667863
0.0004445119120646268
0.00047255525714717805
0.00048129507922567427
0.00046428811037912965
0.0004373870324343443
0.0004221463168505579
0.0004268016782589257
0.00044187973253428936
0.00045134747051633894
0.0004468844272196293
0.0004332717799115926
0.0004221491399221122
0.0004210149054415524
0.0004278142296243459
0.0004344737099017948
0.00043467513751238585
0.0004286160983610898
0.0004216279194224626
0.0004188244929537177
0.00042100923019461334
0.00042487436439841986
0.0004264831368345767
0.00042445797589607537
0.000420604512328282
0.00041784095810726285
0.00041769177187234163
0.00041936812340281904
0.0004208767495583743
0.0004207614401821047
0.00041908284765668213
0.0004171106265857816
0.0004160715325269848
0.000416291382862255
0.00041710256482474506
0.000417557341279462
0.00041715585393831134
0.0004161192919127643
0.00041509116999804974
0.00041458429768681526
0.00041465138201601803
0.00041494754259474576
0.0004150309250690043
0.0004147067083977163
0.0004140955861657858
0.00041348603554069996
0.0004131198220420629
0.0004130218003410846
0.0004130454908590764
0.0004130035813432187
0.00041277724085375667
0.0004124013939872384
0.00041199070983566344
0.0004116672498639673
0.00041147557203657925
0.0004113598552066833
0.00041125519783236086
0.0004110818263143301
0.00041082812822423875
0.00041052832966670394
0.0004102423263248056
0.00040999986231327057
0.0004098158678971231
0.0004096569027751684
0.00040948414243757725
0.0004092859453521669
0.00040905913920141757
0.00040881187305785716
0.00040857234853319824
0.00040835849358700216
0.00040815756074152887
0.0004079711507074535
0.0004077880585100502
0.0004075857868883759
0.00040737621020525694
0.0004071546427439898
0.00040693109622225165
0.00040672108298167586
0.0004065134562551975
0.00040631808224134147
0.0004061265499331057
0.00040592264849692583
0.0004057250916957855
0.00040551566053181887
0.00040530317346565425
0.000405098166083917
0.0004048930131830275
0.0004046852409373969
0.00040449033258482814
0.00040428462671115994
0.0004040859639644623
0.00040388701017946005
0.0004036863974761218
0.00040348400943912566
0.0004032801662106067
0.00040307530434802175
0.000402874342398718
0.00040267041185870767
0.0004024697409477085
0.0004022725916001946
0.0004020695050712675
0.00040187090053223073
0.0004016714228782803
0.00040146950050257146
0.0004012746794614941
0.00040107479435391724
0.0004008706018794328
0.00040067604277282953
0.0004004734510090202
0.0004002775240223855
0.0004000785993412137
0.0003998764150310308
0.00039968002238310874
0.00039948063204064965
0.0003992824349552393
0.000399082520743832
0.0003988882526755333
0.00039868944440968335
0.00039849517634138465
0.0003982949710916728
0.0003980996843893081
0.000397899275412783
0.0003977047745138407
0.0003975073341280222
0.00039731073775328696
0.00039711585850454867
0.00039691623533144593
0.0003967241500504315
0.00039652426494285464
0.0003963320632465184
0.0003961329930461943
0.00039593991823494434
0.0003957411681767553
0.00039554687100462615
0.0003953537961933762
0.00039515309617854655
0.00039496319368481636
0.00039477087557315826
0.00039457218372263014
0.00039438324165530503
0.000394185830373317
0.00039399039815180004
0.00039379633381031454
0.00039360474329441786
0.00039341047522611916
0.00039321937947534025
0.00039302496588788927
0.00039283171645365655
0.00039264222141355276
0.0003924477205146104
0.0003922567411791533
0.00039205956272780895
0.00039187015499919653
0.000391675450373441
0.00039148065843619406
0.00039129715878516436
0.00039110155194066465
0.0003909132501576096
0.00039072203799150884
0.000390529545256868
0.0003903434262610972
0.00039015477523207664
0.00038996696821413934
0.00038978049997240305
0.0003895963018294424
0.00038941515958867967
0.0003892416716553271
0.00038907374255359173
0.0003889156214427203
0.000388779939385131
0.0003886677441187203
0.0003885952173732221
0.0003885870100930333
0.0003886752238031477
0.0003889177751261741
0.0003894013352692127
0.0003902799799107015
0.0003917790309060365
0.0003942901676055044
0.00039841129910200834
0.00040512054692953825
0.0004159376258030534
0.00043316982919350266
0.00046005804324522614
0.0005006694700568914
0.0005582888843491673
0.0006320634274743497
0.0007092957384884357
0.0007606842555105686
0.0007457807078026235
0.000648526765871793
0.0005080171395093203
0.00040422723395749927
0.0003898253198713064
0.00044936881749890745
0.0005195032572373748
0.000539104628842324
0.0004934612079523504
0.00042272944119758904
0.000384083716198802
0.0003987481468357146
0.0004393702547531575
0.0004619707469828427
0.000445874931756407
0.00040843518218025565
0.00038358481833711267
0.000388243148336187
0.0004098977951798588
0.00042336879414506257
0.00041572671034373343
0.00039565982297062874
0.00038189286715351045
0.00038403357029892504
0.00039557236596010625
0.0004028887487947941
0.0003988561511505395
0.0003880758013110608
0.00038045269320718944
0.0003812714421655983
0.00038728342042304575
0.00039133167592808604
0.00038945156848058105
0.00038372716517187655
0.00037929476820863783
0.00037920413888059556
0.0003821654536295682
0.00038453718298114836
0.00038392655551433563
0.000380987417884171
0.0003782668791245669
0.00037765299202874303
0.0003789057955145836
0.0003802849678322673
0.00038032419979572296
0.00037894933484494686
0.0003772876807488501
0.00037647737190127373
0.00037676579086109996
0.0003774809592869133
0.00037774353404529393
0.00037722516572102904
0.000376268319087103
0.00037551316199824214
0.0003753088240046054
0.0003755281795747578
0.0003757434606086463
0.0003756202640943229
0.00037515320582315326
0.0003745903668459505
0.00037420928128995
0.00037409711512736976
0.0003741346299648285
0.00037412453093566
0.0003739367821253836
0.0003736010112334043
0.00037324379081837833
0.0003729847667273134
0.0003728517622221261
0.0003727820294443518
0.00037268787855282426
0.00037251022877171636
0.00037226383574306965
0.0003719964297488332
0.00037177535705268383
0.000371611793525517
0.00037148792762309313
0.0003713569894898683
0.00037119543412700295
0.00037099659675732255
0.00037077919114381075
0.00037057712324894965
0.00037039726157672703
0.0003702375979628414
0.0003700907982420176
0.0003699350927490741
0.0003697642532642931
0.000369575951481238
0.0003693829639814794
0.00036920353886671364
0.00036903322325088084
0.0003688679717015475
0.00036871343036182225
0.00036854532663710415
0.00036837649531662464
0.00036819622619077563
0.00036801822716370225
0.00036784258554689586
0.00036766842822544277
0.00036750329309143126
0.00036733836168423295
0.00036717450711876154
0.0003670071600936353
0.0003668351855594665
0.0003666585253085941
0.0003664898977149278
0.00036632042611017823
0.0003661481896415353
0.0003659839858300984
0.0003658181522041559
0.0003656492626760155
0.00036548395291902125
0.0003653170133475214
0.00036514794919639826
0.00036497419932857156
0.0003648122074082494
0.00036463726428337395
0.0003644755342975259
0.00036430839099921286
0.0003641406074166298
0.0003639738424681127
0.00036380867823027074
0.000363641360308975
0.00036347663262858987
0.00036330887814983726
0.0003631418221630156
0.0003629727871157229
0.0003628118138294667
0.0003626433899626136
0.0003624799137469381
0.00036231603007763624
0.0003621504583861679
0.00036198526504449546
0.0003618196933530271
0.00036165479104965925
0.000361490499926731
0.00036132734385319054
0.00036115990951657295
0.0003609954728744924
0.00036083272425457835
0.00036066496977582574
0.00036050286144018173
0.0003603363293223083
0.00036017343518324196
0.0003600100753828883
0.0003598494513425976
0.00035968402517028153
0.00035951926838606596
0.0003593585279304534
0.0003591917920857668
0.0003590337873902172
0.00035887074773199856
0.0003587040409911424
0.0003585417289286852
0.0003583797952160239
0.0003582182980608195
0.0003580561315175146
0.00035789780667982996
0.0003577332536224276
0.0003575709997676313
0.0003574079892132431
0.00035724497865885496
0.0003570850531104952
0.0003569206746760756
0.000356760312570259
0.00035660291905514896
0.0003564444778021425
0.0003562801284715533
0.00035611598286777735
0.0003559572796802968
0.0003557981108315289
0.00035563495475798845
0.0003554785216692835
0.00035531740286387503
0.0003551594854798168
0.00035499458317644894
0.00035483483225107193
0.00035467775887809694
0.0003545146610122174
0.00035435770405456424
0.0003542001359164715
0.00035403858055360615
0.0003538809542078525
0.0003537240845616907
0.0003535625000949949
0.00035340670729056
0.00035325149656273425
0.00035309605300426483
0.0003529390669427812
0.00035278243012726307
0.00035263426252640784
0.0003524823987390846
0.000352340197423473
0.0003522026527207345
0.0003520753525663167
0.0003519596648402512
0.0003518704033922404
0.00035182200372219086
0.00035182671854272485
0.00035192290670238435
0.00035215934622101486
0.00035262381425127387
0.0003534438437782228
0.000354844523826614
0.0003571676497813314
0.0003609862760640681
0.00036722011282108724
0.00037731227348558605
0.0003935436543542892
0.00041917525231838226
0.000458698341390118
0.0005166366463527083
0.0005951534840278327
0.0006859488785266876
0.0007637115195393562
0.0007820691680535674
0.000705955782905221
0.0005521163693629205
0.00040509068639948964
0.00034810800570994616
0.000393570662708953
0.0004806897777598351
0.0005289373220875859
0.0004984645056538284
0.00041747349314391613
0.0003552899870555848
0.0003550723777152598
0.00039947082404978573
0.00043628952698782086
0.0004292873200029135
0.0003880157310049981
0.0003520359459798783
0.0003497094730846584
0.00037350691854953766
0.0003936664725188166
0.00038956181379035115
0.0003668952558655292
0.0003479801525827497
0.0003476598358247429
0.0003608684637583792
0.00037114418228156865
0.00036800053203478456
0.00035547278821468353
0.0003456464037299156
0.00034592111478559673
0.0003530833055265248
0.00035832030698657036
0.00035637852852232754
0.00034957280149683356
0.000344259780831635
0.00034427744685672224
0.00034799068816937506
0.0003508312802296132
0.0003499352606013417
0.0003463304601609707
0.0003432583180256188
0.0003428841009736061
0.00034464173950254917
0.0003462576714809984
0.0003460602310951799
0.0003442519810050726
0.0003423883463256061
0.00034177140332758427
0.0003424255992285907
0.00034332647919654846
0.00034346862230449915
0.0003426623297855258
0.0003415419196244329
0.0003408823104109615
0.00034093516296707094
0.0003413450322113931
0.00034155568573623896
0.00034127410617657006
0.00034066240186803043
0.0003401013382244855
0.0003398600674699992
0.0003399277338758111
0.00034005066845566034
0.0003400034038349986
0.0003397162654437125
0.0003393221413716674
0.000339006568538025
0.0003388561017345637
0.0003388353215996176
0.00033881262061186135
0.0003386986209079623
0.0003384767333045602
0.000338210491463542
0.0003379867412149906
0.000337840843712911
0.0003377514658495784
0.00033766787964850664
0.0003375476517248899
0.0003373721847310662
0.00033716618781909347
0.00033698129118420184
0.0003368305624462664
0.0003367142635397613
0.00033659639302641153
0.00033647165400907397
0.0003363214200362563
0.0003361535200383514
0.0003359865804668516
0.0003358299727551639
0.0003356930974405259
0.00033556585549376905
0.00033543893368914723
0.00033529975917190313
0.00033515034010633826
0.00033499678829684854
0.0003348437312524766
0.00033469792106188834
0.0003345574368722737
0.0003344219003338367
0.00033428723691031337
0.00033415091456845403
0.0003340060939081013
0.00033386005088686943
0.00033371278550475836
0.00033357221400365233
0.0003334291104692966
0.0003332908672746271
0.0003331498010084033
0.00033301502116955817
0.0003328708407934755
0.0003327318117953837
0.0003325928992126137
0.0003324481367599219
0.0003323046548757702
0.0003321684489492327
0.0003320309624541551
0.0003318930685054511
0.0003317543014418334
0.00033161358442157507
0.00033147490466944873
0.000331332441419363
0.00033119524596259
0.00033105455804616213
0.0003309162857476622
0.00033077679108828306
0.00033064201124943793
0.00033050074125640094
0.000330362148815766
0.0003302266413811594
0.0003300877579022199
0.00032994887442328036
0.00032981051481328905
0.0003296703507658094
0.0003295351634733379
0.00032939508673734963
0.00032926234416663647
0.000329124100971967
0.000328983849612996
0.00032884726533666253
0.0003287089930381626
0.0003285757848061621
0.0003284339909441769
0.00032829883275553584
0.00032816079328767955
0.0003280238888692111
0.0003278891963418573
0.00032775182626210153
0.0003276142233517021
0.00032747650402598083
0.0003273401816841215
0.00032720479066483676
0.00032707187347114086
0.00032693406683392823
0.00032679701689630747
0.0003266639250796288
0.00032652882509864867
0.0003263901744503528
0.00032625612220726907
0.00032612067298032343
0.0003259832155890763
0.0003258507640566677
0.0003257169737480581
0.0003255817573517561
0.00032544476562179625
0.0003253065806347877
0.00032517535146325827
0.00032504100818187
0.0003249068686272949
0.00032477284548804164
0.00032464039395563304
0.00032450471189804375
0.0003243697574362159
0.00032423518132418394
0.00032410354469902813
0.00032397033646702766
0.00032383837969973683
0.00032370007829740644
0.0003235720214433968
0.00032343302154913545
0.00032329955138266087
0.00032317041768692434
0.00032303950865752995
0.0003229012945666909
0.0003227742563467473
0.00032264390029013157
0.00032251159427687526
0.0003223832172807306
0.0003222537343390286
0.00032212751102633774
0.0003220067301299423
0.00032188696786761284
0.0003217723569832742
0.00032166653545573354
0.0003215656615793705
0.0003214861499145627
0.00032142645795829594
0.00032139779068529606
0.00032142153941094875
0.00032151612685993314
0.0003217273624613881
0.00032211191137321293
0.0003227615379728377
0.0003238230710849166
0.0003255197952967137
0.0003282075631432235
0.00033243256621062756
0.0003390619531273842
0.0003493980912026018
0.0003654293541330844
0.0003898338763974607
0.0004262224829290062
0.00047781888861209154
0.0005461862892843783
0.0006247305427677929
0.0006955937133170664
0.0007234730292111635
0.0006780810072086751
0.0005581945879384875
0.00041800597682595253
0.0003292911860626191
0.00032823425135575235
0.00039106234908103943
0.00045849315938539803
0.0004781085008289665
0.00043630978325381875
0.000367315107723698
0.0003216807672288269
0.00032486641430296004
0.0003607814433053136
0.0003916861314792186
0.00039087681216187775
0.0003609995765145868
0.0003281298268120736
0.0003163933288305998
0.0003287500003352761
0.00034847858478315175
0.00035630891215987504
0.0003463110770098865
0.00032810698030516505
0.0003164302324876189
0.00031806662445887923
0.00032792301499284804
0.00033545211772434413
0.00033404823625460267
0.00032559598912484944
0.00031724953441880643
0.0003148060932289809
0.0003183482913300395
0.0003233269671909511
0.00032504062983207405
0.00032224334427155554
0.0003174607118126005
0.0003142628411296755
0.0003143552166875452
0.0003166675742249936
0.0003187051916029304
0.00031869462691247463
0.0003167330869473517
0.0003143603098578751
0.00031311818747781217
0.00031344674061983824
0.0003145861264783889
0.000315373094053939
0.00031513257999904454
0.0003140477929264307
0.0003128631506115198
0.00031224300619214773
0.0003123455389868468
0.0003128238895442337
0.000313146214466542
0.0003130057011730969
0.0003124539798591286
0.000311815005261451
0.0003113946586381644
0.0003113171842414886
0.0003114527789875865
0.00031158121419139206
0.0003115269646514207
0.0003112615959253162
0.0003109006502199918
0.00031058231252245605
0.00031039948225952685
0.00031035832944326103
0.00031036383006721735
0.0003103321650996804
0.0003102040500380099
0.0003099998866673559
0.0003097667940892279
0.0003095685096923262
0.0003094321000389755
0.0003093485429417342
0.000309286784613505
0.00030920482822693884
0.0003090768586844206
0.0003089240344706923
0.00030875674565322697
0.0003085991775151342
0.0003084638447035104
0.00030835552024655044
0.0003082598268520087
0.00030816177604719996
0.00030804669950157404
0.00030791934113949537
0.0003077827568631619
0.0003076419234275818
0.00030750807491131127
0.0003073850821238011
0.0003072748950216919
0.00030715944012627006
0.0003070480306632817
0.0003069323720410466
0.00030681377393193543
0.0003066883946303278
0.000306562491459772
0.0003064373158849776
0.0003063156036660075
0.0003061961615458131
0.00030607599182985723
0.0003059611190110445
0.0003058456932194531
0.0003057305293623358
0.0003056097193621099
0.0003054897242691368
0.00030536935082636774
0.00030525040347129107
0.0003051276144105941
0.00030501140281558037
0.00030489228083752096
0.00030477563268505037
0.00030465892632491887
0.0003045399207621813
0.0003044229815714061
0.00030430787592194974
0.0003041925374418497
0.00030407236772589386
0.0003039565053768456
0.00030383557896129787
0.00030371759203262627
0.00030360245727933943
0.00030348304426297545
0.0003033640678040683
0.0003032461099792272
0.0003031342930626124
0.00030301735387183726
0.00030289991991594434
0.00030278184567578137
0.00030266522662714124
0.0003025515179615468
0.0003024328616447747
0.00030231595155783
0.00030220026383176446
0.00030208457610569894
0.00030196885927580297
0.00030185055220499635
0.00030173503910191357
0.00030162298935465515
0.0003015059919562191
0.00030138870351947844
0.0003012732195202261
0.0003011554654221982
0.00030103858443908393
0.00030092906672507524
0.0003008095663972199
0.00030069585773162544
0.0003005812759511173
0.0003004634927492589
0.00030035307281650603
0.0003002361918333918
0.00030012254137545824


==> figures/PWEH/displacement/lossFFNtoLS_sampled.txt <==
21.27613639831543
20.334440231323242
19.251537322998047
17.92212677001953
16.291980743408203
14.441911697387695
12.60824966430664
11.086917877197266
10.033671379089355
9.406323432922363
8.980883598327637
8.561868667602539
8.090373992919922
7.5598955154418945
6.9739179611206055
6.353280067443848
5.739492893218994
5.1761298179626465
4.689164638519287
4.28103494644165
3.9427742958068848
3.665029287338257
3.436997890472412
3.243102550506592
3.0676865577697754
2.9007208347320557
2.737410306930542
2.5762791633605957
2.4163413047790527
2.2568743228912354
2.098095178604126
1.9423881769180298
1.7946922779083252
1.6607666015625
1.5446993112564087
1.447553038597107
1.367645263671875
1.30169677734375
1.246224284172058
1.1984306573867798
1.1563729047775269
1.1187140941619873
1.0844416618347168
1.0526984930038452
1.0227396488189697
0.9939603805541992
0.965945303440094
0.9384839534759521
0.9114809632301331
0.8847842812538147
0.8580989241600037
0.8311070203781128
0.8035970330238342
0.7754804491996765
0.7467741966247559
0.7175450921058655
0.687836229801178
0.6576424837112427
0.6269229054450989
0.5956194400787354
0.5636892914772034
0.5311535596847534
0.49814271926879883
0.46492281556129456
0.4318709969520569
0.39940109848976135
0.36786946654319763
0.3375208079814911
0.30850788950920105
0.28094491362571716
0.2549462616443634
0.23063425719738007
0.20812231302261353
0.18749643862247467
0.16879774630069733
0.15201570093631744
0.13708898425102234
0.12391138076782227
0.11234260350465775
0.10222042351961136
0.09337358176708221
0.08563254773616791
0.07883890718221664
0.07285168021917343
0.06755023449659348
0.06283477693796158
0.0586235448718071
0.05484951660037041
0.051457252353429794
0.04839964583516121
0.04563649371266365
0.04313315078616142
0.04085982218384743
0.03879064694046974
0.036903463304042816
0.0351787731051445
0.03359996899962425
0.03215249255299568
0.03082350082695484
0.029601512476801872
0.028476132079958916
0.02743745967745781
0.026476619765162468
0.025585373863577843
0.02475643903017044
0.023983214050531387
0.023259960114955902
0.022581545636057854
0.02194351889193058
0.02134176902472973
0.02077287994325161
0.02023359015583992
0.019721224904060364
0.01923326402902603
0.018767470493912697
0.018321862444281578
0.0178946852684021
0.017484357580542564
0.017089461907744408
0.01670873910188675
0.016341054812073708
0.015985405072569847
0.01564088836312294
0.015306721441447735
0.01498216763138771
0.014666530303657055
0.01435926090925932
0.014059849083423615
0.013767794705927372
0.01348267961293459
0.01320413127541542
0.012931772507727146
0.012665282003581524
0.012404413893818855
0.01214884128421545
0.011898364871740341
0.01165279746055603
0.01141185499727726
0.011175463907420635
0.010943378321826458
0.010715487413108349
0.010491650551557541
0.010271732695400715
0.010055611841380596
0.009843243286013603
0.009634485468268394
0.009429284371435642
0.00922758411616087
0.009029287844896317
0.008834333159029484
0.008642712607979774
0.008454334922134876
0.008269188925623894
0.00808724295347929
0.007908465340733528
0.007732827216386795
0.007560280151665211
0.007390847895294428
0.007224461529403925
0.007061196956783533
0.0069009531289339066
0.006743751000612974
0.006589554250240326
0.006438423879444599
0.00629024114459753
0.006145088002085686
0.006002899259328842
0.005863703787326813
0.005727470386773348
0.005594179034233093
0.005463823676109314
0.005336375441402197
0.005211835261434317
0.005090185906738043
0.0049713957123458385
0.004855433478951454
0.004742311779409647
0.004631970077753067
0.004524394404143095
0.004419549833983183
0.004317421931773424
0.00421796552836895
0.004121147561818361
0.0040269214659929276
0.003935281652957201
0.0038461629301309586
0.003759535262361169
0.0036753658205270767
0.0035935789346694946
0.0035141741391271353
0.003437092760577798
0.0033622661139816046
0.0032896532211452723
0.003219221020117402
0.0031509199179708958
0.0030847114976495504
0.0030205268412828445
0.0029583151917904615
0.0028980353381484747
0.0028396418783813715
0.0027830852195620537
0.002728288294747472
0.002675242954865098
0.002623863285407424
0.0025741402059793472
0.0025259889662265778
0.002479363465681672
0.0024342441465705633
0.0023905644193291664
0.0023482658434659243
0.00230733142234385
0.0022676875814795494
0.002229327103123069
0.0021921826992183924
0.0021561970934271812
0.002121360506862402
0.0020876016933470964
0.0020549169275909662
0.002023232402279973
0.0019925381056964397
0.0019627998117357492
0.0019339520949870348
0.0019059974001720548
0.001878866576589644
0.0018525581108406186
0.0018270197324454784
0.0018022272270172834
0.0017781681381165981
0.001754795666784048
0.0017320805927738547
0.0017100208206102252
0.0016885708319023252
0.0016677039675414562
0.0016474199946969748
0.0016276590758934617
0.0016084442613646388
0.0015897136181592941
0.0015714759938418865
0.001553693087771535
0.0015363737475126982
0.001519471756182611
0.0015029856003820896
0.0014868892030790448
0.0014711731346324086
0.0014558271504938602
0.0014408393763005733
0.0014261837350204587
0.0014118526596575975
0.0013978340430185199
0.0013841146137565374
0.0013706892495974898
0.0013575406046584249
0.0013446575030684471
0.0013320387806743383
0.0013196676736697555
0.0013075266033411026
0.001295628841035068
0.001283939927816391
0.0012724839616566896
0.0012612252030521631
0.0012501737801358104
0.0012393060605973005
0.0012286253040656447
0.0012181404745206237
0.0012078152503818274
0.0011976563837379217
0.0011876554926857352
0.0011778197949752212
0.0011681298492476344
0.0011585941538214684
0.0011491935001686215
0.0011399288196116686
0.0011308032553642988
0.0011218003928661346
0.0011129239574074745
0.0011041691759601235
0.0010955302277579904
0.0010870102560147643
0.0010785992490127683
0.0010702895233407617
0.001062079449184239
0.0010539790382608771
0.001045970362611115
0.0010380629682913423
0.001030233222991228
0.0010225086007267237
0.0010148592991754413
0.0010073106968775392
0.0009998144814744592
0.0009924325859174132
0.0009851009817793965
0.0009778577368706465
0.000970690103713423
0.0009635844617150724
0.0009565572254359722
0.0009495983249507844
0.0009427014738321304
0.0009358734241686761
0.0009291080059483647
0.0009224071982316673
0.0009157682070508599
0.0009091853862628341
0.0009026678162626922
0.0008961972780525684
0.0008897862280718982
0.0008834367617964745
0.0008771453285589814
0.0008708997629582882
0.0008647161885164678
0.0008585774921812117
0.0008524921140633523
0.0008464594138786197
0.0008404807886108756
0.0008345454116351902
0.0008286652155220509
0.0008228367660194635
0.0008170652436092496
0.000811319681815803
0.0008056423394009471
0.0008000063244253397
0.0007944163517095149
0.0007888738182373345
0.0007833774434402585
0.0007779339211992919
0.0007725271862000227
0.0007671806961297989
0.0007619141251780093
0.000761129311285913
0.0008242856129072607
0.0007463159272447228
0.0007506830734200776
0.0007361557218246162
0.0007323640747927129
0.0007262202561832964
0.0007212928030639887
0.0007164173293858767
0.0007115435437299311
0.0007067337865009904
0.0007019779295660555
0.000697264913469553
0.0006925904308445752
0.0006879612919874489
0.0006833679508417845
0.0006788215832784772
0.0006743514677509665
0.000671783578582108
0.0007689627818763256
0.0007123412215150893
0.000657412048894912
0.0006584087968803942
0.0006486839265562594
0.0006443388992920518
0.0006401268765330315
0.000635727250482887
0.0006315777427516878
0.0006275064661167562
0.0006234668544493616
0.0006194736924953759
0.0006155032315291464
0.000611574447248131
0.0006076753488741815
0.0006038176361471415
0.0006001269794069231
0.0006028958014212549
0.0007510365103371441
0.0006061900057829916
0.0005946771707385778
0.0005849541630595922
0.0005783352535218
0.0005751175340265036
0.00057086261222139
0.0005672193365171552
0.0005637364811263978
0.0005602861056104302
0.0005568607593886554
0.0005534703959710896
0.0005501013365574181
0.0005467596929520369
0.0005434541963040829
0.0005401752423495054
0.0005369933787733316
0.0005379081703722477
0.0007482122746296227
0.0005800881190225482
0.0005391663289628923
0.0005232403054833412
0.0005213922122493386
0.0005152617231942713
0.0005124604213051498
0.0005092757055535913
0.0005061908741481602
0.0005032687331549823
0.0005003664409741759
0.0004974839393980801
0.0004946227418258786
0.0004917907644994557
0.0004889874835498631
0.00048620952293276787
0.0004834430874325335
0.00048071317723952234
0.0004781518073286861
0.000485401542391628
0.0007184596033766866
0.0004756860726047307
0.0004942189552821219
0.00046502886107191443
0.0004657575336750597
0.0004598429659381509
0.0004578022053465247
0.0004549535224214196
0.00045239421888254583
0.0004499593051150441
0.0004475408641155809
0.00044513665488921106
0.00044275031541474164
0.00044038938358426094
0.00043804568122141063
0.00043572066351771355
0.0004334197146818042
0.00043116023880429566
0.000429720850661397
0.00048781937221065164
0.0004244731389917433
0.00048129507922567427
0.0004210149054415524
0.00042445797589607537
0.000416291382862255
0.0004147067083977163
0.0004116672498639673
0.0004096569027751684
0.0004075857868883759
0.00040551566053181887
0.00040348400943912566
0.00040146950050257146
0.00039948063204064965
0.0003975073341280222
0.00039554687100462615
0.00039360474329441786
0.000391675450373441
0.00038978049997240305
0.0003886752238031477
0.00046005804324522614
0.0003898253198713064
0.000445874931756407
0.00039557236596010625
0.00037929476820863783
0.00038032419979572296
0.0003753088240046054
0.0003739367821253836
0.00037177535705268383
0.0003700907982420176
0.00036837649531662464
0.0003666585253085941
0.00036497419932857156
0.00036330887814983726
0.00036165479104965925
0.0003600100753828883
0.0003583797952160239
0.000356760312570259
0.0003551594854798168
0.0003535625000949949
0.0003520753525663167
0.0003571676497813314
0.0007637115195393562
0.00041747349314391613
0.0003936664725188166
0.00034592111478559673
0.0003463304601609707
0.00034332647919654846
0.0003401013382244855
0.00033881262061186135
0.00033716618781909347
0.0003356930974405259
0.00033428723691031337
0.0003328708407934755
0.00033147490466944873
0.0003300877579022199
0.0003287089930381626
0.0003273401816841215
0.0003259832155890763
0.00032464039395563304
0.00032329955138266087
0.0003220067301299423
0.0003217273624613881
0.0003898338763974607
0.0003292911860626191
0.0003916861314792186
0.0003164302324876189
0.00032504062983207405
0.00031311818747781217
0.000313146214466542
0.0003109006502199918
0.0003094321000389755
0.0003082598268520087
0.0003070480306632817
0.0003058456932194531
0.00030465892632491887
0.00030348304426297545
0.00030231595155783
0.0003011554654221982


==> figures/PWEH/morphing/lossAE_history.txt <==
28.104202270507812
31.120513916015625
28.009963989257812
27.42633056640625
26.287240982055664
24.80848503112793
22.914743423461914
20.44197654724121
18.01177406311035
15.343679428100586
12.80272102355957
10.690252304077148
8.746923446655273
6.925442218780518
5.55236291885376
4.493900775909424
3.5003600120544434
2.8419950008392334
2.3788959980010986
1.8889036178588867
1.579346776008606
1.4187142848968506
1.179614782333374
0.987703800201416
0.9342544078826904
0.8325788378715515
0.6854262948036194
0.6308447122573853
0.5768027305603027
0.4898023009300232
0.44635581970214844
0.439523845911026
0.377383291721344
0.3072763681411743
0.2972804605960846
0.2787172198295593
0.226517453789711
0.20112575590610504
0.20182672142982483
0.17565546929836273
0.1466633677482605
0.14571982622146606
0.1382201611995697
0.11528068035840988
0.10879694670438766
0.10991349816322327
0.09679385274648666
0.08432964235544205
0.08496353775262833
0.08271563053131104
0.0714687705039978
0.06535091996192932
0.066714808344841
0.06770998984575272
0.06490498036146164
0.05606454238295555
0.049397800117731094
0.050208646804094315
0.05135378986597061
0.04741733893752098
0.041471533477306366
0.040841273963451385
0.04314625263214111
0.055733125656843185
0.07297807931900024
0.07416900247335434
0.05732416361570358
0.03624919056892395
0.03638041391968727
0.05087391659617424
0.05302673578262329
0.040273405611515045
0.030575953423976898
0.03619413450360298
0.04393767565488815
0.03922979533672333
0.03056207112967968
0.03022916428744793
0.036011409014463425
0.03690817952156067
0.031020808964967728
0.028089987114071846
0.03115437738597393
0.032909274101257324
0.031801167875528336
0.029695525765419006
0.0277055986225605
0.027411019429564476
0.02852211333811283
0.029515277594327927
0.029316874220967293
0.028157493099570274
0.02705910988152027
0.02689829282462597
0.027514146640896797
0.027635619044303894
0.028026150539517403
0.029895372688770294
0.03292999789118767
0.0363132506608963
0.03838512673974037
0.03689073398709297
0.03307350352406502
0.028637485578656197
0.02652934193611145
0.02738717757165432
0.029759008437395096
0.03160092607140541
0.031326889991760254
0.02954769879579544
0.02742515131831169
0.026418454945087433
0.026825260370969772
0.02800002507865429
0.02902102842926979
0.029159193858504295
0.02855181135237217
0.02752240002155304
0.026693832129240036
0.0263499915599823
0.026490969583392143
0.026927853003144264
0.02741331234574318
0.027790021151304245
0.02793300896883011
0.02790985070168972
0.027714133262634277
0.027474839240312576
0.027208073064684868
0.02698398008942604
0.026798391714692116
0.02666763961315155
0.026576248928904533
0.02652684599161148
0.02651156112551689
0.02652778849005699
0.02657688595354557
0.02668134681880474
0.026875430718064308
0.02726093679666519
0.028002383187413216
0.029512206092476845
0.03240935131907463
0.03858455643057823
0.05011996626853943
0.07468705624341965
0.10992446541786194
0.1669786125421524
0.16914886236190796
0.12509049475193024
0.045306745916604996
0.030667971819639206
0.07355669885873795
0.07748754322528839
0.039055727422237396
0.030752692371606827
0.058216486126184464
0.05036884546279907
0.026712844148278236
0.04077179729938507
0.05235041677951813
0.030308235436677933
0.03262818232178688
0.04483151435852051
0.030295727774500847
0.030247507616877556
0.039497923105955124
0.029121609404683113
0.029324514791369438
0.035892024636268616
0.027882583439350128
0.029035238549113274
0.03314491733908653
0.027316510677337646
0.027857864275574684
0.03107992559671402
0.027292896062135696
0.027298595756292343
0.0297857578843832
0.027026085183024406
0.02702677994966507
0.028836535289883614
0.026803435757756233
0.026840435341000557
0.028157483786344528
0.026661468669772148
0.026683257892727852
0.027652598917484283
0.026577020063996315
0.026547648012638092
0.027284471318125725
0.026532482355833054
0.0264335535466671
0.02701086364686489
0.02650875598192215
0.02634689398109913
0.026799069717526436
0.026498781517148018
0.026291238144040108
0.02662551961839199
0.026492249220609665
0.026265623047947884
0.026483261957764626
0.026415498927235603
0.026416340842843056
0.026789000257849693
0.027606451883912086
0.028786296024918556
0.027797378599643707
0.026281053200364113
0.027175432071089745
0.027763525024056435
0.02655486948788166
0.026480302214622498
0.02732720971107483
0.02679348737001419
0.026265475898981094
0.026821400970220566
0.02688533253967762
0.02632039412856102
0.026428211480379105
0.026774773374199867
0.026481403037905693
0.02625969983637333
0.026532305404543877
0.026572898030281067
0.026292948052287102
0.026316603645682335
0.026505518704652786
0.026395447552204132
0.026248011738061905
0.026347927749156952
0.026421699672937393
0.026303600519895554
0.026248762384057045
0.026339685544371605
0.026353824883699417
0.026264749467372894
0.026252012699842453
0.02631569281220436
0.02630532719194889
0.02696392685174942
0.03122125193476677
0.03588708117604256
0.03537166863679886
0.03121802769601345
0.02648649923503399
0.02786726877093315
0.03127535805106163
0.029842577874660492
0.02663758210837841
0.026923954486846924
0.029152046889066696
0.028887847438454628
0.026710480451583862
0.026503363624215126
0.028031708672642708
0.028155000880360603
0.026801299303770065
0.026269013062119484
0.027147337794303894
0.027645539492368698
0.026904428377747536
0.02624288760125637
0.026561761274933815
0.027102753520011902
0.026944300159811974
0.02637743577361107
0.0262648593634367
0.026632342487573624
0.026804856956005096
0.02653399482369423
0.02624400705099106
0.026308588683605194
0.026247737929224968
0.026498712599277496
0.03103146143257618
0.042448002845048904
0.053834009915590286
0.0463750846683979
0.03200891986489296
0.02641456574201584
0.03415938466787338
0.04123454913496971
0.035292141139507294
0.027211232110857964
0.027811096981167793
0.030524713918566704
0.034460488706827164
0.05652036890387535
0.09991820901632309
0.10578658431768417
0.08967164903879166
0.04158672317862511
0.02889576554298401
0.052692390978336334
0.07551443576812744
0.0659116804599762
0.03287774696946144
0.032256048172712326
0.053341031074523926
0.04312846437096596
0.026938866823911667
0.036561381071805954
0.04110374674201012
0.029406115412712097
0.029235897585749626
0.037443678826093674
0.031096994876861572
0.02678825706243515
0.03326180949807167
0.03194586560130119
0.02651837095618248
0.02993840165436268
0.031601373106241226
0.026634059846401215
0.028268858790397644
0.030506262555718422
0.026981627568602562
0.027196254581212997
0.02926233597099781
0.027225133031606674
0.026531968265771866
0.028377177193760872
0.02714601159095764
0.026320066303014755
0.02767517976462841
0.027066627517342567
0.02625877410173416
0.02707178145647049
0.026996813714504242
0.026212818920612335
0.02670723758637905
0.02686096727848053
0.026235641911625862
0.026468908414244652
0.026701420545578003
0.026303784921765327
0.026295514777302742
0.026576004922389984
0.026342175900936127
0.026211265474557877
0.026452260091900826
0.02635703980922699
0.026187550276517868
0.026505889371037483
0.027023475617170334
0.026638761162757874
0.026297740638256073
0.026593273505568504
0.026629071682691574
0.02633942849934101
0.026302214711904526
0.02661542408168316
0.026310143992304802
0.02626398392021656
0.02641315385699272
0.026383861899375916
0.026229700073599815
0.02627602033317089
0.026391418650746346
0.026220077648758888
0.026234012097120285
0.026292070746421814
0.026197699829936028
0.026357410475611687
0.0294845849275589
0.03502104803919792
0.03758076950907707
0.030971156433224678
0.02640420012176037
0.032491471618413925
0.03339581936597824
0.02703370712697506
0.027882253751158714
0.032094698399305344
0.029332468286156654
0.026179999113082886
0.02865428663790226
0.02990628033876419
0.027240654453635216
0.02641957625746727
0.028500337153673172
0.028355365619063377
0.026368223130702972
0.026807647198438644
0.028058446943759918
0.02713480405509472
0.026173284277319908
0.026978790760040283
0.0273605827242136
0.026498062536120415
0.026248624548316002
0.026905959472060204
0.026865985244512558
0.02624143287539482
0.026341987773776054
0.02675313875079155
0.026516009122133255
0.026169296354055405
0.0263710618019104
0.02656051702797413
0.02632902003824711
0.0261651873588562
0.02634669654071331
0.026423903182148933
0.026235949248075485
0.026170607656240463
0.0263047032058239
0.02632322534918785
0.026193084195256233
0.0261695459485054
0.02625933289527893
0.026263171806931496
0.02617580257356167
0.02616230770945549
0.02622099593281746
0.026222793385386467
0.026166405528783798
0.02615545503795147
0.026193562895059586
0.026197941973805428
0.026161132380366325
0.026148993521928787
0.026172781363129616
0.02617976814508438
0.026157191023230553
0.026143968105316162
0.026156973093748093
0.026166683062911034
0.026154650375247
0.026141097769141197
0.026145359501242638
0.026154300197958946
0.02615022286772728
0.02613937295973301
0.026137571781873703
0.026143573224544525
0.02614464797079563
0.02613799087703228
0.026132944971323013
0.026134753599762917
0.02613757736980915
0.02613522857427597
0.026130346581339836
0.026128608733415604
0.02613023854792118
0.02613080106675625
0.026128403842449188
0.026125116273760796
0.02612391859292984
0.026126816868782043
0.02612813375890255
0.026125561445951462
0.026121120899915695
0.026119515299797058
0.026120472699403763
0.026121126487851143
0.026119062677025795
0.026116035878658295
0.026114633306860924
0.02611497975885868
0.026114901527762413
0.02611428312957287
0.0261117834597826
0.02611018344759941
0.026109499856829643
0.02610945701599121
0.026108724996447563
0.02610730193555355
0.02610562928020954
0.026104487478733063
0.0261037927120924
0.026103181764483452
0.026102442294359207
0.02610161155462265
0.026100361719727516
0.026098884642124176
0.02609751932322979
0.026096632704138756
0.026095880195498466
0.026095043867826462
0.02609443850815296
0.02609270252287388
0.026091409847140312
0.026091117411851883
0.02609044872224331
0.026089714840054512
0.026088139042258263
0.02608662098646164
0.026084985584020615
0.026083936914801598
0.0260829646140337
0.02608223631978035
0.02608116902410984
0.026079995557665825
0.026078511029481888
0.0260771494358778
0.026075800880789757
0.026074690744280815
0.026073571294546127
0.026072634384036064
0.02607162669301033
0.026070592924952507
0.026069486513733864
0.02606857940554619
0.02606767788529396
0.026066947728395462
0.026065992191433907
0.02606460638344288
0.02606290765106678
0.026061123237013817
0.026059424504637718
0.026057898998260498
0.026056576520204544
0.026055388152599335
0.026054296642541885
0.026053234934806824
0.026052173227071762
0.026051128283143044
0.026050087064504623
0.026049083098769188
0.026048118248581886
0.02604736015200615
0.026047084480524063
0.02604687213897705
0.026046907529234886
0.026045426726341248
0.026044346392154694
0.026042915880680084
0.026041224598884583
0.026039335876703262
0.026037443429231644
0.02603563852608204
0.026033757254481316
0.02603193372488022
0.026030151173472404
0.02602863870561123
0.026027705520391464
0.02602708712220192
0.026026755571365356
0.02602674439549446
0.026027364656329155
0.026028815656900406
0.02603154443204403
0.026036588475108147
0.026045776903629303
0.026060571894049644
0.026082821190357208
0.02611772157251835
0.026171114295721054
0.02625858411192894
0.026397308334708214
0.02663242258131504
0.027002986520528793
0.02765129879117012
0.02867228165268898
0.030541986227035522
0.0334012471139431
0.038882941007614136
0.046485818922519684
0.0615902841091156
0.07728004455566406
0.10825325548648834
0.11740226298570633
0.13399167358875275
0.0924670472741127
0.05273226276040077
0.026654664427042007
0.03756101801991463
0.06294246017932892
0.058516427874565125
0.037692341953516006
0.02605941705405712
0.038167890161275864
0.04233188182115555
0.03924737870693207
0.06053029000759125
0.05049453675746918
0.04806547611951828
0.03302411735057831
0.028554419055581093
0.03886514529585838
0.038770515471696854
0.03622933477163315
0.026525285094976425
0.03304527699947357
0.03475737199187279
0.03414081037044525
0.026629837229847908
0.02897452749311924
0.029601451009511948
0.03065803274512291
0.026330500841140747
0.027997851371765137
0.02874787524342537
0.02868068404495716
0.02619234472513199
0.02706686221063137
0.02763594314455986
0.027320755645632744
0.02623174525797367
0.02662489376962185
0.027253180742263794
0.026497766375541687
0.02620750665664673
0.026340169832110405
0.026865918189287186
0.02617711015045643
0.02614058554172516
0.026193097233772278
0.026509754359722137
0.02605249173939228
0.02602393552660942
0.026167739182710648
0.02623915672302246
0.026024755090475082
0.025917967781424522
0.026108646765351295
0.026079751551151276
0.025993889197707176
0.025871023535728455
0.026027852669358253
0.02598804421722889
0.025938400998711586
0.02585841342806816
0.02594560943543911
0.025945549830794334
0.025887735188007355
0.02585001103579998
0.025879142805933952
0.025906795635819435
0.025852780789136887
0.025835558772087097
0.02583440952003002
0.025866439566016197
0.025828393176198006
0.02581438422203064
0.025805804878473282
0.02582728862762451
0.02580931782722473
0.025792362168431282
0.025782834738492966
0.025791475549340248
0.025787722319364548
0.025771217420697212
0.025762522593140602
0.025761272758245468
0.025763260200619698
0.02575014717876911
0.025741707533597946
0.025734830647706985
0.02573668584227562
0.02572810649871826
0.025720223784446716
0.025710590183734894
0.025709087029099464
0.02570338547229767
0.025696875527501106
0.02568824030458927
0.02568287029862404
0.025677381083369255
0.025669118389487267
0.02566094510257244
0.025654520839452744
0.025649189949035645
0.025642413645982742
0.02563381940126419
0.025626251474022865
0.025619318708777428
0.0256128441542387
0.025604940950870514
0.02559618279337883
0.02558758482336998
0.02558048814535141
0.02557240054011345
0.02556421421468258
0.025555439293384552
0.025546448305249214
0.025544118136167526
0.025530612096190453
0.025521008297801018
0.025512240827083588
0.0255016777664423
0.02549237571656704
0.025481916964054108
0.02547217160463333
0.025460949167609215
0.02545011043548584
0.025438517332077026
0.02542727068066597
0.025415334850549698
0.025403371080756187
0.025390537455677986
0.025378460064530373
0.025368299335241318
0.025351833552122116
0.02533761039376259
0.025323504582047462
0.025309350341558456
0.025294829159975052
0.025279497727751732
0.025263439863920212
0.025246908888220787
0.025236444547772408
0.025216257199645042
0.025196874514222145
0.02518092654645443
0.025160737335681915
0.025142183527350426
0.025121930986642838
0.025116465985774994
0.02510831691324711
0.025220558047294617
0.026036296039819717
0.025165457278490067
0.02574751526117325
0.02527649514377117
0.025376606732606888
0.025315387174487114
0.02505350485444069
0.02533763460814953
0.024907955899834633
0.025298388674855232
0.024872414767742157
0.025123121216893196
0.02485577203333378
0.02486671507358551
0.024850793182849884
0.024681953713297844
0.02483392506837845
0.02460387907922268
0.024732211604714394
0.024575095623731613
0.024545393884181976
0.024529753252863884
0.024377193301916122
0.024440055713057518
0.024302667006850243
0.024301661178469658
0.024269383400678635
0.024157797917723656
0.024168599396944046
0.02405184879899025
0.02399265579879284
0.02395959571003914
0.023843863978981972
0.023806894198060036
0.023745553568005562
0.02364371158182621
0.023600107058882713
0.02352430857717991
0.02341989055275917
0.023358190432190895
0.023280270397663116
0.02317172661423683
0.023085270076990128
0.023005200549960136
0.022896913811564445
0.022786539047956467
0.022700892761349678
0.022632019594311714
0.02257976494729519
0.022594787180423737
0.022779108956456184
0.023404251784086227
0.0250912606716156
0.029769519343972206
0.039435550570487976
0.054432064294815063
0.05514867231249809
0.054483093321323395
0.07455921918153763
0.17255660891532898
0.48535099625587463
1.1086313724517822
0.33734527230262756
0.47790560126304626
2.5557327270507812
12.572577476501465
5.683721542358398
8.090845108032227
2.531468152999878
1.2284984588623047
1.6878048181533813
0.5528997182846069
1.1922718286514282
0.5159637928009033
0.6971547603607178
0.5273889899253845
0.4481315016746521
0.48413529992103577
0.21626418828964233
0.38698431849479675
0.30943334102630615
0.23920829594135284
0.202530637383461
0.169950470328331
0.19734804332256317
0.13723540306091309
0.1393933892250061
0.1356593668460846
0.11176349222660065
0.11008268594741821
0.09108856320381165
0.09144967049360275
0.07839041948318481
0.07723726332187653
0.08030422776937485
0.06315571814775467
0.06050782650709152
0.060607027262449265
0.054037269204854965
0.05333768203854561
0.05009594187140465
0.04784371331334114
0.04718603938817978
0.041788384318351746
0.0412595272064209
0.041821688413619995
0.037925176322460175
0.037336986511945724
0.036907028406858444
0.035178858786821365
0.0348525270819664
0.033182356506586075
0.03259963542222977
0.03290025144815445
0.031263936311006546
0.030856821686029434
0.030648836866021156
0.030688034370541573
0.029571406543254852
0.029534557834267616
0.028984317556023598
0.028893830254673958
0.028249192982912064
0.028455182909965515
0.028175517916679382
0.027837634086608887
0.027658727020025253
0.027471454814076424
0.027487128973007202
0.027273409068584442
0.02718845009803772
0.027201958000659943
0.026975926011800766
0.026872295886278152
0.026799965649843216
0.026941051706671715
0.02689012512564659
0.026740267872810364
0.026683401316404343
0.026693882420659065
0.026533683761954308
0.026586588472127914
0.02648269385099411
0.02650710940361023
0.02645924873650074
0.02639208920300007
0.026438288390636444
0.02636355720460415
0.02636168897151947
0.026362530887126923
0.02631225623190403
0.026332588866353035
0.026295853778719902
0.026283973827958107
0.026295805349946022
0.02625828981399536
0.026264391839504242
0.026255333796143532
0.026236211881041527
0.026246875524520874
0.026229139417409897
0.0262236800044775
0.026228254660964012
0.026211680844426155
0.026213938370347023
0.026210829615592957
0.026201069355010986
0.026205018162727356
0.02619747817516327
0.026194268837571144
0.0261957049369812
0.02618798427283764
0.026188356801867485
0.02618655562400818
0.026182075962424278
0.026183661073446274
0.026179848238825798
0.02617768384516239
0.026177454739809036
0.026174023747444153
0.026174155995249748
0.026172662153840065
0.02617006190121174
0.026170141994953156
0.026168091222643852
0.026167014613747597
0.026166362687945366
0.0261643435806036
0.026163943111896515
0.02616269886493683
0.026161348447203636
0.026160884648561478
0.026159442961215973
0.026158606633543968
0.026157764717936516
0.026156553998589516
0.026155946776270866
0.026154881343245506
0.026153957471251488
0.02615319937467575
0.026152145117521286
0.026151377707719803
0.026150595396757126
0.0261496901512146
0.02614894136786461
0.026148073375225067
0.026147279888391495
0.02614649012684822
0.026145625859498978
0.026144852861762047
0.026144016534090042
0.026143288239836693
0.026142599061131477
0.026141786947846413
0.02614106610417366
0.026140255853533745
0.02613944374024868
0.026138678193092346
0.02613779343664646
0.026136932894587517
0.026136096566915512
0.026135385036468506
0.0261361263692379
0.026134813204407692
0.02613421157002449
0.026133595034480095
0.02613297663629055
0.02613232098519802
0.026131726801395416
0.02613101154565811
0.026130374521017075
0.026129664853215218
0.0261289793998003
0.026128482073545456
0.026127664372324944
0.026127319782972336
0.026126405224204063
0.026125887408852577
0.02612529695034027
0.026124708354473114
0.026124021038413048
0.026123398914933205
0.02612273395061493
0.026122022420167923
0.02612137235701084
0.026120657101273537
0.02611997164785862
0.026119273155927658
0.026118533685803413
0.026117825880646706
0.026117073372006416
0.026116421446204185
0.02611575461924076
0.026115011423826218
0.026114359498023987
0.026113657280802727
0.026112951338291168
0.02611226588487625
0.02611151523888111
0.0261108186095953
0.026110107079148293
0.026109371334314346
0.026108669117093086
0.02610792964696884
0.026107214391231537
0.02610650472342968
0.02610577829182148
0.026105061173439026
0.026104332879185677
0.026103677228093147
0.02610291726887226
0.026102246716618538
0.02610156126320362
0.026100851595401764
0.026100121438503265
0.02609941177070141
0.026098689064383507
0.026098031550645828
0.02609727345407009
0.026096554473042488
0.026096079498529434
0.026095176115632057
0.02609838731586933
0.026095496490597725
0.02609427645802498
0.02609366364777088
0.026093535125255585
0.026092801243066788
0.026092467829585075
0.026091936975717545
0.02609127387404442
0.026090893894433975
0.026090150699019432
0.026089660823345184
0.026089029386639595
0.026088353246450424
0.026087822392582893
0.0260870810598135
0.02608649805188179
0.02608582191169262
0.026085136458277702
0.026084523648023605
0.026083800941705704
0.02608318068087101
0.026082511991262436
0.02608184888958931
0.026081223040819168
0.026080550625920296
0.026079928502440453
0.026079237461090088
0.026078607887029648
0.02607794478535652
0.026077289134263992
0.02607661299407482
0.026075955480337143
0.026075324043631554
0.02607462927699089
0.02607409842312336
0.026073619723320007
0.02607300877571106
0.02607240527868271
0.026071779429912567
0.02607114426791668
0.02607051096856594
0.026069825515151024
0.026069147512316704
0.026068301871418953
0.026067212224006653
0.02606574445962906
0.02606794610619545
0.02606656216084957
0.02606656774878502
0.02606821060180664
0.026070838794112206
0.026065241545438766
0.02606687694787979
0.026064857840538025
0.026070980355143547
0.026067988947033882
0.02606373280286789
0.026063548400998116
0.026064803823828697
0.026060262694954872
0.02606344223022461
0.026059625670313835
0.0260601993650198
0.026059746742248535
0.026057390496134758
0.026058802381157875
0.02605602890253067
0.02605666220188141
0.026055458933115005
0.02605435810983181
0.026054563000798225
0.026052718982100487
0.026052940636873245
0.026051532477140427
0.026057938113808632
0.026061400771141052
0.026051312685012817
0.02605576440691948
0.026054024696350098
0.026051709428429604
0.026052305474877357
0.026048723608255386
0.02605024352669716
0.02605103701353073
0.026050837710499763
0.026050090789794922
0.026047835126519203
0.02605029009282589
0.02604658529162407
0.026048490777611732
0.0260466355830431
0.026045966893434525
0.02604644186794758
0.026044119149446487
0.026045160368084908
0.026043232530355453
0.026043180376291275
0.02604260854423046
0.026041321456432343
0.02604154869914055
0.026039961725473404
0.026039969176054
0.026038967072963715
0.02603824995458126
0.02603789232671261
0.02603675238788128
0.026036592200398445
0.026035558432340622
0.026035137474536896
0.02603444643318653
0.0260336734354496
0.026033248752355576
0.02603234350681305
0.026031915098428726
0.026031112298369408
0.0260305255651474
0.026029910892248154
0.026029210537672043
0.026028692722320557
0.026027927175164223
0.02602742426097393
0.026026694104075432
0.026026107370853424
0.026025356724858284
0.026024749502539635
0.02602383680641651
0.02602277882397175
0.026021447032690048
0.02601994015276432
0.026025857776403427
0.02602190338075161
0.026021452620625496
0.026020033285021782
0.026018869131803513
0.02601741813123226
0.026016773656010628
0.026133308187127113
0.026236144825816154
0.0261112991720438
0.02602509595453739
0.026068875566124916
0.026050038635730743
0.026026759296655655
0.026061974465847015
0.026022030040621758
0.026049820706248283
0.026033669710159302
0.0260312519967556
0.026039494201540947
0.026021257042884827
0.026037422940135002
0.02601880207657814
0.026033198460936546
0.026018239557743073
0.02602800354361534
0.026017656549811363
0.026024019345641136
0.026016781106591225
0.026020755991339684
0.02601543255150318
0.026018287986516953
0.02601388655602932
0.026016175746917725
0.026012267917394638
0.026014290750026703
0.026010684669017792
0.02601250447332859
0.026009133085608482
0.026010718196630478
0.026007724925875664
0.02600894868373871
0.026006385684013367
0.02600718103349209
0.026005053892731667
0.02600543200969696
0.026003874838352203
0.02600386179983616
0.026002632454037666
0.02600240521132946
0.026001278311014175
0.02600093185901642
0.025999978184700012
0.025999458506703377
0.025998614728450775
0.025997964665293694
0.025997251272201538
0.025996433570981026
0.025995852425694466
0.02599514275789261
0.025994397699832916
0.02599378488957882
0.02599295601248741
0.025992225855588913
0.025991549715399742
0.025992069393396378
0.02599065937101841
0.025990188121795654
0.02598968893289566
0.02598915435373783
0.02598859928548336
0.025988010689616203
0.0259874165058136
0.025986770167946815
0.02598612755537033
0.025985462591052055
0.025984782725572586
0.025984104722738266
0.02598363719880581
0.025983000174164772
0.025982413440942764
0.025981828570365906
0.025981193408370018
0.025980543345212936
0.025979869067668915
0.02597918175160885
0.025978470221161842
0.02597772143781185
0.025976968929171562
0.02597622014582157
0.025975408032536507
0.025974605232477188
0.025973914191126823
0.02597590535879135
0.02598390355706215
0.02747003547847271
0.03172214329242706
0.026590313762426376
0.027845386415719986
0.02613758109509945
0.02741781249642372
0.0260610431432724
0.027213532477617264
0.02600734308362007
0.026964519172906876
0.026175402104854584
0.02653396502137184
0.026423342525959015
0.02617982029914856
0.026543905958533287
0.026020806282758713
0.026494767516851425
0.02603607252240181
0.026331691071391106
0.026133539155125618
0.02615504525601864
0.026218492537736893
0.026038719341158867
0.026235118508338928
0.026006991043686867
0.026186678558588028
0.02603352814912796
0.026108957827091217
0.026074960827827454
0.026043936610221863
0.026094958186149597
0.026007594540715218
0.026090847328305244
0.026003951206803322
0.026064708828926086
0.026017770171165466
0.0260331928730011
0.02603192999958992
0.02600928209722042
0.026036972180008888
0.026002734899520874
0.026102343574166298
0.026005567982792854
0.026064295321702957
0.02602609060704708
0.026026474311947823
0.026041662320494652
0.026002073660492897
0.02604379504919052
0.02599390223622322
0.02603350579738617
0.025997182354331017
0.02601715363562107
0.026004306972026825
0.026001762598752975
0.026008790358901024
0.02599187009036541
0.02600809559226036
0.025988001376390457
0.02600286714732647
0.025988271459937096
0.02599557489156723
0.025989852845668793
0.025988755747675896
0.025990506634116173
0.025984257459640503
0.025988487526774406
0.025981631129980087
0.025984974578022957
0.025980163365602493
0.025982290506362915
0.02597939595580101
0.025979960337281227
0.02597869001328945
0.02597779780626297
0.025977732613682747
0.02597595937550068
0.025976436212658882
0.025974448770284653
0.025974895805120468
0.02597319334745407
0.025973225012421608
0.025972049683332443
0.025971606373786926
0.02597086690366268
0.025970065966248512
0.025969596579670906
0.025968564674258232
0.025968249887228012
0.025967178866267204
0.025966860353946686
0.02596583217382431
0.025965437293052673
0.02596450224518776
0.025964010506868362
0.02596319280564785
0.025962606072425842
0.02596188336610794
0.025961270555853844
0.02596052549779415
0.025959942489862442
0.025959203019738197
0.025958631187677383
0.025957848876714706
0.02595726028084755
0.025956619530916214
0.025955963879823685
0.025955379009246826
0.025954749435186386
0.0259541105479002
0.025953488424420357
0.025952842086553574
0.025952214375138283
0.025951575487852097
0.025950942188501358
0.02595030516386032
0.02594967931509018
0.02594904787838459
0.02594841457903385
0.025947779417037964
0.02594713494181633
0.02594645880162716
0.025945954024791718
0.025945406407117844
0.025944748893380165
0.025944234803318977
0.025943558663129807
0.025943005457520485
0.02594234049320221
0.025941787287592888
0.02594112604856491
0.025940565392374992
0.02593991346657276
0.0259393397718668
0.025938695296645164
0.025938119739294052
0.025937480852007866
0.025936899706721306
0.025936277583241463
0.025935696437954903
0.02593507431447506
0.025934498757123947
0.025933878496289253
0.02593328058719635
0.025932684540748596
0.02593209780752659
0.02593151479959488
0.025930892676115036
0.025930317118763924
0.025929730385541916
0.025929121300578117
0.025928586721420288
0.02592802792787552
0.02592741884291172
0.02592683956027031
0.02592625841498375
0.025925682857632637
0.02592521160840988
0.025924701243638992
0.02592410333454609
0.025923578068614006
0.0259229876101017
0.025922436267137527
0.02592184580862522
0.02592129446566105
0.02592071145772934
0.025920135900378227
0.02591957524418831
0.025918979197740555
0.025918424129486084
0.025917833670973778
0.02591727301478386
0.025916704908013344
0.02591613493859768
0.025915570557117462
0.02591501548886299
0.02591443806886673
0.025913869962096214
0.02591327764093876
0.02591269090771675
0.025912201032042503
0.025911659002304077
0.02591109834611416
0.02591051533818245
0.025909926742315292
0.025909341871738434
0.025908835232257843
0.02590830996632576
0.025907758623361588
0.02590724639594555
0.025906629860401154
0.025906462222337723
0.025905940681695938
0.025905432179570198
0.025904973968863487
0.02590450458228588
0.025903992354869843
0.02590351179242134
0.025902962312102318
0.025902461260557175
0.025901924818754196
0.025901395827531815
0.025900866836309433
0.02590031735599041
0.025899777188897133
0.025899233296513557
0.025898680090904236
0.025898141786456108
0.02589758299291134
0.025897042825818062
0.02589649334549904
0.025895943865180016
0.02589540183544159
0.02589484676718712
0.025894301012158394
0.02589375525712967
0.02589319832623005
0.025892648845911026
0.02589208446443081
0.025891529396176338
0.02589101344347
0.025890441611409187
0.025889908894896507
0.02588939666748047
0.025888841599225998
0.025888293981552124
0.025887785479426384
0.025887250900268555
0.025886690244078636
0.025886205956339836
0.025885792449116707
0.02588522993028164
0.02588464319705963
0.025884181261062622
0.025883473455905914
0.025883033871650696
0.025882473215460777
0.02588200755417347
0.025881480425596237
0.02588099054992199
0.025880711153149605
0.025879928842186928
0.025880074128508568
0.025879302993416786
0.025878965854644775
0.02587842009961605
0.02587803639471531
0.025877490639686584
0.025877049192786217
0.025876518338918686
0.02587602660059929
0.02587551809847355
0.025874989107251167
0.025874480605125427
0.025873921811580658
0.025873413309454918
0.025872845202684402
0.025872381404042244
0.025871800258755684
0.025871295481920242
0.025870760902762413
0.025870217010378838
0.025869667530059814
0.02586912177503109
0.025868592783808708
0.0258680060505867
0.025867445394396782
0.02586686797440052
0.025866255164146423
0.025865627452731133
0.025864964351058006
0.025864336639642715
0.025864427909255028
0.025871947407722473
0.025882376357913017
0.025867091491818428
0.02589925192296505
0.0258642565459013
0.02589612454175949
0.025866985321044922
0.025878679007291794
0.025877607986330986
0.02586459554731846
0.025872357189655304
0.02586468867957592
0.02587033435702324
0.02586403861641884
0.02586803399026394
0.02586418017745018
0.025865215808153152
0.025863166898489
0.02586391195654869
0.025861844420433044
0.025862565264105797
0.025860533118247986
0.025861186906695366
0.02585933357477188
0.02585974521934986
0.025858061388134956
0.02585829421877861
0.025856809690594673
0.025856878608465195
0.02585557848215103
0.025855517014861107
0.025854308158159256
0.02585417404770851
0.025853076949715614
0.025852806866168976
0.02585185319185257
0.025851471349596977
0.025850605219602585
0.02585015818476677
0.025849366560578346
0.025848856195807457
0.0258481502532959
0.02584759145975113
0.025846950709819794
0.025846345350146294
0.025845738127827644
0.025845114141702652
0.025844521820545197
0.025843894109129906
0.025843316689133644
0.02584267593920231
0.025842130184173584
0.025841467082500458
0.025840969756245613
0.025840269401669502
0.025839703157544136
0.025839131325483322
0.025838468223810196
0.025837907567620277
0.025837348774075508
0.02583671733736992
0.025836070999503136
0.025835491716861725
0.025834904983639717
0.025834303349256516
0.025833643972873688
0.0258330125361681
0.02583240531384945
0.0258317980915308
0.025831172242760658
0.025830529630184174
0.025829864665865898
0.025829223915934563
0.0258286464959383
0.025828227400779724
0.02582823485136032
0.025828823447227478
0.025828808546066284
0.025829754769802094
0.02583000622689724
0.025828614830970764
0.02582375518977642
0.025823958218097687
0.02582543157041073
0.02582234889268875
0.02582121640443802
0.025822246447205544
0.02582005225121975
0.025818826630711555
0.025819452479481697
0.02581801638007164
0.025816110894083977
0.025815656408667564
0.02581610530614853
0.02581693045794964
0.025815755128860474
0.025815991684794426
0.025814156979322433
0.02581486850976944
0.025812799111008644
0.025814255699515343
0.025810671970248222
0.025810133665800095
0.025807376950979233
0.025805775076150894
0.025804540142416954
0.025803549215197563
0.02580268308520317
0.025801852345466614
0.025801191106438637
0.02580154687166214
0.025807499885559082
0.02583908662199974
0.025816546753048897
0.025822438299655914
0.02582193911075592
0.02581961080431938
0.025816813111305237
0.02581925317645073
0.025815706700086594
0.025815028697252274
0.025815928354859352
0.025812741369009018
0.025813903659582138
0.025811733677983284
0.0258120559155941
0.025809960439801216
0.025810999795794487
0.025807971134781837
0.025809673592448235
0.025806782767176628
0.025807740166783333
0.025805706158280373
0.02580634504556656
0.025804150849580765
0.025805089622735977
0.025803040713071823
0.025803357362747192
0.025802023708820343
0.025801921263337135
0.025800732895731926
0.025800546631217003
0.02579966001212597
0.025799065828323364
0.025798644870519638
0.025797823444008827
0.025797387585043907
0.025796590372920036
0.025796186178922653
0.025795336812734604
0.025795018300414085
0.02579423226416111
0.0257937740534544
0.025793157517910004
0.025792639702558517
0.025792060419917107
0.0257914736866951
0.02579096332192421
0.02579028531908989
0.025789843872189522
0.02578919194638729
0.025788666680455208
0.025788061320781708
0.025787482038140297
0.02578694000840187
0.02578633464872837
0.025785790756344795
0.02578519470989704
0.025784563273191452
0.025783978402614594
0.025783313438296318
0.025782575830817223
0.025781802833080292
0.025780998170375824
0.02578040026128292
0.025782277807593346
0.02579207718372345
0.025795768946409225
0.0257836002856493
0.02578924037516117
0.02578282728791237
0.025787677615880966
0.025784548372030258
0.025780700147151947
0.02578038163483143
0.025780580937862396
0.025778796523809433
0.02577890083193779
0.025777295231819153
0.025776943191885948
0.025775624439120293
0.025776058435440063
0.025774501264095306
0.025774413719773293
0.025773735716938972
0.025772923603653908
0.025772474706172943
0.0257718488574028
0.025771090760827065
0.025770578533411026
0.025770025327801704
0.025769198313355446
0.025768926367163658
0.025768069550395012
0.025767626240849495
0.025766950100660324
0.025766413658857346
0.02576574683189392
0.02576526254415512
0.025764591991901398
0.02576405182480812
0.02576347440481186
0.025762857869267464
0.025762343779206276
0.025761719793081284
0.025761164724826813
0.025760609656572342
0.025760021060705185
0.025759471580386162
0.025758905336260796
0.025758324190974236
0.02575778216123581
0.025757180526852608
0.02575664408504963
0.02575606107711792
0.025755489245057106
0.025754932314157486
0.025754336267709732
0.025753727182745934
0.025753119960427284
0.025752484798431396
0.025751926004886627
0.025751842185854912
0.02575109340250492
0.02575015462934971
0.025749314576387405
0.025748293846845627
0.025748001411557198
0.025748999789357185
0.0257745161652565
0.025766609236598015
0.0257564689964056
0.025761792436242104
0.025752974674105644
0.02576231211423874
0.025750016793608665
0.025758646428585052
0.025751708075404167
0.02575278840959072
0.025752773508429527
0.02574935182929039
0.025751426815986633
0.025747762992978096
0.025749363005161285
0.025746196508407593
0.025747932493686676
0.025744259357452393
0.02574624866247177
0.025743313133716583
0.025743618607521057
0.025742867961525917
0.02574128285050392
0.02574162557721138
0.02573983557522297
0.025740036740899086
0.02573847398161888
0.025738554075360298
0.02573707140982151
0.025736935436725616
0.025736328214406967
0.025735095143318176
0.025734398514032364
0.025733787566423416
0.025733042508363724
0.02573244646191597
0.02573171816766262
0.02573099546134472
0.025730296969413757
0.02572958916425705
0.025728829205036163
0.025728121399879456
0.025727326050400734
0.02572653256356716
0.025725752115249634
0.025724872946739197
0.025724008679389954
0.02572309970855713
0.02572210505604744
0.0257211085408926
0.025719957426190376
0.025718795135617256
0.025717496871948242
0.02571619674563408
0.02571503445506096
0.025731369853019714
0.02576499618589878
0.02573000080883503
0.025737658143043518
0.02574707567691803
0.025718815624713898
0.025733890011906624
0.0257231667637825
0.025723464787006378
0.025725731626152992
0.02571902610361576
0.025722656399011612
0.025718901306390762
0.025718241930007935
0.02571791410446167
0.025716187432408333
0.025714633986353874
0.025715209543704987
0.025711873546242714
0.025712693110108376
0.025710973888635635
0.025709107518196106
0.02570994943380356
0.025706568732857704
0.025707559660077095
0.025705207139253616
0.025704557076096535
0.025703968480229378
0.025701796635985374
0.025702115148305893
0.025699786841869354
0.025699453428387642
0.025698347017169
0.025696642696857452
0.02569645829498768
0.025694580748677254
0.025693856179714203
0.025692768394947052
0.025691352784633636
0.02569054812192917
0.02568909339606762
0.025688154622912407
0.025686854496598244
0.025685692206025124
0.025684401392936707
0.025683436542749405
0.02568216435611248
0.025680629536509514
0.025679614394903183
0.025677962228655815
0.025676842778921127
0.025675581768155098
0.025674093514680862
0.025672728195786476
0.025671325623989105
0.025669949129223824
0.025668539106845856
0.025667008012533188
0.025665495544672012
0.025664055719971657
0.025662502273917198
0.025660905987024307
0.025659363716840744
0.02565777488052845
0.025656098499894142
0.02565441094338894
0.025652753189206123
0.025651035830378532
0.025649216026067734
0.025647422298789024
0.0256456658244133
0.025643883273005486
0.02564195729792118
0.0256399754434824
0.02563796006143093
0.025635987520217896
0.025634001940488815
0.025631852447986603
0.02562968246638775
0.02562805265188217
0.02562772110104561
0.025623591616749763
0.025621755048632622
0.025619782507419586
0.025616098195314407
0.025614919140934944
0.025611018761992455
0.025608884170651436
0.025606945157051086
0.025604067370295525
0.025602372363209724
0.025601016357541084
0.025594539940357208
0.025591762736439705
0.02558957226574421
0.025585107505321503
0.025582732632756233
0.02557857520878315
0.025573814287781715
0.02557082287967205
0.025566283613443375
0.025562254711985588
0.025558557361364365
0.02555425837635994
0.025553228333592415
0.025555217638611794
0.025556014850735664
0.02555808424949646
0.025550514459609985
0.025535747408866882
0.025521378964185715
0.025515004992485046
0.025513576343655586
0.02550819143652916
0.025501899421215057
0.02549499273300171
0.0254848450422287
0.02547663263976574
0.02547028660774231
0.02546289563179016
0.025457339361310005
0.02545337751507759
0.025450067594647408
0.02545279450714588
0.025459038093686104
0.025457242503762245
0.02541923150420189
0.025387214496731758
0.025382384657859802
0.025389935821294785
0.025384362787008286
0.025353573262691498
0.025324886664748192
0.025315506383776665
0.025313064455986023
0.025303145870566368
0.025279851630330086
0.025251638144254684
0.02522505261003971
0.025204593315720558
0.025190575048327446
0.025181816890835762
0.025184957310557365
0.025209052488207817
0.02526739053428173
0.025181423872709274
0.025111043825745583
0.02504807710647583
0.024983100593090057
0.024928320199251175
0.02490287274122238
0.024905959144234657
0.024920696392655373
0.02501615323126316
0.025186479091644287
0.025435922667384148
0.025010772049427032
0.02484670653939247
0.024626124650239944
0.024534860625863075
0.024797476828098297
0.024756239727139473
0.024482622742652893
0.024452077224850655
0.02432275377213955
0.02392582781612873
0.02403511479496956
0.024055635556578636
0.023890672251582146
0.02417888678610325
0.02424805611371994
0.024569857865571976
0.024628441780805588
0.024293512105941772
0.023542141541838646
0.022813985124230385
0.02253028191626072
0.02288585714995861
0.023303281515836716
0.023362010717391968
0.023160850629210472
0.021961523219943047
0.02133650705218315
0.021104710176587105
0.021468481048941612
0.022504176944494247
0.02303389646112919
0.02334078960120678
0.021277552470564842
0.01960146427154541
0.01896650716662407
0.01923958584666252
0.020098166540265083
0.020618554204702377
0.02104116789996624
0.019189378246665
0.017611918970942497
0.016480805352330208
0.01625102199614048
0.01607687398791313
0.0166056789457798
0.01881253905594349
0.020712053403258324
0.02565770410001278
0.022818606346845627
0.017441796138882637
0.013278859667479992
0.016243016347289085
0.020840933546423912
0.014806877821683884
0.012792514637112617
0.016997521743178368
0.015951678156852722
0.011449622921645641
0.012066702358424664
0.014156295917928219
0.013169893063604832
0.010317250154912472
0.010486521758139133
0.012797807343304157
0.010599127970635891
0.008993711322546005
0.009028910659253597
0.009821592830121517
0.00981377437710762
0.00844185147434473
0.007886726409196854
0.007554435636848211
0.008121088147163391
0.009147296659648418
0.009305213578045368
0.009805294685065746
0.008818973787128925
0.008041666820645332
0.006829801481217146
0.006562668830156326
0.006941310595721006
0.007311756256967783
0.007232609670609236
0.006462953519076109
0.006111192982643843
0.006087916437536478
0.006453802343457937
0.006862764246761799
0.006430383771657944
0.006030076649039984
0.00566779263317585
0.005828591529279947
0.006013136822730303
0.005944608245044947
0.005694556050002575
0.005478851031512022
0.005559124052524567
0.005654111970216036
0.005662785843014717
0.005507376044988632
0.005370467435568571
0.005363146774470806
0.0054112751968204975
0.005462164990603924
0.005425625946372747
0.005343982018530369
0.005270048975944519
0.005255593918263912
0.005300050601363182
0.005307617597281933
0.005285665858536959
0.00522951502352953
0.005203356500715017
0.00521176028996706
0.005227743647992611
0.005232409108430147
0.005204204935580492
0.005181081593036652
0.005168127827346325
0.005173591896891594
0.005183680448681116
0.0051803854294121265
0.005170037038624287
0.005152910947799683
0.005146456882357597
0.0051489658653736115
0.00515247555449605
0.005153118632733822
0.005145053844898939
0.005137436557561159
0.005132139660418034
0.005131899379193783
0.005134752485901117
0.005134532693773508
0.005132606253027916
0.0051277317106723785
0.005123354494571686
0.005121268797665834
0.005120525602251291
0.005121659487485886
0.005121640861034393
0.005120755173265934
0.005118933506309986
0.005116044543683529
0.005113912280648947
0.005112052895128727
0.005111305043101311
0.005111214239150286
0.005111074540764093
0.0051111020147800446
0.005110390018671751
0.005109352990984917
0.0051079704426229
0.005106285680085421
0.005104860756546259
0.005103611387312412
0.005102680530399084
0.005102117545902729
0.005101637914776802
0.005101527087390423
0.005102097988128662
0.005103404633700848
0.005105811636894941
0.005107969976961613
0.005108993034809828
0.005107649136334658
0.005104835610836744
0.005101134534925222
0.005097768269479275
0.005095182918012142
0.005093790125101805
0.005093440413475037
0.005093778949230909
0.0050944071263074875
0.0050949351862072945
0.005095350090414286
0.00509533891454339
0.005095082800835371
0.005094342865049839
0.00509338453412056
0.005092081613838673
0.005090737249702215
0.005089252721518278
0.005087831057608128
0.005086448509246111
0.005085203796625137
0.0050840857438743114
0.005083128809928894
0.005082293413579464
0.0050815693102777
0.0050809490494430065
0.005080460105091333
0.005080266389995813
0.005080759525299072
0.005099746864289045
0.005234848242253065
0.005494323559105396
0.006661551538854837
0.010756181553006172
0.02373705431818962
0.03662555292248726
0.036421485245227814
0.008521406911313534
0.01743067055940628
0.01865863986313343
0.015140265226364136
0.012894496321678162
0.014984156005084515
0.011514007113873959
0.009871919639408588
0.014981827698647976
0.006430537439882755
0.012642779387533665
0.00813472643494606
0.008692676201462746
0.008875317871570587
0.007701666094362736
0.0071470714174211025
0.007727808319032192
0.00977250188589096
0.00955535564571619
0.008380124345421791
0.005425634793937206
0.008084223605692387
0.006391477305442095
0.006465702783316374
0.005998757667839527
0.006638443097472191
0.00565330171957612
0.005881465505808592
0.0063492730259895325
0.005495917983353138
0.005973536521196365
0.005813730880618095
0.005815267097204924
0.005281694699078798
0.005989782977849245
0.005307972896844149
0.005497507750988007
0.005532628856599331
0.005396076012402773
0.00530031556263566
0.005450537893921137
0.005297596100717783
0.00521763926371932
0.005416079889982939
0.005156706552952528
0.0053065866231918335
0.005253196228295565
0.005230343900620937
0.005175916478037834
0.005268722772598267
0.0051461379043757915
0.005178358405828476
0.00520750880241394
0.005124200601130724
0.005166230723261833
0.005153091158717871
0.005136909428983927
0.005117630120366812
0.0051602208986878395
0.005098228342831135
0.0051323589868843555
0.0051228366792202
0.0051113604567945
0.005106623284518719
0.005120768677443266
0.005098723340779543
0.005100203678011894
0.00511020515114069
0.005090406164526939
0.005097216460853815
0.005094930063933134
0.005092564504593611
0.0050836424343287945
0.005094372201710939
0.005082216113805771
0.005083885975182056
0.0050848545506596565
0.005081499461084604
0.0050786761566996574
0.005079967435449362
0.005079164169728756
0.005073962267488241
0.005077817011624575
0.005073937121778727
0.005073214881122112
0.0050721000880002975
0.00507254246622324
0.005069341044872999
0.005069416482001543
0.0050693475641310215
0.005066791083663702
0.005066705401986837
0.005065775476396084
0.005065325181931257
0.0050632706843316555
0.00506364181637764
0.005062456708401442
0.0050613293424248695
0.005060815718024969
0.005060078110545874
0.005059339571744204
0.005058082286268473
0.005057980306446552
0.005056945141404867
0.005056183319538832
0.005055319517850876
0.00505473930388689
0.0050541553646326065
0.005053108092397451
0.005052545107901096
0.005051865708082914
0.0050514694303274155
0.005050721112638712
0.00504983589053154
0.0050491588190197945
0.005048600025475025
0.005048035178333521
0.005047200247645378
0.005046528298407793
0.005045949947088957
0.005045331083238125
0.005044636782258749
0.005043874029070139
0.005043251905590296
0.005042631644755602
0.005042035132646561
0.0050413901917636395
0.005040676798671484
0.005040015559643507
0.005039375741034746
0.005038789473474026
0.00503820413723588
0.005037620663642883
0.00503705395385623
0.005036387592554092
0.005035618785768747
0.005034921690821648
0.005034339614212513
0.005033767316490412
0.005033064633607864
0.005032370798289776
0.005031762178987265
0.005031218286603689
0.00503087043762207
0.005030900239944458
0.005030626431107521
0.005033999681472778
0.005049188621342182
0.005049003753811121
0.005031054373830557
0.00503449235111475
0.005043918266892433
0.005034408066421747
0.005027714651077986
0.005036607850342989
0.005034941248595715
0.005026509985327721
0.005029031075537205
0.005032356828451157
0.005027022212743759
0.005024066660553217
0.0050279321148991585
0.005026271101087332
0.005022129975259304
0.0050222924910485744
0.00502407643944025
0.00502235721796751
0.005019473377615213
0.005020254757255316
0.005020851269364357
0.0050184759311378
0.0050171795301139355
0.005017898976802826
0.005017174407839775
0.005015248898416758
0.005014881491661072
0.005015072412788868
0.0050139110535383224
0.005012548062950373
0.00501226494088769
0.0050120302475988865
0.0050109392032027245
0.005009984131902456
0.005009680055081844
0.005009226966649294
0.005008305888622999
0.0050074392929673195
0.00500692380592227
0.005006440915167332
0.0050056930631399155
0.005004920996725559
0.005004360806196928
0.005003844387829304
0.0050032055005431175
0.00500248558819294
0.005001780577003956
0.005001160316169262
0.00500059686601162
0.005000006407499313
0.004999346565455198
0.004998668562620878
0.004998049233108759
0.004997480195015669
0.004996993113309145
0.0049967654049396515
0.004997182637453079
0.00499744014814496
0.004995772149413824
0.0049940296448767185
0.004993915092200041
0.004996073432266712
0.004999865777790546
0.004997278563678265
0.004992386791855097
0.0049932547844946384
0.004995675757527351
0.004996926058083773
0.004997089505195618
0.004999898839741945
0.005008294712752104
0.004994868766516447
0.004996239207684994
0.004998881835490465
0.004992913454771042
0.004998220130801201
0.004989651031792164
0.0049947830848395824
0.004993092734366655
0.004989545792341232
0.004991806112229824
0.0049878559075295925
0.004990783520042896
0.004987096413969994
0.004986547864973545
0.004987613297998905
0.004984861705452204
0.004986003506928682
0.004983373451977968
0.004983626771718264
0.004983540624380112
0.004981538280844688
0.00498197553679347
0.00498018367215991
0.004980145487934351
0.004979862365871668
0.004978354554623365
0.004978063516318798
0.004976940341293812
0.004976784810423851
0.004976296331733465
0.004975137300789356
0.0049747284501791
0.0049738697707653046
0.004973569419234991
0.004973073955625296
0.004972259048372507
0.00497172586619854
0.004970693960785866
0.004970142617821693
0.0049696266651153564
0.0049689756706357
0.004968476481735706
0.0049676294438540936
0.004967006389051676
0.0049664112739264965
0.004965776577591896
0.004965342115610838
0.00496475538238883
0.004964244551956654
0.004963698796927929
0.0049629975110292435
0.004962278995662928
0.004961512982845306
0.004960900638252497
0.0049604084342718124
0.004959882237017155
0.0049593448638916016
0.004958693869411945
0.004958037752658129
0.0049574305303394794
0.004956775810569525
0.004956147633492947
0.004955527372658253
0.004954919684678316
0.004954366944730282
0.004953835625201464
0.004953346680849791
0.004952901508659124
0.004952483810484409
0.004951871931552887
0.00495163444429636
0.0049521480686962605
0.0049518984742462635
0.004951493348926306
0.00495189568027854
0.004950989503413439
0.004948725458234549
0.00494791567325592
0.004948655609041452
0.004948637448251247
0.004947143141180277
0.004945797845721245
0.004945636726915836
0.004945819266140461
0.004945188760757446
0.004943907260894775
0.00494303647428751
0.00494283577427268
0.004942691884934902
0.004942100029438734
0.004941103979945183
0.004940192215144634
0.004939697682857513
0.004939394537359476
0.004938927479088306
0.004938226658850908
0.004937416408210993
0.004936701618134975
0.004936203360557556
0.0049357544630765915
0.0049352385103702545
0.004934641066938639
0.004933942575007677
0.004933253861963749
0.00493264477699995
0.0049320850521326065
0.004931574687361717
0.004931112285703421
0.00493069039657712
0.004930216819047928
0.004929657559841871
0.004928919021040201
0.004928112030029297
0.00492748711258173
0.004927058704197407
0.004926592577248812
0.004925986286252737
0.004925300367176533
0.0049246228300035
0.004924014210700989
0.004923488944768906
0.004923016298562288
0.004922580439597368
0.004922176711261272
0.004921821877360344
0.004921291023492813
0.004920477047562599
0.0049196104519069195
0.004918977618217468
0.00491857435554266
0.004918167367577553
0.004917573649436235
0.004916845820844173
0.0049161603674292564
0.004915574099868536
0.004915066063404083
0.0049146325327456
0.0049142916686832905
0.004914065822958946
0.004913750104606152
0.004913125187158585
0.004912190139293671
0.004911235999315977
0.004910686518996954
0.004910456482321024
0.004910026676952839
0.004909312818199396
0.004908499773591757
0.004907818511128426
0.0049073826521635056
0.0049070087261497974
0.004906545393168926
0.004905983339995146
0.004905288573354483
0.0049045816995203495
0.00490395724773407
0.004903414286673069
0.004902924410998821
0.00490250950679183
0.004902227781713009
0.004902085289359093
0.004901845008134842
0.00490123825147748
0.004900267347693443
0.00489920424297452
0.004898613318800926
0.00489843962714076
0.004898119252175093
0.004897559992969036
0.004896776285022497
0.004895919933915138
0.004895311780273914
0.004894884303212166
0.00489448755979538
0.004894054960459471
0.004893454257398844
0.004892771597951651
0.004892122466117144
0.004891476593911648
0.004890926647931337
0.004890467505902052
0.004890055395662785
0.004889782518148422
0.004889790900051594
0.004890390206128359
0.004891104996204376
0.004891013726592064
0.004889620002359152
0.004887530580163002
0.004885868635028601
0.004885340109467506
0.0048854537308216095
0.004885570146143436
0.0048852101899683475
0.004884204361587763
0.004882986657321453
0.004882062319666147
0.004881512373685837
0.004881289321929216
0.004881109111011028
0.004880665801465511
0.0048799775540828705
0.004879185929894447
0.004878373350948095
0.00487768929451704
0.004877162631601095
0.004876724909991026
0.0048764231614768505
0.004876327700912952
0.004876581020653248
0.004876730032265186
0.00490747531875968
0.005143888294696808
0.006410073954612017
0.012132055126130581
0.02573927864432335
0.04039101302623749
0.05784764140844345
0.05414099246263504
0.01784338802099228
0.009811770170927048
0.026043428108096123
0.02441324107348919
0.010317706502974033
0.009884675033390522
0.021385446190834045
0.015451806597411633
0.0060760523192584515
0.0159770455211401
0.015112996101379395
0.006877267267554998
0.010848205536603928
0.012844331562519073
0.008475327864289284
0.006779711693525314
0.011551917530596256
0.009897519834339619
0.00513000413775444
0.00996290985494852
0.0101232985034585
0.006269039586186409
0.00707722594961524
0.00920172967016697
0.007798675913363695
0.005161145702004433
0.00800255872309208
0.007907109335064888
0.005287444218993187
0.0065678078681230545
0.007307533640414476
0.005985158029943705
0.0053844447247684
0.006835876498371363
0.006200230214744806
0.005008007865399122
0.006332316901534796
0.005994933657348156
0.005188543815165758
0.005682415794581175
0.005782084073871374
0.005378819536417723
0.0051708342507481575
0.0056708198972046375
0.00536672817543149
0.004992102272808552
0.005503302905708551
0.005274480674415827
0.0050256261602044106
0.005243558436632156
0.005236901808530092
0.00507677486166358
0.005031345412135124
0.005222966428846121
0.005078885704278946
0.004953807685524225
0.005149900447577238
0.005062803626060486
0.004966497886925936
0.005033888854086399
0.005052457097917795
0.004989667795598507
0.004950334317982197
0.005032405722886324
0.004990846384316683
0.00492861308157444
0.004990760236978531
0.00497906981036067
0.004940091632306576
0.004945318680256605
0.004965182393789291
0.004949841182678938
0.0049196816980838776
0.004948949906975031
0.0049464767798781395
0.004916988778859377
0.004930582828819752
0.004935045260936022
0.004923174157738686
0.004915960598737001
0.00492308521643281
0.004925128072500229
0.004909415729343891
0.00491320202127099
0.004918660037219524
0.0049087293446063995
0.004907494410872459
0.004909873474389315
0.004908703733235598
0.004903984256088734
0.004902547225356102
0.004906018264591694
0.00490180216729641
0.004898476880043745
0.004900833126157522
0.0048995125107467175
0.004896941129118204
0.004895677324384451
0.0048959809355437756
0.00489563774317503
0.00489276647567749
0.004891914781183004
0.004892259836196899
0.004890857730060816
0.0048896679654717445
0.004888760857284069
0.004888422321528196
0.004887755028903484
0.004886116366833448
0.004885429982095957
0.004885055124759674
0.004884077701717615
0.00488310307264328
0.00488209817558527
0.004881518892943859
0.004880988504737616
0.00487997941672802
0.0048790788277983665
0.004878262523561716
0.004877533297985792
0.004876929335296154
0.004876050166785717
0.004875181242823601
0.004874479956924915
0.004873726516962051
0.004873092286288738
0.004872558638453484
0.004871939774602652
0.00487140379846096
0.004870472475886345
0.004869330208748579
0.004868666175752878
0.004868260119110346
0.004867595620453358
0.004866586998105049
0.004865674767643213
0.004865104798227549
0.0048646265640854836
0.004863995127379894
0.004863098729401827
0.004862161353230476
0.004861429333686829
0.004860890097916126
0.004860456567257643
0.004859892651438713
0.004859212785959244
0.0048582591116428375
0.004857305902987719
0.004856666084378958
0.004856182262301445
0.004855517763644457
0.004854645114392042
0.0048538208939135075
0.004853201564401388
0.004852725192904472
0.0048525212332606316
0.004852450918406248
0.004852156154811382
0.004850767552852631
0.004849262535572052
0.004849052522331476
0.00484898965805769
0.004847888834774494
0.004846612457185984
0.004846144933253527
0.004845879506319761
0.004844992887228727
0.004843889269977808
0.004843247123062611
0.004842892289161682
0.004842276684939861
0.004841377958655357
0.00484047457575798
0.004839791916310787
0.004839302971959114
0.004838993307203054
0.004838699009269476
0.004838520660996437
0.004837658256292343
0.004836157895624638
0.004835368134081364
0.004835268948227167
0.004834778606891632
0.0048336186446249485
0.004832631442695856
0.004832250531762838
0.004831879865378141
0.004831025376915932
0.00483002420514822
0.004829297307878733
0.004828849341720343
0.004828722216188908
0.00482927355915308
0.004829261917620897
0.004827635362744331
0.004825793672353029
0.004825284238904715
0.004825518932193518
0.0048249647952616215
0.004823473747819662
0.0048223817721009254
0.004822282586246729
0.004822366870939732
0.004821513779461384
0.0048201000317931175
0.004819215275347233
0.0048189954832196236
0.004818640183657408
0.004817703273147345
0.004816611297428608
0.004815955646336079
0.0048156483098864555
0.004815224092453718
0.004814433865249157
0.0048135207034647465
0.004812675062566996
0.00481203431263566
0.0048115793615579605
0.004811215214431286
0.00481104850769043
0.0048106275498867035
0.004809753969311714
0.00480851624161005
0.004807629156857729
0.004807320889085531
0.004806953947991133
0.004806176293641329
0.004805232398211956
0.0048044235445559025
0.004803860560059547
0.00480349175632
0.004803368356078863
0.004803292453289032
0.00480307312682271
0.0048019010573625565
0.004800311755388975
0.0047996467910707
0.0047996193170547485
0.004799260757863522
0.0047982800751924515
0.004797113128006458
0.0047963871620595455
0.004796150140464306
0.004795802291482687
0.004795009735971689
0.004794089123606682
0.004793271888047457
0.004792575724422932
0.004792025312781334
0.004791676998138428
0.004791614133864641
0.0047918022610247135
0.0047921896912157536
0.004791400395333767
0.004789269994944334
0.004787811543792486
0.004787857178598642
0.004788244608789682
0.004787644371390343
0.0047861672937870026
0.004784814547747374
0.004784302785992622
0.004784262273460627
0.004783852491527796
0.004782816395163536
0.004781662952154875
0.004780968651175499
0.004780665971338749
0.004780347924679518
0.004779794719070196
0.004779004026204348
0.0047782305628061295
0.004777427297085524
0.004776645917445421
0.004775973502546549
0.004775418434292078
0.00477494765073061
0.004774605389684439
0.004774558357894421
0.004774745553731918
0.004775006789714098
0.004774360451847315
0.004772637505084276
0.0047709401696920395
0.004770219326019287
0.0047704135067760944
0.004770695697516203
0.004770106170326471
0.004768609534949064
0.004767254460602999
0.004766684025526047
0.004766614176332951
0.004766367841511965
0.00476555060595274
0.004764394834637642
0.004763434175401926
0.0047629158943891525
0.0047626616433262825
0.004762506578117609
0.00476226769387722
0.004761645570397377
0.004760616924613714
0.004759426228702068
0.004758528433740139
0.004758086986839771
0.004757928662002087
0.004771863576024771
0.004882994573563337
0.006904291920363903
0.019190220162272453
0.043750450015068054
0.06862283498048782
0.07435552030801773
0.029191402718424797
0.008759782649576664
0.02567751705646515
0.039226822555065155
0.023276951164007187
0.006305047310888767
0.024280855432152748
0.02749812789261341
0.012309085577726364
0.009134519845247269
0.022296657785773277
0.0157017782330513
0.005449395161122084
0.013858611695468426
0.014706850983202457
0.008488534018397331
0.006604841910302639
0.012280775234103203
0.01082701701670885
0.005010479129850864
0.009087517857551575
0.010340469889342785
0.006778539624065161
0.00602278346195817
0.008387093432247639
0.008209062740206718
0.00496013043448329
0.0066187409684062
0.007810984272509813
0.005779611878097057
0.005565659608691931
0.00643542967736721
0.00664637703448534
0.005172482691705227
0.0054302336648106575
0.006508483085781336
0.005273355171084404
0.00509300921112299
0.005776228383183479
0.005519411060959101
0.005019024480134249
0.005136218387633562
0.0055489689111709595
0.0050340015441179276
0.004889628849923611
0.005307978484779596
0.005122688598930836
0.004892576951533556
0.00498267961665988
0.0051382905803620815
0.004940731916576624
0.0048178560100495815
0.005040640477091074
0.004954421427100897
0.004818625748157501
0.004890979267656803
0.004934411495923996
0.0048695714212954044
0.004797392059117556
0.00488393334671855
0.00488340575248003
0.004791824147105217
0.004824897740036249
0.004853789694607258
0.004822252783924341
0.0047892131842672825
0.004812839441001415
0.004831746686249971
0.0047861007042229176
0.004786372650414705
0.004810656886547804
0.004795848857611418
0.004779465030878782
0.004782834090292454
0.004795935470610857
0.004781752824783325
0.004769116640090942
0.004783159587532282
0.004781115800142288
0.004769777413457632
0.004769211169332266
0.00477395486086607
0.0047725955955684185
0.004763157572597265
0.0047651478089392185
0.004769238643348217
0.004762931261211634
0.004760006442666054
0.004761597607284784
0.0047620004042983055
0.004758541472256184
0.004755569621920586
0.004757767543196678
0.004756969399750233
0.004753432236611843
0.004752920940518379
0.004753209184855223
0.004752332344651222
0.004750043153762817
0.004749070852994919
0.00474964315071702
0.004748220555484295
0.004746456630527973
0.004746042191982269
0.004745669662952423
0.00474470155313611
0.004743214230984449
0.0047425515949726105
0.00474231131374836
0.004741155542433262
0.004740014206618071
0.004739358555525541
0.004738782998174429
0.004737960174679756
0.00473683699965477
0.004736100323498249
0.004735562950372696
0.004734682850539684
0.004733758978545666
0.004732976667582989
0.004732312168926001
0.004731582943350077
0.0047306581400334835
0.00472987862303853
0.004729218780994415
0.0047284578904509544
0.004727661609649658
0.0047268676571547985
0.004726123530417681
0.00472544739022851
0.004724705126136541
0.004723920952528715
0.004723162855952978
0.004722421523183584
0.004721709061414003
0.004721000790596008
0.004720262251794338
0.004719514399766922
0.004718768876045942
0.004718017298728228
0.004717288073152304
0.004716578405350447
0.004715875256806612
0.004715200047940016
0.00471459049731493
0.004714236594736576
0.004714051261544228
0.004713765345513821
0.004712757654488087
0.004712301306426525
0.004714214708656073
0.0047150906175374985
0.004711281042546034
0.004708406515419483
0.0047093341127038
0.004710393492132425
0.004708392545580864
0.004705739673227072
0.00470562232658267
0.0047063748352229595
0.0047052535228431225
0.00470317155122757
0.004702286794781685
0.004702532663941383
0.004702097736299038
0.0047005657106637955
0.004699329379945993
0.0046990616247057915
0.004698842763900757
0.004697935190051794
0.0046966723166406155
0.004695854615420103
0.004695530515164137
0.004695040173828602
0.004694120027124882
0.004693106282502413
0.004692363552749157
0.004691882524639368
0.004691372159868479
0.004690647590905428
0.004689793102443218
0.004688951186835766
0.004688204266130924
0.004687583073973656
0.004687037784606218
0.004686500411480665
0.004685991909354925
0.004685383290052414
0.004684566520154476
0.004683660808950663
0.00468283798545599
0.004682186059653759
0.0046816482208669186
0.004681108519434929
0.0046804845333099365
0.0046797557733953
0.004678989294916391
0.0046781920827925205
0.004677452612668276
0.00467679975554347
0.0046762037090957165
0.004675755277276039
0.0046758512035012245
0.004676526412367821
0.00467662001028657
0.004674816969782114
0.004672657232731581
0.004672234412282705
0.0046728006564080715
0.004672511480748653
0.0046709561720490456
0.004669456277042627
0.0046690162271261215
0.004669095855206251
0.004668673500418663
0.004667462781071663
0.004666188266128302
0.004665562883019447
0.004665375221520662
0.004664994310587645
0.004664142616093159
0.004663014784455299
0.0046621025539934635
0.004661585204303265
0.004661230370402336
0.004660764243453741
0.004660089500248432
0.004659221973270178
0.004658281337469816
0.004657464101910591
0.004656848032027483
0.004656337667256594
0.004655887838453054
0.004655499942600727
0.004655067343264818
0.004654301330447197
0.004653298296034336
0.004652386996895075
0.00465176859870553
0.004651347175240517
0.004650891292840242
0.004650288261473179
0.004649546463042498
0.004648724105209112
0.004647921770811081
0.004647189751267433
0.004646562039852142
0.004646008368581533
0.004645518958568573
0.0046451641246676445
0.004645077511668205
0.004645130131393671
0.004644766449928284
0.004643455147743225
0.004641796462237835
0.004640838131308556
0.004640689119696617
0.004640598315745592
0.004639904014766216
0.004638714250177145
0.004637617617845535
0.004636986181139946
0.004636671394109726
0.004636313766241074
0.004635713994503021
0.004634838085621595
0.004633926786482334
0.004633106291294098
0.00463241757825017
0.004631847608834505
0.004631420597434044
0.004631379619240761
0.0046325381845235825
0.0046355873346328735
0.004639871884137392
0.004642754327505827
0.004639618564397097
0.004632431548088789
0.004627749789506197
0.004628409631550312
0.004631915129721165
0.004633661359548569
0.004631418269127607
0.004627184011042118
0.004624599125236273
0.004624835215508938
0.00462659215554595
0.0046276370994746685
0.004626436624675989
0.0046238102950155735
0.004621406551450491
0.0046205283142626286
0.004620943684130907
0.004621409811079502
0.0046208929270505905
0.004619450308382511
0.0046177813783288
0.004616613034158945
0.004616173915565014
0.004616158083081245
0.00461606914177537
0.004615643993020058
0.0046146768145263195
0.00461406446993351
0.00461455387994647
0.004615128040313721
0.004614227917045355
0.004612249787896872
0.004610307980328798
0.004609281197190285
0.004609230440109968
0.004609540570527315
0.004609568510204554
0.004608954302966595
0.004607731942087412
0.004606248345226049
0.004605006892234087
0.004604296293109655
0.004604005720466375
0.004603827837854624
0.004603495821356773
0.004602920264005661
0.0046020750887691975
0.00460105761885643
0.0046000368893146515
0.004599138628691435
0.004598422907292843
0.004597872495651245
0.004597454331815243
0.004597181919962168
0.004597235005348921
0.004597660154104233
0.004598124418407679
0.004597881808876991
0.004596623592078686
0.004594719968736172
0.00459281774237752
0.004591474775224924
0.004590879660099745
0.004590792581439018
0.004590801429003477
0.004590513650327921
0.004589777905493975
0.004588673822581768
0.004587423522025347
0.004586329218000174
0.00458553247153759
0.004585009068250656
0.004584671463817358
0.0045845084823668
0.004584603011608124
0.004585013724863529
0.004585448652505875
0.004585137125104666
0.004583882167935371
0.004582001827657223
0.004580043256282806
0.004578484687954187
0.0045775738544762135
0.0045772334560751915
0.004577178042382002
0.004577167332172394
0.00457685487344861
0.004576606210321188
0.004577266983687878
0.004576561506837606
0.004575279075652361
0.004574886057525873
0.004573764745146036
0.004571829456835985
0.004570706281810999
0.004569933749735355
0.004568798467516899
0.00456818426027894
0.004568128380924463
0.004568003583699465
0.004568272735923529
0.004569466691464186
0.004570921882987022
0.0045717088505625725
0.004571815486997366
0.004570924211293459
0.004568838980048895
0.0045662689954042435
0.00456387922167778
0.004561739973723888
0.004560195375233889
0.004559480585157871
0.004559246823191643
0.0045592705719172955
0.004559818655252457
0.004560618661344051
0.004561155568808317
0.004561445210129023
0.004561328794807196
0.0045606098137795925
0.0045593804679811
0.00455797603353858
0.00455639511346817
0.004554768558591604
0.004553291946649551
0.004552014172077179
0.004550860729068518
0.004549874924123287
0.004549079108983278
0.0045483848080039024
0.004547730088233948
0.004547130316495895
0.00454661063849926
0.004546287003904581
0.00454666605219245
0.004549189005047083
0.00455561513081193
0.004565843380987644
0.004578947089612484
0.004594006575644016
0.00461200438439846
0.004629651550203562
0.004646427929401398
0.004660842474550009
0.004674771800637245
0.004689225926995277
0.004708887077867985
0.0047266120091080666
0.0047448668628931046
0.004759841598570347
0.00477824080735445
0.004793723579496145
0.004814268555492163
0.004832160659134388
0.004857387859374285
0.004880546126514673
0.004918538499623537
0.004960868041962385
0.005020300857722759
0.005078676622360945
0.005160453729331493
0.0052411979995667934
0.005356910638511181
0.005469671916216612
0.005633915308862925
0.00579003244638443
0.006019675638526678
0.006228061392903328
0.006542920134961605
0.006809724494814873
0.0072144512087106705
0.007515062112361193
0.0079807685688138
0.008214591071009636
0.008602038957178593
0.008597569540143013
0.00870520994067192
0.008330093696713448
0.008022721856832504
0.0073334104381501675
0.006722563877701759
0.005992131773382425
0.005407434422522783
0.004934682510793209
0.0046486579813063145
0.004534613341093063
0.0045661055482923985
0.004698817618191242
0.004881430882960558
0.005082917399704456
0.005249593872576952
0.005397431552410126
0.005469219759106636
0.005523168947547674
0.005499852821230888
0.005473647732287645
0.0053903888911008835
0.005316980183124542
0.005210638977587223
0.0051203458569943905
0.005016506649553776
0.004930427763611078
0.004843502771109343
0.004772884771227837
0.0047082253731787205
0.004657021723687649
0.004613800439983606
0.004580779932439327
0.0045549580827355385
0.004536167718470097
0.004522660747170448
0.004513601306825876
0.004507862031459808
0.004504646174609661
0.004503265954554081
0.004503215197473764
0.004504228010773659
0.004506436642259359
0.004509922116994858
0.004514557775110006
0.004520778078585863
0.00452870037406683
0.004539071582257748
0.004552078898996115
0.004569246433675289
0.004590942524373531
0.004620856139808893
0.004659469239413738
0.004714479204267263
0.004786581266671419
0.004893430508673191
0.005032453220337629
0.005241875071078539
0.005510143004357815
0.005923610180616379
0.00643387995660305
0.007245389278978109
0.008184288628399372
0.009718804620206356
0.011270877905189991
0.01386609859764576
0.015818558633327484
0.019162699580192566
0.02005353569984436
0.02200317569077015
0.019514424726366997
0.01740756817162037
0.01234435010701418
0.008337590843439102
0.0053824083879590034
0.004551298450678587
0.00554701779037714
0.007380438968539238
0.009190663695335388
0.00956852175295353
0.009131505154073238
0.007444299291819334
0.005843262188136578
0.004735606722533703
0.0045190369710326195
0.005039399489760399
0.00583663210272789
0.006521821022033691
0.006634028162807226
0.006363858003169298
0.005691803991794586
0.005047112703323364
0.004601888824254274
0.004484611563384533
0.00464960653334856
0.004947617184370756
0.005224968772381544
0.005327762570232153
0.005270419176667929
0.0050453906878829
0.004789846017956734
0.004577514249831438
0.00447810348123312
0.004495831206440926
0.00459109665825963
0.004705393686890602
0.004778439179062843
0.004791866522282362
0.004735542926937342
0.004647524561733007
0.0045544751919806
0.0044895862229168415
0.004465258214622736
0.00447857053950429
0.0045144399628043175
0.0045533799566328526
0.004581613000482321
0.0045884717255830765
0.004576952196657658
0.0045493412762880325
0.004516734275966883
0.004486653953790665
0.004466175567358732
0.004457524977624416
0.00445958087220788
0.004468744620680809
0.004480501636862755
0.0044911396689713
0.004497625399380922
0.004499380476772785
0.00449583912268281
0.004488800652325153
0.004479393362998962
0.004469751846045256
0.004461031407117844
0.00445434357970953
0.004450006876140833
0.004447932355105877
0.004447708837687969
0.0044487956911325455
0.004450703039765358
0.004453063011169434
0.004455609247088432
0.004457817878574133
0.004459448624402285
0.004460224881768227
0.004460266325622797
0.00445950124412775
0.004458245821297169
0.0044564963318407536
0.0044545624405145645
0.004452466033399105
0.004450453910976648
0.004448517691344023
0.0044468301348388195
0.004445335827767849
0.004444117192178965
0.004443099722266197
0.0044423239305615425
0.004441739525645971
0.004441405180841684
0.004441313445568085
0.004441576544195414
0.004442223813384771
0.0044434648007154465
0.0044453442096710205
0.004448242485523224
0.004452293738722801
0.0044581154361367226
0.0044660018756985664
0.004477215930819511
0.004492105450481176
0.004513292107731104
0.004541296511888504
0.004581523593515158
0.004634631797671318
0.004712068010121584
0.004810218699276447
0.005921525415033102
0.01250965241342783
0.03238312527537346
0.06039665639400482
0.10983751714229584
0.10005985200405121
0.0865539014339447
0.027882982045412064
0.010560714639723301
0.022631872445344925
0.04363236948847771
0.062023889273405075
0.024182409048080444
0.009751650504767895
0.018150046467781067
0.025053253397345543
0.03352293744683266
0.013660019263625145
0.007271525450050831
0.021349778398871422
0.018870094791054726
0.014590322971343994
0.006476219277828932
0.01004306972026825
0.017468057572841644
0.010014655068516731
0.007479917723685503
0.007700355723500252
0.011351830326020718
0.010532349348068237
0.00504682632163167
0.006960067432373762
0.008535432629287243
0.008220312185585499
0.005785569082945585
0.00500353192910552
0.007726737763732672
0.006985973101109266
0.005320495460182428
0.005375504028052092
0.005842994432896376
0.006425886414945126
0.0051505304872989655
0.004584914073348045
0.005620577372610569
0.006254828069359064
0.0070261843502521515
0.006044117268174887
0.004493888933211565
0.005271671339869499
0.006171363405883312
0.00557025708258152
0.004627314396202564
0.004744890611618757
0.005540854763239622
0.005299699027091265
0.00458202650770545
0.004619672428816557
0.0050503285601735115
0.005080296192318201
0.004597686696797609
0.004468640778213739
0.004802829120308161
0.004862599074840546
0.004609421361237764
0.004440933465957642
0.00459534116089344
0.0047357468865811825
0.004572941455990076
0.004437402822077274
0.004497163463383913
0.004602883011102676
0.004563906230032444
0.004432252608239651
0.00444077467545867
0.00452119717374444
0.004519236274063587
0.0044498564675450325
0.004411212634295225
0.004460747353732586
0.004487518686801195
0.004444480873644352
0.004410838708281517
0.004421762656420469
0.004452025983482599
0.004442865028977394
0.004408142063766718
0.00440573412925005
0.0044231475330889225
0.004429529421031475
0.004412832669913769
0.0043967231176793575
0.004405182786285877
0.004414619877934456
0.004409351386129856
0.004397592972964048
0.004393535666167736
0.004401416052132845
0.004403687547892332
0.004396443720906973
0.004390508867800236
0.004390806425362825
0.00439521623775363
0.004394420422613621
0.00438876124098897
0.004386045038700104
0.004387048073112965
0.004388896282762289
0.004387454129755497
0.004383621737360954
0.004382149316370487
0.004382758866995573
0.004383375868201256
0.004382303915917873
0.004379723686724901
0.0043783411383628845
0.004378322511911392
0.004378477577120066
0.0043779523111879826
0.0043763513676822186
0.004374851938337088
0.004374152980744839
0.004373867530375719
0.0043737138621509075
0.004373040050268173
0.004371884744614363
0.004370774608105421
0.004369857255369425
0.004369347356259823
0.004369009751826525
0.004368477500975132
0.00436784140765667
0.0043670241720974445
0.004366063978523016
0.0043652052991092205
0.004364458378404379
0.0043638767674565315
0.004363472107797861
0.004363218322396278
0.004363281652331352
0.004363485146313906
0.004362936597317457
0.004361349623650312
0.0043596383184194565
0.004358736798167229
0.004358669742941856
0.004358734469860792
0.004358195699751377
0.004357167519629002
0.004355863202363253
0.004354794044047594
0.004354199860244989
0.004353960044682026
0.00435396796092391
0.004354115575551987
0.004353920929133892
0.004353078547865152
0.004351689014583826
0.004350197501480579
0.00434910599142313
0.0043484861962497234
0.0043481788598001
0.004347858484834433
0.004347284324467182
0.004346432629972696
0.004345559980720282
0.004344864282757044
0.004344273824244738
0.004343698266893625
0.004343186039477587
0.004342770669609308
0.004342446103692055
0.004342113621532917
0.004341576714068651
0.004340705927461386
0.004339633509516716
0.004338591825217009
0.004337783437222242
0.004337277729064226
0.004336921032518148
0.004336569923907518
0.004336172249168158
0.0043358588591217995
0.004335745237767696
0.004335630219429731
0.004335136152803898
0.004334055818617344
0.004332630895078182
0.004331373143941164
0.00433060759678483
0.004330297000706196
0.004330197349190712
0.0043301708064973354
0.004330119118094444
0.004330016672611237
0.004329461604356766
0.004328245297074318
0.004326696041971445
0.004325388465076685
0.004324693698436022
0.004324497189372778
0.004324421752244234
0.004324191715568304
0.004323787055909634
0.0043231467716395855
0.00432220846414566
0.004321087151765823
0.004320005886256695
0.0043191430158913136
0.004318554420024157
0.004318199586123228
0.00431813346222043
0.004318412393331528
0.004319147672504187
0.004320082254707813
0.004320068284869194
0.0043204897083342075
0.004322956781834364
0.00432403152808547
0.004321156535297632
0.0043175918981432915
0.004314540419727564
0.0043124365620315075
0.004311469383537769
0.004311344586312771
0.0043116603046655655
0.004312061704695225
0.0043119764886796474
0.004311395809054375
0.004310321062803268
0.0043088290840387344
0.004307419992983341
0.004306463990360498
0.004305887967348099
0.004305644892156124
0.004305585287511349
0.004305570386350155
0.004305624403059483
0.004305702168494463
0.004305529873818159
0.004304858390241861
0.00430360296741128
0.004301956854760647
0.004300378728657961
0.00429922342300415
0.004298543557524681
0.004298251587897539
0.0042981915175914764
0.004298252984881401
0.004298483952879906
0.004298818297684193
0.00429893471300602
0.00429924763739109
0.004300149157643318
0.004300455562770367
0.0042992159724235535
0.004296806175261736
0.004294013138860464
0.004291719291359186
0.004290434066206217
0.004290133249014616
0.004290513228625059
0.004291377495974302
0.004292610101401806
0.00429369043558836
0.004293873906135559
0.0042928787879645824
0.004290848039090633
0.004288323689252138
0.004285946488380432
0.004284189082682133
0.004283239599317312
0.004282968118786812
0.004283121787011623
0.004283522255718708
0.004284247290343046
0.004285236354917288
0.0042861755937337875
0.004286859650164843
0.004286879673600197
0.004285825416445732
0.0042877220548689365
0.00429880665615201
0.004312857985496521
0.004321930930018425
0.004326630849391222
0.004323402885347605
0.0043128496035933495
0.004301691427826881
0.004289738368242979
0.004279399756342173
0.004274169448763132
0.00427226210013032
0.00427256990224123
0.004275813233107328
0.004279733169823885
0.0042830538004636765
0.0042863208800554276
0.004289500880986452
0.004293468315154314
0.004296700935810804
0.004297937732189894
0.004295897204428911
0.0042916033416986465
0.004285845439881086
0.004279383458197117
0.004273409955203533
0.004268745891749859
0.00426516542211175
0.004262969829142094
0.004262091591954231
0.004261924419552088
0.004262430127710104
0.004263746086508036
0.004266079049557447
0.004269986413419247
0.004275188315659761
0.004280575551092625
0.004285820294171572
0.004290266428142786
0.004294024780392647
0.004296459723263979
0.00429827906191349
0.004299015272408724
0.004299393855035305
0.004298857878893614
0.004298460204154253
0.004297495819628239
0.0042972806841135025
0.0042970506474375725
0.004297306761145592
0.0042976513504981995
0.0042989724315702915
0.00430052587762475
0.004303429275751114
0.004307072144001722
0.004312785807996988
0.004319686908274889
0.004329906776547432
0.004342283587902784
0.004359922371804714
0.004381570499390364
0.004412444308400154
0.004450126551091671
0.004511294420808554
0.004600008483976126
0.004734464921057224
0.004899005405604839
0.005139928311109543
0.005431496538221836
0.005896927788853645
0.0064317164942622185
0.007349656894803047
0.008618605323135853
0.011051880195736885
0.013559535145759583
0.017803708091378212
0.020522208884358406
0.02577558346092701
0.026310862973332405
0.029024580493569374
0.024334561079740524
0.020829223096370697
0.013375635258853436
0.007989615201950073
0.004725227598100901
0.004541991278529167
0.006650852505117655
0.009301145561039448
0.011569149792194366
0.011265612207353115
0.009969595819711685
0.0072698104195296764
0.005189542192965746
0.004264387767761946
0.004655173048377037
0.005819931626319885
0.006842102389782667
0.007357263937592506
0.00681763282045722
0.005901680327951908
0.00487598218023777
0.004305632319301367
0.004308933392167091
0.004725846461951733
0.005245327018201351
0.005505984183400869
0.005470233503729105
0.005093724466860294
0.0046615321189165115
0.004332101903855801
0.004233283922076225
0.004344903863966465
0.004552782978862524
0.004733773414045572
0.0047766524367034435
0.004698189441114664
0.004522706847637892
0.004352598451077938
0.004245805088430643
0.0042303758673369884
0.00428753113374114
0.004371160641312599
0.004437773488461971
0.0044525922276079655
0.0044210609048604965
0.004353917203843594
0.004285063128918409
0.004235774278640747
0.004218514543026686
0.004230393096804619
0.004258674569427967
0.0042881835252046585
0.004305523354560137
0.004306972026824951
0.004291647579520941
0.004267783835530281
0.00424216827377677
0.0042224908247590065
0.004212226718664169
0.00421157805249095
0.004217921290546656
0.004227320663630962
0.0042362092062830925
0.004241861868649721
0.004243206698447466
0.004239649046212435
0.004232865758240223
0.004224199336022139
0.004215775057673454
0.004208854865282774
0.004204269032925367
0.0042021069675683975
0.00420199241489172
0.004203320946544409
0.0042055509984493256
0.004208333324640989
0.004211197141557932
0.0042135706171393394
0.004214938264340162
0.0042153107933700085
0.004214593209326267
0.0042132483795285225
0.004211262799799442
0.004208938218653202
0.00420632166787982
0.004203706048429012
0.00420114491134882
0.004198800772428513
0.004196695983409882
0.004194875247776508
0.004193336237221956
0.004192042164504528
0.004190988373011351
0.004190144129097462
0.004189518745988607
0.0041891601867973804
0.004189142491668463
0.004189588595181704
0.004190762061625719
0.004192895255982876
0.004196332301944494
0.00420131953433156
0.004208157304674387
0.004217530135065317
0.004229424521327019
0.004244859796017408
0.004263116512447596
0.004286608193069696
0.004314113408327103
0.004350447095930576
0.004392781760543585
0.00445076497271657
0.004519974812865257
0.00462273508310318
0.004747547674924135
0.004929849877953529
0.005139706190675497
0.005458210129290819
0.005818758625537157
0.006393942516297102
0.007008282467722893
0.008027610369026661
0.009025061503052711
0.010777397081255913
0.012235617265105247
0.014964873902499676
0.016580892726778984
0.01998373307287693
0.0205939169973135
0.023014787584543228
0.020888935774564743
0.019960623234510422
0.015212728641927242
0.011477676220238209
0.007388670463114977
0.004952407907694578
0.004183262586593628
0.004901638254523277
0.006497357971966267
0.007989899255335331
0.009179499000310898
0.00897977501153946
0.008315165527164936
0.006791535299271345
0.0054538920521736145
0.004483966156840324
0.004168442916125059
0.004429921507835388
0.005005863960832357
0.005624656565487385
0.005931688006967306
0.005976030137389898
0.00560374278575182
0.005127600394189358
0.004619235172867775
0.004281100817024708
0.004161519929766655
0.004242299124598503
0.00444232951849699
0.004650477785617113
0.004802077077329159
0.004818507935851812
0.004744146950542927
0.004577890504151583
0.004404162056744099
0.004256012849509716
0.0041715363040566444
0.004155352246016264
0.004193433560431004
0.0042602564208209515
0.004326291847974062
0.004374676384031773
0.004387053661048412
0.0043718391098082066
0.004328281152993441
0.004275862593203783
0.004222191404551268
0.004180119372904301
0.00415393989533186
0.004144837614148855
0.0041499012149870396
0.004164133686572313
0.0041825114749372005
0.004200576804578304
0.004215432330965996
0.004223266150802374
0.004225028678774834
0.00421944772824645
0.004209991544485092
0.004196774680167437
0.004182943142950535
0.004169193096458912
0.004157366696745157
0.004147757310420275
0.004140762612223625
0.004136191681027412
0.004133719485253096
0.0041329036466777325
0.00413332087919116
0.004134721122682095
0.0041371607221663
0.004140885546803474
0.004146275110542774
0.004153136629611254
0.004160713404417038
0.004169187508523464
0.00417781388387084
0.004187410697340965
0.004197011236101389
0.004208164755254984
0.004219419322907925
0.00423333840444684
0.004248146899044514
0.004268034361302853
0.0042904638685286045
0.004321263171732426
0.0043555074371397495
0.004403379745781422
0.004457111470401287
0.004534217994660139
0.004621571861207485
0.004750600550323725
0.004896721802651882
0.005118738394230604
0.005365442018955946
0.005753246136009693
0.006171632092446089
0.006855470594018698
0.007549970876425505
0.008738109841942787
0.009824994951486588
0.01179126650094986
0.013264010660350323
0.01614418439567089
0.017527850344777107
0.020749153569340706
0.020736848935484886
0.022430701181292534
0.01963021047413349
0.01794220134615898
0.01322674285620451
0.009602557867765427
0.006217955611646175
0.004436198156327009
0.0041899592615664005
0.005141240544617176
0.006717182230204344
0.008006391115486622
0.008982584811747074
0.008672504685819149
0.007994632236659527
0.006578721106052399
0.005351004656404257
0.004442587960511446
0.004108026158064604
0.004289443138986826
0.004778780974447727
0.005345651879906654
0.0056865885853767395
0.005816242191940546
0.0055637783370912075
0.00518806604668498
0.0047141192480921745
0.004345012363046408
0.004135638475418091
0.004109582398086786
0.004224243573844433
0.004402534570544958
0.004576701205223799
0.00466968584805727
0.004687906242907047
0.004603046458214521
0.004478410352021456
0.004328590352088213
0.004204437602311373
0.004122480750083923
0.004092211369425058
0.0041065034456551075
0.004149634391069412
0.004204322583973408
0.004252267070114613
0.00428584311157465
0.004293350502848625
0.004282492678612471
0.004251088947057724
0.004212812054902315
0.004170861095190048
0.0041346256621181965
0.004106749314814806
0.004089636262506247
0.004082737024873495
0.004084233660250902
0.004091608803719282
0.004102314356714487
0.004114669747650623
0.004127149004489183
0.004138764459639788
0.004147006664425135
0.004152610432356596
0.004154031164944172
0.004153364337980747
0.004149425309151411
0.004144536796957254
0.004137846175581217
0.004131351597607136
0.004124353639781475
0.00411827489733696
0.004112441558390856
0.004107637330889702
0.0041033364832401276
0.0041001481004059315
0.004097522236406803
0.0040960535407066345
0.004095747601240873
0.004096759483218193
0.0040985094383358955
0.004101580008864403
0.004105798434466124
0.004112136550247669
0.00412037642672658
0.0041322349570691586
0.0041472152806818485
0.004168068524450064
0.004194001667201519
0.004230587277561426
0.004276290535926819
0.004342075902968645
0.004424089565873146
0.004545834846794605
0.0046963924542069435
0.004925834480673075
0.005203962326049805
0.005643568467348814
0.006158949341624975
0.007010937202721834
0.007949607446789742
0.009582494385540485
0.01118698064237833
0.014152338728308678
0.01647956669330597
0.021145405247807503
0.0232678409665823
0.028454484418034554
0.027603542432188988
0.029262160882353783
0.023268243297934532
0.01882902719080448
0.01153433695435524
0.006651159375905991
0.004215558059513569
0.004620536230504513
0.0069541847333312035
0.009485255926847458
0.01162511482834816
0.011243944056332111
0.01004919782280922
0.007418965920805931
0.005312110297381878
0.004157427232712507
0.00424522440880537
0.005199276842176914
0.006272607017308474
0.007041324395686388
0.006860737688839436
0.006228066980838776
0.005197673570364714
0.00440321397036314
0.004054189659655094
0.004188741557300091
0.0046165562234818935
0.005034185945987701
0.005276452284306288
0.005166076589375734
0.004874066915363073
0.004474470391869545
0.004172923509031534
0.004045337438583374
0.004096824210137129
0.004257554188370705
0.004423367325216532
0.00452782865613699
0.004511196166276932
0.004415172152221203
0.004264424555003643
0.004130898974835873
0.0040493435226380825
0.004035018850117922
0.00407421262934804
0.004136970732361078
0.004194432869553566
0.004221211187541485
0.00421639671549201
0.004179185256361961
0.004129598382860422
0.004079662263393402
0.004043630789965391
0.00402679992839694
0.004028636030852795
0.004043612629175186
0.004063963890075684
0.004082783591002226
0.004093852825462818
0.004095913842320442
0.004087749868631363
0.004073676653206348
0.004056330304592848
0.00404021330177784
0.004027476068586111
0.004019577521830797
0.00401648785918951
0.0040173763409256935
0.004020975437015295
0.004025985021144152
0.0040314290672540665
0.0040365466848015785
0.004040731582790613
0.004042844288051128
0.00404313812032342
0.004041324369609356
0.004038303624838591
0.004034068435430527
0.004029423929750919
0.004024534486234188
0.00401998870074749
0.0040158918127417564
0.004012541379779577
0.004009958356618881
0.00400796253234148
0.004006370902061462
0.004005082882940769
0.004004023037850857
0.00400313176214695
0.004002397879958153
0.0040018134750425816
0.004001440480351448
0.004001381807029247
0.004001940600574017
0.004003528971225023
0.004006905481219292
0.004012737888842821
0.004021419212222099
0.004033789038658142
0.0040495675057172775
0.004069925751537085
0.004094217903912067
0.004125578328967094
0.0041625951416790485
0.0042122299782931805
0.004270556848496199
0.004352044314146042
0.0046587493270635605
0.005714842118322849
0.007583932019770145
0.010480232536792755
0.013523193076252937
0.018594317138195038
0.022057153284549713
0.028768323361873627
0.029753632843494415
0.03396698832511902
0.028513992205262184
0.025081289932131767
0.015985121950507164
0.009562168270349503
0.005113670602440834
0.004282154608517885
0.006403780076652765
0.009612306952476501
0.012676761485636234
0.012541181407868862
0.01125500537455082
0.007979148998856544
0.005498228128999472
0.004340448882430792
0.004583538975566626
0.005642717704176903
0.006576530635356903
0.007257519755512476
0.007112549152225256
0.0064987135119736195
0.005391089711338282
0.004388751927763224
0.004000467248260975
0.00430929334834218
0.004884582944214344
0.005243899300694466
0.005242589395493269
0.004968968220055103
0.004696893040090799
0.004417954012751579
0.004210612270981073
0.004076867830008268
0.004127413500100374
0.004334280267357826
0.004515463020652533
0.004545846488326788
0.004387436434626579
0.004212801810353994
0.004106571432203054
0.004067355766892433
0.00405258871614933
0.004051761701703072
0.004093350376933813
0.004164467100054026
0.0042155287228524685
0.0042014457285404205
0.00413553649559617
0.004063409753143787
0.004021658096462488
0.00400686077773571
0.004002579487860203
0.00400205934420228
0.004013978410512209
0.004039160907268524
0.004060981795191765
0.004064635839313269
0.0040468559600412846
0.004023085813969374
0.0040039303712546825
0.003991934470832348
0.003982958383858204
0.003975474741309881
0.0039728740230202675
0.00397745706140995
0.003986924421042204
0.003995722159743309
0.003999799955636263
0.003999402746558189
0.003997609484940767
0.003994998522102833
0.00399114191532135
0.003984633833169937
0.003976702690124512
0.003969350829720497
0.003964496310800314
0.003962143789976835
0.003961055539548397
0.003960163798183203
0.003959377761930227
0.003959409426897764
0.003961069975048304
0.003964961506426334
0.003971213474869728
0.00397938396781683
0.003988325130194426
0.003997703082859516
0.004022771026939154
0.0040922523476183414
0.004197984933853149
0.00431679654866457
0.004423682577908039
0.004533032421022654
0.004612306132912636
0.004698727745562792
0.004743374418467283
0.004800969269126654
0.004813092295080423
0.004846546333283186
0.004837553482502699
0.004857237916439772
0.0048394836485385895
0.004855327308177948
0.004838271532207727
0.004858642350882292
0.004849692340940237
0.0048828101716935635
0.004888838157057762
0.0049430448561906815
0.004969912115484476
0.005053901579231024
0.0051087308675050735
0.005236448720097542
0.0053300331346690655
0.005519058555364609
0.005662981886416674
0.005938317626714706
0.006147150881588459
0.006541670765727758
0.006827984936535358
0.007378743030130863
0.0077436878345906734
0.008478455245494843
0.008884676732122898
0.009783565066754818
0.010128410533070564
0.011076605878770351
0.01117150392383337
0.011916429735720158
0.01153278723359108
0.011745573952794075
0.01077690813690424
0.010276985354721546
0.00891193188726902
0.00791115965694189
0.006602024659514427
0.005623183213174343
0.004778780043125153
0.004245563875883818
0.003976599313318729
0.003945399075746536
0.004091689828783274
0.004343466367572546
0.00465115811675787
0.0049231937155127525
0.00518456706777215
0.0053121428936719894
0.005417972337454557
0.00536480313166976
0.005306739825755358
0.00512616615742445
0.0049630277790129185
0.004741739947348833
0.004555084276944399
0.004366461653262377
0.0042195431888103485
0.004099234007298946
0.004016273654997349
0.003962376620620489
0.003934582695364952
0.003925930242985487
0.003931705374270678
0.003947125747799873
0.003970049787312746
0.003999460022896528
0.004033194854855537
0.004072398878633976
0.00411151722073555
0.0041567301377654076
0.004199514631181955
0.004251912236213684
0.0043003614991903305
0.004364923108369112
0.004424654878675938
0.00451064296066761
0.0045915390364825726
0.0047146533615887165
0.004832190927118063
0.0050179073587059975
0.005196020472794771
0.005486076232045889
0.005761479493230581
0.0062224119901657104
0.006642563734203577
0.007368792779743671
0.007980439811944962
0.009085520170629025
0.009888295084238052
0.011444004252552986
0.012293792329728603
0.014190882444381714
0.014703349210321903
0.016495492309331894
0.016105646267533302
0.016999004408717155
0.015185321681201458
0.014199073426425457
0.011132240295410156
0.008702486753463745
0.006291866768151522
0.005028390325605869
0.004682740196585655
0.00481836125254631
0.00526834512129426
0.005235916469246149
0.005083523690700531
0.004904659930616617
0.005126309581100941
0.005557142663747072
0.005838603712618351
0.0057700262404978275
0.005292300600558519
0.004817928187549114
0.004629083909094334
0.004655920900404453
0.0047233812510967255
0.004523961339145899
0.004239196423441172
0.0039683058857917786
0.003914147149771452
0.00403378764167428
0.004131668712943792
0.004120832309126854
0.004040099214762449
0.004029285162687302
0.004115420859307051
0.004221796058118343
0.004264258313924074
0.004225542303174734
0.004171939101070166
0.004163919948041439
0.004185128025710583
0.004200277850031853
0.004164727870374918
0.004113104660063982
0.004074129741638899
0.004070282448083162
0.004073954187333584
0.004062241408973932
0.00403217738494277
0.0040053571574389935
0.003995915874838829
0.004003790207207203
0.004008946008980274
0.004006317816674709
0.003996966872364283
0.0039972420781850815
0.00400870107114315
0.004030226264148951
0.00405072933062911
0.004073233809322119
0.004099441226571798
0.004144669510424137
0.004203001502901316
0.004288960248231888
0.0043853470124304295
0.004527438431978226
0.004692684859037399
0.004952381365001202
0.005253451410681009
0.005730276461690664
0.006257887929677963
0.007124133873730898
0.00801581609994173
0.009562096558511257
0.010947300121188164
0.01351061463356018
0.015265492722392082
0.018865451216697693
0.02012293040752411
0.02364419773221016
0.022631734609603882
0.023545393720269203
0.019261434674263
0.016262948513031006
0.010950827039778233
0.007146919146180153
0.004561016336083412
0.003885507583618164
0.0047444007359445095
0.006328911986202002
0.00807757955044508
0.00891146156936884
0.00945701077580452
0.008827190846204758
0.007969469763338566
0.006559991277754307
0.005135723855346441
0.004110294859856367
0.003905015764757991
0.004353064578026533
0.004924130626022816
0.005259277764707804
0.005300926044583321
0.005298043135553598
0.005156544502824545
0.0049891965463757515
0.00458190031349659
0.004195734858512878
0.003896907204762101
0.003883394878357649
0.004097129683941603
0.004291013348847628
0.004343393258750439
0.0042937095277011395
0.004296464379876852
0.0043203020468354225
0.004279700573533773
0.004143755882978439
0.003986948169767857
0.003902694908902049
0.0038982343394309282
0.003910346422344446
0.003902783151715994
0.0038851911667734385
0.0038981186226010323
0.003946029115468264
0.003990250173956156
0.004002222325652838
0.003979244269430637
0.003953792154788971
0.0039377049542963505
0.003926586825400591
0.003905129386112094
0.003873980836942792
0.0038467135746032
0.0038346874061971903
0.0038359765894711018
0.003840380348265171
0.0038406557869166136
0.0038395600859075785
0.0038433822337538004
0.0038546230643987656
0.003869537031278014
0.0038813163992017508
0.003888983279466629
0.0038940145168453455
0.0039014241192489862
0.003909715451300144
0.0039183106273412704
0.003923037555068731
0.00392638286575675
0.003928375896066427
0.003933606669306755
0.003939442802220583
0.003948406782001257
0.003955886699259281
0.00396639434620738
0.003977776039391756
0.003997177351266146
0.004019131883978844
0.004050933290272951
0.004085505846887827
0.004135181661695242
0.004189698025584221
0.004269235301762819
0.004358401522040367
0.004493093118071556
0.004642808809876442
0.004873270634561777
0.00512361153960228
0.005517879500985146
0.005930752959102392
0.006609455216675997
0.007280018646270037
0.008434383198618889
0.009454885497689247
0.011319389566779137
0.01266329176723957
0.015349628403782845
0.016593342646956444
0.019636070355772972
0.019701989367604256
0.02159789763391018
0.019293172284960747
0.018315741792321205
0.014035804197192192
0.010791296139359474
0.0071184164844453335
0.004842023365199566
0.0039025726728141308
0.004192679189145565
0.005238925106823444
0.006382879801094532
0.007499351631850004
0.007930840365588665
0.008242522366344929
0.007804862689226866
0.007115710526704788
0.005962608382105827
0.00482311611995101
0.004042952321469784
0.0038981458637863398
0.004184826742857695
0.0045266770757734776
0.004696983844041824
0.004738644231110811
0.004817235749214888
0.004873485770076513
0.004937042482197285
0.0047302343882620335
0.004441118333488703
0.004051017574965954
0.003844108898192644
0.003887108527123928
0.004014742560684681
0.004050622694194317
0.0039849779568612576
0.003961271606385708
0.004042256623506546
0.004163650330156088
0.00422358512878418
0.004170822445303202
0.004075674340128899
0.0040099360048770905
0.003993616905063391
0.003997007384896278
0.003962078597396612
0.0038945998530834913
0.003829280147328973
0.0038030026480555534
0.00381091539748013
0.0038229923229664564
0.0038202679716050625
0.0038072967436164618
0.0038047952111810446
0.0038217827677726746
0.0038497631903737783
0.0038722220342606306
0.0038818337488919497
0.0038827580865472555
0.0038869238924235106
0.003896204987540841
0.003909428603947163
0.003915672190487385
0.003916845191270113
0.003912763204425573
0.0039141010493040085
0.003919243346899748
0.003930568695068359
0.003940274938941002
0.003951981198042631
0.0039625815115869045
0.003981594927608967
0.004004592541605234
0.004041022155433893
0.004080206621438265
0.004136489704251289
0.004196277819573879
0.004285700619220734
0.004384064581245184
0.0045340657234191895
0.004697318654507399
0.004949196707457304
0.0052172038704156876
0.005645843222737312
0.006086722947657108
0.00682349456474185
0.007532881107181311
0.008779704570770264
0.009846866130828857
0.011849228292703629
0.013230957090854645
0.016081498935818672
0.017285997048020363
0.020399024710059166
0.02022252045571804
0.0218826811760664
0.019148310646414757
0.01770913042128086
0.013221414759755135
0.009847091510891914
0.00641012703999877
0.004404238425195217
0.0037640405353158712
0.00432729022577405
0.005632980260998011
0.006949098315089941
0.008129286579787731
0.008257542736828327
0.008072999306023121
0.00700158067047596
0.005970084108412266
0.004916450474411249
0.004214434884488583
0.003908992744982243
0.003956245724111795
0.004273876082152128
0.004689437337219715
0.005090674385428429
0.005239709746092558
0.005202640313655138
0.004889650270342827
0.004521251656115055
0.004148643929511309
0.0039004976861178875
0.0037927275989204645
0.0038123074918985367
0.003908402286469936
0.004032916855067015
0.004144086968153715
0.004208122845739126
0.004235974978655577
0.004205100703984499
0.00415012938901782
0.004057710524648428
0.003960923757404089
0.0038643938023597
0.0037916265428066254
0.0037501389160752296
0.00374157284386456
0.003758228849619627
0.0037882153410464525
0.0038215972017496824
0.003849359694868326
0.003871014341711998
0.0038819436449557543
0.003887507598847151
0.0038840915076434612
0.0038773713167756796
0.0038635197561234236
0.0038473319727927446
0.0038271124940365553
0.0038069109432399273
0.0037868835497647524
0.0037698273081332445
0.003756006481125951
0.00374609581194818
0.003739267122000456
0.0037347902543842793
0.0037316791713237762
0.003729372750967741
0.0037274372298270464
0.0037258509546518326
0.003724614856764674
0.0037239461671561003
0.003724208101630211
0.0037264202255755663
0.0037315532099455595
0.003740232437849045
0.0037533624563366175
0.00377295003272593
0.0038039747159928083
0.003845463041216135
0.0039003409910947084
0.003966235090047121
0.0040558516047894955
0.0041621471755206585
0.004313199780881405
0.004489917308092117
0.0047584231942892075
0.005074343644082546
0.005470162257552147
0.007612318731844425
0.01633429527282715
0.031741298735141754
0.06303836405277252
0.07920929044485092
0.11092951893806458
0.0741092711687088
0.049990709871053696
0.02142963744699955
0.020167458802461624
0.028531137853860855
0.04038051515817642
0.050868336111307144
0.022448722273111343
0.005081966519355774
0.01338213961571455
0.022988269105553627
0.025127416476607323
0.018354514613747597
0.009779230691492558
0.00509300921112299
0.011095868423581123
0.0163084976375103
0.01057653408497572
0.006689027417451143
0.006905833259224892
0.006957778707146645
0.008309256285429
0.009799634106457233
0.007982451468706131
0.004236750304698944
0.006143415812402964
0.00856185331940651
0.006454878486692905
0.006094557233154774
0.005689898040145636
0.004531614948064089
0.005789289250969887
0.006340858992189169
0.004927537869662046
0.004557538311928511
0.004681275226175785
0.004673541523516178
0.005225439555943012
0.004820770584046841
0.003974969033151865
0.004310568794608116
0.004607707262039185
0.004409142769873142
0.004400930367410183
0.004135798197239637
0.003916015848517418
0.004195413552224636
0.004270897712558508
0.004045066889375448
0.003957021981477737
0.0039008057210594416
0.003915504086762667
0.004042992368340492
0.003965185489505529
0.003823993494734168
0.003851098706945777
0.003839486977085471
0.003859615419059992
0.00390977319329977
0.0038021020591259003
0.0037529775872826576
0.0038096557836979628
0.0037943811621516943
0.0037971651181578636
0.003807686036452651
0.0037397933192551136
0.003733089193701744
0.0037760755512863398
0.0037574891466647387
0.0037503079511225224
0.0037534418515861034
0.0037175887264311314
0.0037209975998848677
0.0037471470423042774
0.0037349509075284004
0.003729840274900198
0.003728990675881505
0.0037081355694681406
0.0037096983287483454
0.003723901230841875
0.003717282088473439
0.0037129479460418224
0.003711829660460353
0.003700990928336978
0.003700932953506708
0.003707914613187313
0.0037052039988338947
0.00370311108417809
0.003701944136992097
0.003695060731843114
0.003693124745041132
0.0036958411801606417
0.0036946823820471764
0.0036943661980330944


==> figures/PWEH/morphing/lossAE_sampled.txt <==
28.104202270507812
12.80272102355957
1.579346776008606
0.44635581970214844
0.1466633677482605
0.0714687705039978
0.041471533477306366
0.05302673578262329
0.031020808964967728
0.029316874220967293
0.03838512673974037
0.02742515131831169
0.026490969583392143
0.026798391714692116
0.028002383187413216
0.045306745916604996
0.05235041677951813
0.027882583439350128
0.02702677994966507
0.027284471318125725
0.026492249220609665
0.027175432071089745
0.026428211480379105
0.026248011738061905
0.02630532719194889
0.02663758210837841
0.027147337794303894
0.026804856956005096
0.03200891986489296
0.09991820901632309
0.053341031074523926
0.03326180949807167
0.02926233597099781
0.026996813714504242
0.026342175900936127
0.026629071682691574
0.026391418650746346
0.02640420012176037
0.027240654453635216
0.0273605827242136
0.0263710618019104
0.026193084195256233
0.026193562895059586
0.026154650375247
0.026132944971323013
0.02612391859292984
0.026114633306860924
0.02610562928020954
0.026095880195498466
0.026084985584020615
0.026073571294546127
0.02606290765106678
0.026050087064504623
0.026041224598884583
0.026026755571365356
0.026171114295721054
0.046485818922519684
0.06294246017932892
0.03302411735057831
0.02897452749311924
0.027320755645632744
0.026193097233772278
0.025993889197707176
0.025879142805933952
0.02580931782722473
0.025741707533597946
0.02568287029862404
0.0256128441542387
0.025530612096190453
0.02542727068066597
0.025294829159975052
0.025121930986642838
0.02505350485444069
0.02483392506837845
0.024269383400678635
0.023600107058882713
0.022700892761349678
0.05514867231249809
5.683721542358398
0.4481315016746521
0.1393933892250061
0.06050782650709152
0.037925176322460175
0.030648836866021156
0.027658727020025253
0.02689012512564659
0.026438288390636444
0.026264391839504242
0.026201069355010986
0.026179848238825798
0.026166362687945366
0.026155946776270866
0.026147279888391495
0.02613944374024868
0.02613297663629055
0.026126405224204063
0.02611997164785862
0.026112951338291168
0.02610577829182148
0.026098689064383507
0.026093535125255585
0.026087822392582893
0.026081223040819168
0.02607462927699089
0.026068301871418953
0.026064857840538025
0.026059746742248535
0.026051532477140427
0.02605103701353073
0.026044119149446487
0.02603824995458126
0.026031915098428726
0.026025356724858284
0.026018869131803513
0.026061974465847015
0.026018239557743073
0.026012267917394638
0.026005053892731667
0.025998614728450775
0.025991549715399742
0.02598612755537033
0.025979869067668915
0.02598390355706215
0.026964519172906876
0.026133539155125618
0.026043936610221863
0.026036972180008888
0.02599390223622322
0.02600286714732647
0.025980163365602493
0.025974895805120468
0.025967178866267204
0.02596052549779415
0.0259541105479002
0.025947779417037964
0.025941787287592888
0.025935696437954903
0.025929730385541916
0.02592410333454609
0.025918424129486084
0.02591269090771675
0.02590724639594555
0.025902461260557175
0.025897042825818062
0.025891529396176338
0.025886205956339836
0.02588099054992199
0.025876518338918686
0.025871295481920242
0.025865627452731133
0.025866985321044922
0.025865215808153152
0.02585829421877861
0.025851471349596977
0.025845114141702652
0.025839131325483322
0.0258330125361681
0.025828823447227478
0.025822246447205544
0.025815991684794426
0.025803549215197563
0.02581961080431938
0.025809960439801216
0.025803040713071823
0.025797387585043907
0.0257914736866951
0.025785790756344795
0.02579207718372345
0.025778796523809433
0.025772474706172943
0.025766413658857346
0.025760609656572342
0.025754932314157486
0.025748293846845627
0.025758646428585052
0.025744259357452393
0.025738554075360298
0.02573099546134472
0.02572309970855713
0.02573000080883503
0.025718901306390762
0.02570994943380356
0.025698347017169
0.025686854496598244
0.025674093514680862
0.025659363716840744
0.02564195729792118
0.025621755048632622
0.025594539940357208
0.025558557361364365
0.025513576343655586
0.025450067594647408
0.025324886664748192
0.025184957310557365
0.024920696392655373
0.024482622742652893
0.024628441780805588
0.02133650705218315
0.020098166540265083
0.020712053403258324
0.015951678156852722
0.009028910659253597
0.008818973787128925
0.006453802343457937
0.005559124052524567
0.005270048975944519
0.005204204935580492
0.00515247555449605
0.005123354494571686
0.005111305043101311
0.005102680530399084
0.005104835610836744
0.00509533891454339
0.0050840857438743114
0.005494323559105396
0.012894496321678162
0.007701666094362736
0.005998757667839527
0.005989782977849245
0.005156706552952528
0.005166230723261833
0.005120768677443266
0.005082216113805771
0.005073214881122112
0.0050632706843316555
0.005056183319538832
0.0050491588190197945
0.005042631644755602
0.005036387592554092
0.005030900239944458
0.005036607850342989
0.0050222924910485744
0.005015248898416758
0.005009226966649294
0.00500248558819294
0.0049967654049396515
0.0049932547844946384
0.004998220130801201
0.004987613297998905
0.004979862365871668
0.004973073955625296
0.0049664112739264965
0.0049604084342718124
0.004954366944730282
0.00495189568027854
0.004945188760757446
0.004938927479088306
0.00493264477699995
0.004927058704197407
0.004921821877360344
0.004915574099868536
0.004910456482321024
0.0049045816995203495
0.00489920424297452
0.004894054960459471
0.004890390206128359
0.004884204361587763
0.00487768929451704
0.012132055126130581
0.009884675033390522
0.006779711693525314
0.005161145702004433
0.005008007865399122
0.004992102272808552
0.004953807685524225
0.00492861308157444
0.004916988778859377
0.0049087293446063995
0.0048995125107467175
0.004888760857284069
0.004880988504737616
0.004873092286288738
0.004865674767643213
0.004859212785959244
0.0048525212332606316
0.004845879506319761
0.004838993307203054
0.004832250531762838
0.004825793672353029
0.004819215275347233
0.004812675062566996
0.004806953947991133
0.004800311755388975
0.004794089123606682
0.004787811543792486
0.004781662952154875
0.004775418434292078
0.0047704135067760944
0.004763434175401926
0.004757928662002087
0.02567751705646515
0.005449395161122084
0.006778539624065161
0.00664637703448534
0.0055489689111709595
0.005040640477091074
0.004824897740036249
0.004779465030878782
0.0047725955955684185
0.004757767543196678
0.004746456630527973
0.004738782998174429
0.0047306581400334835
0.004723162855952978
0.004715875256806612
0.004711281042546034
0.004702286794781685
0.004695530515164137
0.004688204266130924
0.0046816482208669186
0.0046758512035012245
0.0046690162271261215
0.0046621025539934635
0.004655887838453054
0.004649546463042498
0.004644766449928284
0.004636671394109726
0.0046325381845235825
0.004631418269127607
0.004620943684130907
0.0046146768145263195
0.004609568510204554
0.0046020750887691975
0.004598124418407679
0.004589777905493975
0.004585448652505875
0.00457685487344861
0.004568798467516899
0.004568838980048895
0.004561155568808317
0.004550860729068518
0.00455561513081193
0.004708887077867985
0.004918538499623537
0.006019675638526678
0.00870520994067192
0.0045661055482923985
0.0053903888911008835
0.004613800439983606
0.004504228010773659
0.004620856139808893
0.007245389278978109
0.01740756817162037
0.007444299291819334
0.005047112703323364
0.004577514249831438
0.0044895862229168415
0.004486653953790665
0.004488800652325153
0.004453063011169434
0.004452466033399105
0.004441313445568085
0.004492105450481176
0.06039665639400482
0.009751650504767895
0.01004306972026825
0.008220312185585499
0.004584914073348045
0.004744890611618757
0.004862599074840546
0.004432252608239651
0.004421762656420469
0.004414619877934456
0.004394420422613621
0.004382303915917873
0.0043737138621509075
0.004366063978523016
0.0043596383184194565
0.00435396796092391
0.004347284324467182
0.004341576714068651
0.004335745237767696
0.004330119118094444
0.004323787055909634
0.004319147672504187
0.004311469383537769
0.004305887967348099
0.004300378728657961
0.004300149157643318
0.004292610101401806
0.004283121787011623
0.004312857985496521
0.00427256990224123
0.0042916033416986465
0.004263746086508036
0.004299015272408724
0.00430052587762475
0.004450126551091671
0.008618605323135853
0.013375635258853436
0.005189542192965746
0.004308933392167091
0.004552782978862524
0.004437773488461971
0.004305523354560137
0.0042362092062830925
0.00420199241489172
0.004211262799799442
0.004190988373011351
0.004208157304674387
0.004519974812865257
0.009025061503052711
0.015212728641927242
0.008315165527164936
0.00560374278575182
0.004744146950542927
0.004387053661048412
0.0041825114749372005
0.004157366696745157
0.004146275110542774
0.004248146899044514
0.004896721802651882
0.013264010660350323
0.006217955611646175
0.005351004656404257
0.0047141192480921745
0.004478410352021456
0.004293350502848625
0.004091608803719282
0.004144536796957254
0.0040960535407066345
0.004168068524450064
0.005643568467348814
0.028454484418034554
0.009485255926847458
0.007041324395686388
0.005166076589375734
0.004415172152221203
0.004179185256361961
0.004095913842320442
0.004025985021144152
0.004024534486234188
0.004002397879958153
0.0040495675057172775
0.007583932019770145
0.015985121950507164
0.005498228128999472
0.004000467248260975
0.004127413500100374
0.004093350376933813
0.004013978410512209
0.0039728740230202675
0.003976702690124512
0.003971213474869728
0.004612306132912636
0.004838271532207727
0.0053300331346690655
0.008884676732122898
0.00891193188726902
0.00465115811675787
0.004555084276944399
0.003970049787312746
0.004424654878675938
0.006642563734203577
0.016105646267533302
0.00526834512129426
0.004629083909094334
0.004040099214762449
0.004164727870374918
0.004008946008980274
0.004203001502901316
0.00801581609994173
0.019261434674263
0.00945701077580452
0.005300926044583321
0.004343393258750439
0.003902783151715994
0.003905129386112094
0.003869537031278014
0.003933606669306755
0.004135181661695242
0.006609455216675997
0.02159789763391018
0.006382879801094532
0.004184826742857695
0.003844108898192644
0.004075674340128899
0.0038202679716050625
0.003909428603947163
0.003981594927608967
0.004949196707457304
0.016081498935818672
0.004404238425195217
0.004916450474411249
0.004521251656115055
0.004205100703984499
0.0038215972017496824
0.0038069109432399273
0.0037258509546518326
0.003845463041216135
0.007612318731844425
0.028531137853860855
0.00509300921112299
0.004236750304698944
0.004557538311928511
0.004135798197239637
0.003823993494734168
0.003807686036452651
0.0037349509075284004
0.003700932953506708


==> figures/PWEH/morphing/lossFFNtoLS_history.txt <==
662.1058349609375
661.3881225585938
660.6783447265625
659.97412109375
659.2727661132812
658.5715942382812
657.8676147460938
657.1585083007812
656.4420776367188
655.716552734375
654.9801025390625
654.2313232421875
653.4683227539062
652.6895751953125
651.8931274414062
651.0775146484375
650.24072265625
649.381103515625
648.4965209960938
647.585205078125
646.6451416015625
645.674072265625
644.6702880859375
643.6312866210938
642.5552978515625
641.4397583007812
640.28271484375
639.0816650390625
637.8341674804688
636.5376586914062
635.1896362304688
633.787109375
632.3271484375
630.8070068359375
629.2233276367188
627.5730590820312
625.8528442382812
624.0592041015625
622.1887817382812
620.2378540039062
618.202880859375
616.0801391601562
613.8657836914062
611.555908203125
609.1466064453125
606.6339721679688
604.0139770507812
601.2822875976562
598.435302734375
595.4686279296875
592.3781127929688
589.1597290039062
585.809326171875
582.32275390625
578.6959838867188
574.9249877929688
571.0056762695312
566.934326171875
562.7070922851562
558.3201904296875
553.7701416015625
549.0536499023438
544.1674194335938
539.1085205078125
533.8742065429688
528.4620361328125
522.8697509765625
517.0955200195312
511.13775634765625
504.9954528808594
498.66766357421875
492.1543273925781
485.455322265625
478.5714416503906
471.50372314453125
464.2538757324219
456.82415771484375
449.21722412109375
441.4365539550781
433.4862365722656
425.3712463378906
417.0973815917969
408.6719055175781
400.1029052734375
391.40020751953125
382.5749206542969
373.6399841308594
364.6097412109375
355.5002746582031
346.3289794921875
337.1150207519531
327.8785400390625
318.640869140625
309.42425537109375
300.25164794921875
291.1465148925781
282.1324157714844
273.2333068847656
264.4726867675781
255.8739013671875
247.45962524414062
239.2516632080078
231.2708282470703
223.5365753173828
216.06686401367188
208.87770080566406
201.98309326171875
195.39451599121094
189.12083435058594
183.1680145263672
177.53887939453125
172.23300170898438
167.24673461914062
162.57322692871094
158.20266723632812
154.1226043701172
150.318359375
146.7735595703125
143.4707489013672
140.3916015625
137.51788330078125
134.83168029785156
132.3155517578125
129.95323181152344
127.72953796386719
125.63058471679688
123.64396667480469
121.75858306884766
119.96479034423828
118.25410461425781
116.61941528320312
115.05464172363281
113.55465698242188
112.11516571044922
110.7325210571289
109.40370178222656
108.12598419189453
106.89690399169922
105.71422576904297
104.57568359375
103.47905731201172
102.42200469970703
101.40216827392578
100.41697692871094
99.46389770507812
98.54029083251953
97.6434555053711
96.77073669433594
95.91952514648438
95.08731079101562
94.27173614501953
93.47057342529297
92.68183898925781
91.90367889404297
91.13452911376953
90.37305450439453
89.61813354492188
88.8687515258789
88.1242904663086
87.38414764404297
86.64799499511719
85.91554260253906
85.18667602539062
84.46133422851562
83.73953247070312
83.02133178710938
82.30685424804688
81.59617614746094
80.88945770263672
80.18675231933594
79.48822021484375
78.79397583007812
78.10403442382812
77.41848754882812
76.7374038696289
76.06075286865234
75.38858032226562
74.72081756591797
74.05748748779297
73.39851379394531
72.74382019042969
72.09336853027344
71.44702911376953
70.80476379394531
70.16644287109375
69.53192901611328
68.90123748779297
68.274169921875
67.65068817138672
67.03070831298828
66.41413116455078
65.8009033203125
65.19097900390625
64.58431243896484
63.98081588745117
63.38043975830078
62.7831916809082
62.189048767089844
61.59795379638672
61.009918212890625
60.42491912841797
59.84290313720703
59.263919830322266
58.68792724609375
58.11494445800781
57.54492950439453
56.97789001464844
56.413814544677734
55.85269546508789
55.294532775878906
54.739288330078125
54.18699645996094
53.63759994506836
53.09114456176758
52.54757308959961
52.00690460205078
51.469112396240234
50.93414306640625
50.40207290649414
49.87281799316406
49.34640884399414
48.82279968261719
48.30199432373047
47.78395462036133
47.26869583129883
46.75619125366211
46.246421813964844
45.73936462402344
45.235015869140625
44.73333740234375
44.23434829711914
43.73797607421875
43.24424743652344
42.75313186645508
42.264583587646484
41.77861785888672
41.29520034790039
40.814273834228516
40.33588409423828
39.859962463378906
39.386512756347656
38.9155158996582
38.446922302246094
37.980735778808594
37.516937255859375
37.05551528930664
36.596439361572266
36.13970184326172
35.685302734375
35.233211517333984
34.78340530395508
34.33594512939453
33.89075469970703
33.44784927368164
33.00723648071289
32.56893539428711
32.13295364379883
31.699254989624023
31.26791000366211
30.838890075683594
30.412261962890625
29.987991333007812
29.566133499145508
29.1467342376709
28.729793548583984
28.315378189086914
27.90349006652832
27.494205474853516
27.087533950805664
26.68354034423828
26.282268524169922
25.883771896362305
25.488094329833984
25.09527015686035
24.705387115478516
24.318477630615234
23.93460464477539
23.553817749023438
23.17616844177246
22.801742553710938
22.4305362701416
22.06264877319336
21.698110580444336
21.336990356445312
20.979305267333984
20.62514305114746
20.274534225463867
19.927520751953125
19.584150314331055
19.244464874267578
18.90852165222168
18.57632064819336
18.24793815612793
17.92337989807129
17.60270118713379
17.285903930664062
16.973052978515625
16.664146423339844
16.35921287536621
16.058303833007812
15.76138687133789
15.468528747558594
15.179720878601074
14.89497184753418
14.614310264587402
14.337722778320312
14.065255165100098
13.796880722045898
13.532608032226562
13.272455215454102
13.016404151916504
12.764472007751465
12.516637802124023
12.272902488708496
12.033275604248047
11.797709465026855
11.566228866577148
11.338807106018066
11.115434646606445
10.896102905273438
10.68077564239502
10.469447135925293
10.26208782196045
10.058698654174805
9.859225273132324
9.663666725158691
9.471979141235352
9.28414249420166
9.10012435913086
8.919893264770508
8.743428230285645
8.570683479309082
8.401616096496582
8.2362060546875
8.074416160583496
7.916183948516846
7.761499404907227
7.6102986335754395
7.462550163269043
7.318202018737793
7.177214622497559
7.0395379066467285
6.90513801574707
6.773960590362549
6.645943641662598
6.521049976348877
6.3992414474487305
6.280439376831055
6.164621829986572
6.051705360412598
5.941664218902588
5.834440231323242
5.729969024658203
5.628203868865967
5.5290913581848145
5.432570457458496
5.338596820831299
5.2471113204956055
5.158060073852539
5.071378231048584
4.987034797668457
4.9049530029296875
4.825084686279297
4.74738073348999
4.67178201675415
4.598229885101318
4.526688098907471
4.457089424133301
4.389383792877197
4.323523044586182
4.2594499588012695
4.197119235992432
4.136477947235107
4.077480316162109
4.020074367523193
3.9642181396484375
3.9098422527313232
3.8569254875183105
3.80541729927063
3.7552716732025146
3.706441640853882
3.658883571624756
3.612553119659424
3.5674245357513428
3.523439884185791
3.4805636405944824
3.4387643337249756
3.3980019092559814
3.3582441806793213
3.319448232650757
3.2815768718719482
3.244607448577881
3.208503246307373
3.173236846923828
3.1387720108032227
3.1050801277160645
3.0721359252929688
3.039914608001709
3.008382558822632
2.977515459060669
2.947296380996704
2.9176876544952393
2.8886778354644775
2.8602404594421387
2.832360029220581
2.8050098419189453
2.7781689167022705
2.751831293106079
2.725956678390503
2.7005462646484375
2.675579071044922
2.6510369777679443
2.626908779144287
2.603175163269043
2.579817295074463
2.5568418502807617
2.534209728240967
2.5119311809539795
2.489978551864624
2.468355894088745
2.447035789489746
2.4260244369506836
2.4052987098693848
2.3848602771759033
2.3646934032440186
2.3447959423065186
2.3251492977142334
2.3057608604431152
2.2866063117980957
2.2677009105682373
2.2490174770355225
2.2305521965026855
2.212311029434204
2.194281816482544
2.1764612197875977
2.158831834793091
2.1414132118225098
2.1241812705993652
2.1071345806121826
2.090275764465332
2.0735950469970703
2.057088613510132
2.0407557487487793
2.0245916843414307
2.008592128753662
1.99275803565979
1.9770762920379639
1.9615594148635864
1.946185827255249
1.9309751987457275
1.9159027338027954
1.9009811878204346
1.8862000703811646
1.8715604543685913
1.857061743736267
1.8427013158798218
1.8284732103347778
1.814375400543213
1.8004109859466553
1.7865746021270752
1.7728685140609741
1.7592839002609253
1.745826244354248
1.7324904203414917
1.7192742824554443
1.706177830696106
1.6931999921798706
1.6803394556045532
1.6675899028778076
1.6549588441848755
1.642439365386963
1.6300301551818848
1.6177300214767456
1.6055392026901245
1.5934534072875977
1.5814791917800903
1.5696085691452026
1.557839035987854
1.5461772680282593
1.534613847732544
1.5231484174728394
1.5117892026901245
1.5005271434783936
1.4893642663955688
1.4782990217208862
1.467324137687683
1.456447958946228
1.4456647634506226
1.4349790811538696
1.4243848323822021
1.4138792753219604
1.4034689664840698
1.3931444883346558
1.3829119205474854
1.372763991355896
1.3627121448516846
1.3527368307113647
1.3428584337234497
1.3330576419830322
1.3233442306518555
1.3137117624282837
1.3041664361953735
1.2947044372558594
1.285320520401001
1.276017189025879
1.2667990922927856
1.257657527923584
1.2485946416854858
1.239612102508545
1.2307082414627075
1.221877098083496
1.2131264209747314
1.2044540643692017
1.1958496570587158
1.1873265504837036
1.1788761615753174
1.170497179031372
1.1621896028518677
1.1539583206176758
1.14579439163208
1.1377038955688477
1.1296875476837158
1.1217330694198608
1.1138536930084229
1.106041431427002
1.0983020067214966
1.0906271934509277
1.083016276359558
1.0754789113998413
1.0679965019226074
1.060588002204895
1.0532408952713013
1.045964002609253
1.038742184638977
1.0315887928009033
1.0244979858398438
1.0174700021743774
1.0105044841766357
1.003598690032959
0.9967554807662964
0.9899709820747375
0.9832481741905212
0.9765821695327759
0.9699759483337402
0.9634286761283875
0.9569390416145325
0.9505094289779663
0.9441324472427368
0.9378104209899902
0.9315473437309265
0.9253367781639099
0.9191885590553284
0.9130886197090149
0.9070464968681335
0.9010574221611023
0.8951197862625122
0.8892354965209961
0.88340163230896
0.8776261210441589
0.8718949556350708
0.866216778755188
0.8605902791023254
0.8550133109092712
0.8494864702224731
0.8440080881118774
0.8385765552520752
0.8331948518753052
0.8278632760047913
0.8225768804550171
0.8173389434814453
0.8121461272239685
0.8070003390312195
0.8018988370895386
0.7968454360961914
0.7918351888656616
0.7868661880493164
0.7819473743438721
0.7770718336105347
0.7722368240356445
0.7674463391304016
0.7626987099647522
0.7579938769340515
0.7533274292945862
0.7487038373947144
0.7441226840019226
0.7395788431167603
0.7350817918777466
0.7306142449378967
0.7261943221092224
0.721814751625061
0.717468798160553
0.7131651639938354
0.7088966369628906
0.7046658396720886
0.7004711031913757
0.696317195892334
0.6921983957290649
0.6881144046783447
0.6840665936470032
0.6800558567047119
0.6760780215263367
0.6721363067626953
0.6682312488555908
0.66435706615448
0.6605166792869568
0.6567085981369019
0.652937114238739
0.6491958498954773
0.6454907655715942
0.6418151259422302
0.6381719708442688
0.6345595121383667
0.6309754848480225
0.6274260878562927
0.6239054799079895
0.6204140782356262
0.616956353187561
0.613527774810791
0.6101250648498535
0.6067529916763306
0.6034107804298401
0.6000960469245911
0.5968095660209656
0.5935491919517517
0.5903194546699524
0.5871133804321289
0.5839382410049438
0.5807839035987854
0.5776625275611877
0.5745649933815002
0.5714895129203796
0.5684433579444885
0.5654230713844299
0.5624262690544128
0.559454619884491
0.5565084218978882
0.5535849928855896
0.5506845712661743
0.5478127598762512
0.5449568629264832
0.5421273708343506
0.5393226742744446
0.5365391969680786
0.5337764024734497
0.5310397148132324
0.5283227562904358
0.5256313681602478
0.5229552984237671
0.5203056931495667
0.5176728367805481
0.5150648951530457
0.5124726295471191
0.5099064707756042
0.507358193397522
0.504829466342926
0.5023191571235657
0.4998297095298767
0.49735814332962036
0.49490946531295776
0.49247634410858154
0.4900624454021454
0.48766687512397766
0.4852891266345978
0.4829317033290863
0.48059096932411194
0.4782681465148926
0.4759591817855835
0.4736723005771637
0.4713995158672333
0.4691466987133026
0.46690842509269714
0.4646887183189392
0.4624854624271393
0.46029746532440186
0.45812350511550903
0.4559682607650757
0.4538286328315735
0.45170244574546814
0.4495924413204193
0.4474979639053345
0.4454193413257599
0.44335368275642395
0.44130489230155945
0.4392704367637634
0.4372478127479553
0.43524011969566345
0.4332515299320221
0.4312722384929657
0.42930540442466736
0.42735692858695984
0.4254157543182373
0.4234927296638489
0.4215821921825409
0.419685959815979
0.4177994430065155
0.41592729091644287
0.414069265127182
0.41222280263900757
0.41038793325424194
0.40856659412384033
0.4067564010620117
0.4049586355686188
0.4031718075275421
0.4013981819152832
0.39963480830192566
0.3978838622570038
0.39614760875701904
0.3944193720817566
0.3927019536495209
0.39099544286727905
0.38930267095565796
0.38761818408966064
0.3859477937221527
0.38428381085395813
0.382633775472641
0.3809899091720581
0.379359632730484
0.37773942947387695
0.3761316239833832
0.3745294511318207
0.372940331697464
0.371359258890152
0.3697902262210846
0.3682304322719574
0.36667749285697937
0.3651331961154938
0.3636024594306946
0.3620792627334595
0.36056753993034363
0.3590627610683441
0.3575668931007385
0.35608014464378357
0.35460251569747925
0.3531326353549957
0.35167354345321655
0.35022127628326416
0.3487808108329773
0.34734517335891724
0.3459185063838959
0.3445020318031311
0.34309121966362
0.34169015288352966
0.34029629826545715
0.33891117572784424
0.33753612637519836
0.3361652195453644
0.33480554819107056
0.3334507346153259
0.3321044445037842
0.33076587319374084
0.3294343650341034
0.32811272144317627
0.3267957270145416
0.3254886865615845
0.32418718934059143
0.32289209961891174
0.3216065466403961
0.3203273415565491
0.3190554082393646
0.31778857111930847
0.31653064489364624
0.3152792155742645
0.3140348494052887
0.31279557943344116
0.31156522035598755
0.3103400766849518
0.3091205060482025
0.30790895223617554
0.3067038953304291
0.3055042624473572
0.304313063621521
0.30312803387641907
0.3019469678401947
0.3007742464542389
0.2996070981025696
0.29844430088996887
0.29729050397872925
0.2961406707763672
0.2949989438056946
0.293859601020813
0.2927291989326477
0.2916034758090973
0.2904842793941498
0.2893693745136261
0.28826120495796204
0.2871566414833069
0.28606244921684265
0.2849712669849396
0.28388407826423645
0.2828042507171631
0.28172770142555237
0.280659943819046
0.27959558367729187
0.27853628993034363
0.27748164534568787
0.2764337956905365
0.2753927409648895
0.27435460686683655
0.2733203172683716
0.27229204773902893
0.27126839756965637
0.2702502906322479
0.26923805475234985
0.26823073625564575
0.267228901386261
0.2662297189235687
0.26523643732070923
0.2642485499382019
0.2632647752761841
0.26228487491607666
0.26131168007850647
0.2603411078453064
0.2593773305416107
0.25841599702835083
0.2574601173400879
0.2565085291862488
0.25556281208992004
0.2546207904815674
0.25368285179138184
0.25274935364723206
0.2518199384212494
0.25089526176452637
0.249973326921463
0.24905847012996674
0.24814659357070923
0.2472393661737442
0.2463359534740448
0.24543710052967072
0.24454262852668762
0.24365197122097015
0.2427653670310974
0.24188193678855896
0.24100157618522644
0.2401297390460968
0.2392575740814209
0.238392174243927
0.23752878606319427
0.23666971921920776
0.23581373691558838
0.23496407270431519
0.23411685228347778
0.23327304422855377
0.23243296146392822
0.23159652948379517
0.23076479136943817
0.22993776202201843
0.22911226749420166
0.22829382121562958
0.22747477889060974
0.22666199505329132
0.2258494347333908
0.22504423558712006
0.22424201667308807
0.22344191372394562
0.22264538705348969
0.22185592353343964
0.22106586396694183
0.22028079628944397
0.21949905157089233
0.21871937811374664
0.21794535219669342
0.21717429161071777
0.21640579402446747
0.21564073860645294
0.2148786038160324
0.21411970257759094
0.21336603164672852
0.21261386573314667
0.211866095662117
0.21112054586410522
0.210378035902977
0.20963959395885468
0.20890481770038605
0.208171546459198
0.20744286477565765
0.20671716332435608
0.20599442720413208
0.20527377724647522
0.2045557051897049
0.20384392142295837
0.20313265919685364
0.2024250626564026
0.20171988010406494
0.2010188102722168
0.20031851530075073
0.19962427020072937
0.19893018901348114
0.1982402205467224
0.19755302369594574
0.19686926901340485
0.1961870789527893
0.1955113261938095
0.19483618438243866
0.19416242837905884
0.193492591381073
0.19282561540603638
0.19216082990169525
0.19150032103061676
0.19084160029888153
0.19018582999706268
0.18953156471252441
0.18888325989246368
0.18823406100273132
0.18758849799633026
0.18694742023944855
0.18630766868591309
0.18567045032978058
0.18503576517105103
0.18440480530261993
0.18377448618412018
0.18314865231513977
0.182524636387825
0.18190473318099976
0.18128453195095062
0.1806688904762268
0.1800549328327179
0.1794433444738388
0.17883490025997162
0.1782279908657074
0.1776263415813446
0.17702345550060272
0.17642374336719513
0.17583073675632477
0.17523548007011414
0.1746433824300766
0.17405466735363007
0.17346720397472382
0.17288446426391602
0.17230264842510223
0.17172348499298096
0.17114701867103577
0.17057321965694427
0.17000073194503784
0.1694289594888687
0.168861985206604
0.16829492151737213
0.1677340269088745
0.16717380285263062
0.16661536693572998
0.16605766117572784
0.16550439596176147
0.16495202481746674
0.1644037514925003
0.1638558954000473
0.1633111983537674
0.16276779770851135
0.16222557425498962
0.16168805956840515
0.16115261614322662
0.16061872243881226
0.16008517146110535
0.15955503284931183
0.15902745723724365
0.15850254893302917
0.1579780876636505
0.15745662152767181
0.15693730115890503
0.15642064809799194
0.1559051275253296
0.15538975596427917
0.15488123893737793
0.15437272191047668
0.15386444330215454
0.15335941314697266
0.152856707572937
0.15235750377178192
0.15185678005218506
0.15136069059371948
0.15086515247821808
0.1503712683916092
0.14988067746162415
0.14939194917678833
0.14890407025814056
0.14841996133327484
0.14793650805950165
0.14745481312274933
0.14697521924972534
0.14649824798107147
0.14602221548557281
0.14554859697818756
0.14507675170898438
0.14460517466068268
0.14413802325725555
0.14367015659809113
0.1432075947523117
0.1427449733018875
0.1422843486070633
0.1418246328830719
0.14136746525764465
0.14091148972511292
0.1404593139886856
0.1400086134672165
0.13955692946910858
0.13910888135433197
0.1386624127626419
0.13821788132190704
0.13777592778205872
0.1373337358236313
0.13689354062080383
0.1364566534757614
0.1360205113887787
0.13558632135391235
0.13515454530715942
0.13472184538841248
0.13429318368434906
0.13386505842208862
0.1334393322467804
0.13301503658294678
0.13259218633174896
0.13217145204544067
0.13175243139266968
0.13133467733860016
0.13091890513896942
0.13050366938114166
0.13009069859981537
0.12968119978904724
0.12927083671092987
0.12886366248130798
0.12845642864704132
0.12805184721946716
0.12764939665794373
0.12724731862545013
0.12684766948223114
0.1264503449201584
0.1260528415441513
0.12565681338310242
0.12526367604732513
0.12487075477838516
0.12447825074195862
0.12409177422523499
0.12370292097330093
0.12331772595643997
0.12293339520692825
0.12254854291677475
0.12216731905937195
0.12178780883550644
0.1214083582162857
0.12103129178285599
0.12065555155277252
0.12028040736913681
0.1199083998799324
0.11953616887331009
0.1191655620932579
0.11879859119653702
0.11843042075634003
0.11806478351354599
0.11770021170377731
0.11733731627464294
0.11697719991207123
0.11661588400602341
0.11625631898641586
0.115899458527565
0.11554333567619324
0.11518896371126175
0.11483591794967651
0.11448363214731216
0.11413374543190002
0.11378486454486847
0.1134362518787384
0.11308964341878891
0.11274465918540955
0.11240120977163315
0.11205867677927017
0.11171681433916092
0.11137785017490387
0.11103938519954681
0.11070236563682556
0.11036722362041473
0.11003122478723526
0.10969821363687515
0.10936567187309265
0.1090356856584549
0.10870630294084549
0.10837648808956146
0.10804993659257889
0.10772431641817093
0.10740040242671967
0.10707733035087585
0.10675396770238876
0.10643422603607178
0.10611420124769211
0.10579590499401093
0.10547857731580734
0.1051638275384903
0.10484880208969116
0.10453565418720245
0.10422232002019882
0.10391148179769516
0.10360142588615417
0.10329388082027435
0.10298524051904678
0.10267949849367142
0.10237403213977814
0.10206925868988037
0.10176718980073929
0.10146571695804596
0.10116496682167053
0.10086565464735031
0.1005672812461853
0.10027101635932922
0.09997456520795822
0.09967933595180511
0.0993855819106102
0.0990930050611496
0.09880133718252182
0.09851116687059402
0.09822222590446472
0.09793304651975632
0.09764688462018967
0.09736061096191406
0.09707601368427277
0.09679263085126877
0.09650938957929611
0.09622740000486374
0.0959467813372612
0.09566828608512878
0.09538928419351578
0.09511181712150574
0.09483496844768524
0.09456085413694382
0.09428595751523972
0.09401242434978485
0.09374048560857773
0.09346961230039597
0.09319966286420822
0.09292981028556824
0.09266185015439987
0.09239543974399567
0.09212993830442429
0.0918647050857544
0.09159976243972778
0.09133677184581757
0.09107494354248047
0.09081423282623291
0.09055356681346893
0.0902942568063736
0.09003724157810211
0.08977968990802765
0.08952367305755615
0.08926916867494583
0.0890137329697609
0.08876080811023712
0.08850954473018646
0.08825709670782089
0.08800613880157471
0.0877567008137703
0.08750930428504944
0.08726007491350174
0.08701487630605698
0.0867689773440361
0.08652383089065552
0.08628027141094208
0.08603768050670624
0.08579537272453308
0.08555483818054199
0.0853147953748703
0.08507482707500458
0.0848362073302269
0.0845993235707283
0.0843617245554924
0.08412624150514603
0.08389240503311157
0.08365797996520996
0.08342493325471878
0.08319220691919327
0.08296114206314087
0.08273132145404816
0.08250231295824051
0.08227235823869705
0.08204454183578491
0.08181742578744888
0.08159204572439194
0.08136613667011261
0.0811413824558258
0.08091861009597778
0.08069508522748947
0.08047327399253845
0.08025116473436356
0.08003156632184982
0.07981248944997787
0.07959263771772385
0.07937570661306381
0.07915842533111572
0.0789424479007721
0.07872629165649414
0.07851167023181915
0.07829850912094116
0.07808620482683182
0.077873595058918
0.07766181975603104
0.07745113968849182
0.07724166661500931
0.07703252136707306
0.07682495564222336
0.07661720365285873
0.07640945166349411
0.07620468735694885
0.07599912583827972
0.07579493522644043
0.0755901038646698
0.07538799196481705
0.07518481463193893
0.07498360425233841
0.07478329539299011
0.07458274811506271
0.07438423484563828
0.0741858258843422
0.07398784905672073
0.07379238307476044
0.07359529286623001
0.07339951395988464
0.073203906416893
0.07301095128059387
0.07281782478094101
0.0726245865225792
0.07243242859840393
0.07224086672067642
0.07205168902873993
0.07186200469732285
0.07167240232229233
0.07148417830467224
0.07129581272602081
0.07110912352800369
0.0709228590130806
0.07073717564344406
0.07055224478244781
0.0703679621219635
0.07018429040908813
0.07000146061182022
0.06981930136680603
0.06963714957237244
0.06945665925741196
0.06927638500928879
0.06909812986850739
0.0689186081290245
0.06873977929353714
0.0685611218214035
0.0683853030204773
0.06820854544639587
0.06803354620933533
0.06785808503627777
0.0676836147904396
0.06750980764627457
0.06733778864145279
0.06716451048851013
0.06699216365814209
0.06682169437408447
0.06665129214525223
0.06648176908493042
0.06631175428628922
0.06614318490028381
0.06597505509853363
0.06580808758735657
0.06564100086688995
0.06547465920448303
0.06530839204788208
0.06514327973127365
0.06497976183891296
0.0648149624466896
0.06465209275484085
0.06448994576931
0.06432773172855377
0.06416686624288559
0.06400452554225922
0.06384487450122833
0.06368474662303925
0.06352610141038895
0.06336773186922073
0.06320984661579132
0.06305129081010818
0.06289560347795486
0.0627388060092926
0.0625833123922348
0.06242821365594864
0.06227411329746246
0.06211983412504196
0.061966799199581146
0.0618138425052166
0.06166142225265503
0.06150856614112854
0.061357948929071426
0.06120758876204491
0.06105684116482735
0.0609080009162426
0.06075775623321533
0.06061026081442833
0.060461223125457764
0.060313913971185684
0.0601675920188427
0.060020964592695236
0.059875186532735825
0.059730414301157
0.05958505719900131
0.059440888464450836
0.05929679796099663
0.05915389209985733
0.05901109427213669
0.05886911228299141
0.05872683972120285
0.0585857555270195
0.05844468995928764
0.058304563164711
0.05816484987735748
0.058025699108839035
0.05788692086935043
0.057748258113861084
0.057611506432294846
0.057474493980407715
0.05733751133084297
0.057200830429792404
0.05706441029906273
0.05692964419722557
0.05679532140493393
0.05666022747755051
0.056526657193899155
0.05639389157295227
0.05626076087355614
0.056128039956092834
0.05599656328558922
0.05586467683315277
0.05573369935154915
0.05560298636555672
0.0554729700088501
0.05534345656633377
0.05521460995078087
0.0550852008163929
0.054956503212451935
0.05482954531908035
0.05470177158713341
0.05457446351647377
0.054448746144771576
0.05432213097810745
0.05419710651040077
0.05407153069972992
0.053947363048791885
0.05382227897644043
0.05369875580072403
0.05357559397816658
0.0534525029361248
0.053329337388277054
0.05320792645215988
0.053086668252944946
0.05296482518315315
0.05284471809864044
0.05272354930639267
0.05260467529296875
0.0524836927652359
0.0523645281791687
0.05224628373980522
0.05212867259979248
0.05201048403978348
0.05189229175448418
0.0517759695649147
0.05165863782167435
0.05154303088784218
0.05142726004123688
0.051312096416950226
0.05119629576802254
0.051082104444503784
0.0509675033390522
0.05085308104753494
0.050740137696266174
0.050626955926418304
0.050514157861471176
0.05040213465690613
0.05028998479247093
0.05017867311835289
0.0500674806535244
0.049956467002630234
0.04984572157263756
0.04973630979657173
0.04962673410773277
0.049517448991537094
0.049408189952373505
0.049299973994493484
0.04919195920228958
0.04908440262079239
0.04897741600871086
0.04886983707547188
0.04876300320029259
0.04865754768252373
0.04855125769972801
0.04844477400183678
0.048341065645217896
0.04823567345738411
0.04813127964735031
0.04802664741873741
0.04792283847928047
0.0478198267519474
0.04771680384874344
0.04761331155896187
0.047511711716651917
0.0474095493555069
0.04730820283293724
0.04720640182495117
0.0471050888299942
0.047005556523799896
0.0469047948718071
0.046804629266262054
0.04670612886548042
0.04660572484135628
0.04650735482573509
0.046408798545598984
0.04631015658378601
0.04621220380067825
0.04611435905098915
0.04601643979549408
0.045920394361019135
0.04582347720861435
0.045726925134658813
0.04563136026263237
0.04553527012467384
0.04543979838490486
0.04534503445029259
0.04525120183825493
0.04515654221177101
0.04506121203303337
0.0449683703482151
0.0448748879134655
0.044781554490327835
0.04468902200460434
0.04459541290998459
0.04450421780347824
0.04441167786717415
0.04431988671422005
0.044228795915842056
0.044137369841337204
0.04404696077108383
0.043956875801086426
0.04386620968580246
0.0437762476503849
0.0436873584985733
0.04359805956482887
0.04350880905985832
0.043420251458883286
0.04333155229687691
0.043243639171123505
0.0431559793651104
0.04306766390800476
0.042981769889593124
0.04289425536990166
0.04280705004930496
0.04272173345088959
0.04263537749648094
0.042549118399620056
0.04246385022997856
0.04237856715917587
0.04229406267404556
0.04220838472247124
0.04212462902069092
0.042040131986141205
0.041956473141908646
0.041872985661029816
0.04179001227021217
0.04170682653784752
0.0416233167052269
0.04154107719659805
0.041460033506155014
0.04137735068798065
0.0412948802113533
0.0412139967083931
0.04113255441188812
0.04105145111680031
0.040971025824546814
0.04089052230119705
0.04081046208739281
0.04073053598403931
0.04065040871500969
0.04057095944881439
0.04049202799797058
0.04041314870119095
0.04033432528376579
0.0402553416788578
0.04017774015665054
0.040099866688251495
0.04002239182591438
0.03994468227028847
0.03986748307943344
0.03979016840457916
0.03971454128623009
0.0396377258002758
0.039561327546834946
0.039484940469264984
0.03940951079130173
0.03933410719037056
0.03925905004143715
0.03918391838669777
0.03910920023918152
0.0390339195728302
0.03896016255021095
0.03888623043894768
0.038811277598142624
0.03873837739229202
0.03866461664438248
0.038591086864471436
0.038519084453582764
0.03844678774476051
0.038372915238142014
0.038301873952150345
0.038228996098041534
0.038157422095537186
0.038085777312517166
0.03801453486084938
0.03794316574931145
0.037872426211833954
0.03780122101306915
0.037731096148490906
0.03766072541475296
0.03759089112281799
0.03752072528004646
0.03745083883404732
0.037381500005722046
0.037312332540750504
0.0372430682182312
0.0371747687458992
0.03710613772273064
0.037037406116724014
0.03696940094232559
0.03690119832754135
0.036833759397268295
0.036765653640031815
0.03669820725917816
0.03663058951497078
0.036563772708177567
0.036497872322797775
0.03643036633729935
0.03636468946933746
0.036298513412475586
0.03623177856206894
0.03616664186120033
0.03610070049762726
0.03603581711649895
0.03597024083137512
0.035905543714761734
0.03584057092666626
0.03577526658773422
0.035711634904146194
0.035646844655275345
0.03558339178562164
0.0355197973549366
0.03545611351728439
0.03539256379008293
0.035328250378370285
0.03526579588651657
0.03520248457789421
0.035139959305524826
0.03507757559418678
0.03501484915614128
0.034953050315380096
0.03489120304584503
0.03482895717024803
0.034767113626003265
0.03470578417181969
0.034643709659576416
0.03458361327648163
0.03452315554022789
0.03446131572127342
0.03440060466527939
0.03434067592024803
0.03428063914179802
0.03422011062502861
0.03416048735380173
0.03410107269883156
0.03404167294502258
0.033982012420892715
0.03392179682850838
0.03386365622282028
0.03380412608385086
0.03374556079506874
0.03368697315454483
0.03362887725234032
0.033570654690265656
0.03351243957877159
0.033454906195402145
0.03339700028300285
0.033339712768793106
0.033282626420259476
0.0332249253988266
0.03316773474216461
0.03311052545905113
0.03305400535464287
0.032997213304042816
0.032940901815891266
0.032884955406188965
0.03282872214913368
0.0327724926173687
0.03271711617708206
0.03266184777021408
0.032605379819869995
0.032550256699323654
0.03249506279826164
0.03244023025035858
0.032385483384132385
0.032330214977264404
0.03227574750781059
0.03222113475203514
0.032166738063097
0.032112978398799896
0.03205868974328041
0.03200532868504524
0.03195087984204292
0.031898047775030136
0.03184415027499199
0.031791213899850845
0.03173789009451866
0.031684644520282745
0.0316324420273304
0.031578414142131805
0.03152700513601303
0.031474366784095764
0.03142218664288521
0.03137033060193062
0.031317949295043945
0.031265899538993835
0.031214769929647446
0.031162964180111885
0.03111157938838005
0.031060272827744484
0.031009502708911896
0.03095734491944313
0.0309063121676445
0.030856391414999962
0.030805815011262894
0.0307552982121706
0.030704664066433907
0.03065459243953228
0.030604789033532143
0.03055441565811634
0.030504269525408745
0.03045492433011532
0.030405357480049133
0.030356161296367645
0.030306506901979446
0.03025798499584198
0.030208099633455276
0.030159177258610725
0.03011021576821804
0.03006169945001602
0.030013583600521088
0.02996477298438549
0.029916416853666306
0.02986779995262623
0.029820218682289124
0.02977222017943859
0.0297252107411623
0.029676878824830055
0.029629219323396683
0.0295819453895092
0.029534580186009407
0.029487520456314087
0.02944030985236168
0.029392749071121216
0.02934620901942253
0.029299726709723473
0.029252806678414345
0.029206877574324608
0.029160255566239357
0.029113981872797012
0.02906705066561699
0.02902192622423172
0.02897626906633377
0.028930481523275375
0.02888476476073265
0.028838971629738808
0.028793636709451675
0.028747813776135445
0.028703104704618454
0.02865791879594326
0.0286122914403677
0.028567077592015266
0.028523344546556473
0.028478221967816353
0.0284342672675848
0.028389273211359978
0.02834475040435791
0.028300855308771133
0.028256511315703392
0.028212442994117737
0.028168659657239914
0.028125211596488953
0.028081098571419716
0.028036879375576973
0.027994105592370033
0.027949921786785126
0.027907373383641243
0.02786414697766304
0.02782166376709938
0.02777840755879879
0.027735140174627304
0.027692412957549095
0.02764946036040783
0.02760738506913185
0.0275648795068264
0.027521932497620583
0.02748033031821251
0.02743801288306713
0.027395928278565407
0.027354082092642784
0.02731246128678322
0.02727050706744194
0.02722872793674469
0.027186647057533264
0.027145475149154663
0.027103789150714874
0.027063021436333656
0.02702156826853752
0.026980143040418625
0.02694009803235531
0.026898866519331932
0.026857879012823105
0.026817230507731438
0.02677684649825096
0.026736177504062653
0.026695875450968742
0.026655087247490883
0.026614638045430183
0.02657523937523365
0.026534616947174072
0.026494788005948067
0.026454949751496315
0.026415640488266945
0.02637515589594841
0.026335930451750755
0.026296541094779968
0.026257021352648735
0.026217766106128693
0.026178326457738876
0.026139041408896446
0.02610039710998535
0.02606130763888359
0.02602182887494564
0.025982894003391266
0.025945022702217102
0.025906214490532875
0.02586745284497738
0.025829261168837547
0.025791194289922714
0.025752168148756027
0.025714699178934097
0.025675885379314423
0.025637632235884666
0.02560000866651535
0.025562163442373276
0.025524074211716652
0.025486696511507034
0.02544926479458809
0.025411758571863174
0.025373991578817368
0.02533666603267193
0.02529972232878208
0.025261854752898216
0.025224654003977776
0.02518799901008606
0.025151459500193596
0.025114059448242188
0.02507767640054226
0.025040684267878532
0.02500390261411667
0.024967430159449577
0.024930858984589577
0.024894030764698982
0.02485841140151024
0.02482161857187748
0.024785393849015236
0.02474931813776493
0.02471308223903179
0.024677135050296783
0.0246413704007864
0.024606026709079742
0.024570012465119362
0.024534648284316063
0.024498432874679565
0.024463443085551262
0.024427613243460655
0.024392331019043922
0.02435741014778614
0.024322059005498886
0.024287113919854164
0.024251515045762062
0.024216899648308754
0.024181963875889778
0.024146845564246178
0.024112369865179062
0.024077625945210457
0.024042902514338493
0.024008311331272125
0.023973552510142326
0.02393949404358864
0.023904694244265556
0.023870548233389854
0.023836741223931313
0.023802893236279488
0.023768341168761253
0.023734068498015404
0.023700358346104622
0.02366669289767742
0.02363281138241291
0.023599211126565933
0.023565512150526047
0.023532016202807426
0.02349814958870411
0.02346513420343399
0.02343212068080902
0.023397643119096756
0.023365091532468796
0.023331811651587486
0.0232988353818655
0.023265643045306206
0.023232175037264824
0.023199163377285004
0.023166663944721222
0.023133467882871628
0.02310105785727501
0.023068172857165337
0.023035908117890358
0.023002907633781433
0.022970546036958694
0.02293797768652439
0.022906040772795677
0.022874152287840843
0.022841673344373703
0.022809220477938652
0.022777225822210312
0.02274516224861145
0.02271306701004505
0.02268151193857193
0.02264968678355217
0.022617751732468605
0.022586090490221977
0.02255391702055931
0.022522561252117157
0.022490665316581726
0.02245956100523472
0.02242784947156906
0.022396471351385117
0.022365521639585495
0.022334109991788864
0.022302469238638878
0.022271785885095596
0.022240806370973587
0.0222097747027874
0.022179005667567253
0.022147728130221367
0.022117260843515396
0.022085918113589287
0.022055409848690033
0.022024869918823242
0.02199418842792511
0.02196374349296093
0.021933119744062424
0.02190275490283966
0.02187247946858406
0.021842077374458313
0.02181169204413891
0.021781250834465027
0.021751487627625465
0.021720893681049347
0.021690893918275833
0.021661264821887016
0.021631494164466858
0.021601391956210136
0.021571416407823563
0.02154194563627243
0.021512415260076523
0.021482257172465324
0.021452508866786957
0.021423254162073135
0.02139333076775074
0.021363448351621628
0.02133464440703392
0.021305851638317108
0.021276138722896576
0.021247083321213722
0.02121744677424431
0.021188119426369667
0.021159101277589798
0.02113061398267746
0.021101484075188637
0.021072493866086006
0.021043475717306137
0.0210145004093647
0.02098626084625721
0.02095762826502323
0.020928295329213142
0.020899998024106026
0.020871469751000404
0.02084306813776493
0.020814690738916397
0.02078569494187832
0.02075716108083725
0.0207291878759861
0.02070053294301033
0.020672762766480446
0.020644448697566986
0.020616471767425537
0.020588520914316177
0.020560353994369507
0.02053261175751686
0.02050454542040825
0.020476605743169785
0.020448574796319008
0.02042083814740181
0.020392654463648796
0.020365236327052116
0.020337853580713272
0.02030975930392742
0.0202826838940382
0.02025475911796093
0.020227981731295586
0.020200097933411598
0.020172707736492157
0.020145421847701073
0.020118193700909615
0.020091263577342033
0.02006400190293789
0.020036635920405388
0.02000925876200199
0.019982539117336273
0.0199552271515131
0.019928595051169395
0.019901659339666367
0.01987469382584095
0.019847610965371132
0.019820943474769592
0.019794432446360588
0.01976805180311203
0.01974116452038288
0.01971462182700634
0.01968809776008129
0.0196614358574152
0.01963507942855358
0.01960848644375801
0.01958228461444378
0.01955610327422619
0.019529834389686584
0.019503479823470116
0.01947730965912342
0.019450759515166283
0.019424889236688614
0.019398579373955727
0.0193732138723135
0.01934707723557949
0.01932121254503727
0.019295088946819305
0.01926930993795395
0.01924305222928524
0.019217709079384804
0.019192233681678772
0.019166331738233566
0.019140036776661873
0.019114717841148376
0.01908930391073227
0.019063444808125496
0.01903821900486946
0.019012995064258575
0.018987620249390602
0.018961869180202484
0.018936995416879654
0.018911385908722878
0.018886279314756393
0.018860336393117905
0.018835579976439476
0.018810555338859558
0.018785595893859863
0.018760601058602333
0.01873570866882801
0.018710745498538017
0.018685435876250267
0.01866060495376587
0.018636055290699005
0.018611125648021698
0.018586304038763046
0.01856185495853424
0.01853666454553604
0.018512289971113205
0.018487542867660522
0.018463317304849625
0.01843864470720291
0.018414119258522987
0.018389582633972168
0.0183648020029068
0.018340833485126495
0.01831662654876709
0.018292458727955818
0.018267933279275894
0.018243659287691116
0.018219226971268654
0.018194900825619698
0.018170759081840515
0.01814686506986618
0.0181228369474411
0.018098710104823112
0.018074823543429375
0.01805105060338974
0.018027346581220627
0.01800314337015152
0.017979346215724945
0.017955880612134933
0.017931830137968063
0.017907774075865746
0.017884287983179092
0.017860423773527145
0.017837028950452805
0.017812933772802353
0.017789950594305992
0.017766106873750687
0.01774279773235321
0.017719317227602005
0.017696402966976166
0.017672209069132805
0.017649801447987556
0.017626071348786354
0.017602423205971718
0.017579179257154465
0.017556291073560715
0.01753341779112816
0.017510300502181053
0.01748700626194477
0.017463890835642815
0.017440825700759888
0.01741821877658367
0.017394976690411568
0.017371853813529015
0.017349112778902054
0.017326293513178825
0.01730355992913246
0.017280902713537216
0.017257923260331154
0.01723533496260643
0.01721254177391529
0.01718941517174244
0.0171673521399498
0.017145097255706787
0.017122695222496986
0.01709967665374279
0.017077144235372543
0.017054682597517967
0.017032872885465622
0.017010081559419632
0.01698770374059677
0.016965296119451523
0.016943247988820076
0.016920622438192368
0.016898630186915398
0.016876237466931343
0.01685461401939392
0.01683228835463524
0.016809767112135887
0.016788063570857048
0.0167654100805521
0.01674412190914154
0.016721680760383606
0.016699953004717827
0.01667853258550167
0.016656193882226944
0.016634369269013405
0.016612853854894638
0.01659119315445423
0.016569271683692932
0.016547463834285736
0.01652572676539421
0.016503842547535896
0.016481870785355568
0.016460619866847992
0.016439225524663925
0.016417590901255608
0.016396354883909225
0.016374509781599045
0.016353122889995575
0.016331801190972328
0.016310645267367363
0.01628897711634636
0.016267715021967888
0.016246827319264412
0.01622490957379341
0.016203738749027252
0.016183054074645042
0.016161588951945305
0.01614045724272728
0.016119541600346565
0.016098301857709885
0.01607700251042843
0.016055863350629807
0.016035128384828568
0.01601407304406166
0.01599331758916378
0.015972280874848366
0.01595154218375683
0.01593051664531231
0.015909869223833084
0.01588902436196804
0.01586844213306904
0.015847748145461082
0.015826648101210594
0.01580599509179592
0.01578507386147976
0.015764527022838593
0.0157440397888422
0.015723543241620064
0.015702834352850914
0.01568266749382019
0.015661748126149178
0.01564202271401882
0.015621463768184185
0.015601051971316338
0.015580328181385994
0.015560067258775234
0.015539553947746754
0.015519407577812672
0.01549955178052187
0.015479191206395626
0.015458954498171806
0.015438534319400787
0.015418930910527706
0.015398867428302765
0.015378037467598915
0.015358290635049343
0.015338363125920296
0.015318711288273335
0.015298214741051197
0.015278373844921589
0.015258477069437504
0.015238243155181408
0.015218979679048061
0.015198946930468082
0.015179329551756382
0.015159270726144314
0.015139371156692505
0.0151198860257864
0.015100324526429176
0.015080096200108528
0.015060781501233578
0.015040939673781395
0.015021254308521748
0.015001635998487473
0.014982588589191437
0.014962954446673393
0.014943464659154415
0.014923829585313797
0.014904383569955826
0.014884722419083118
0.014865284785628319
0.014846108853816986
0.01482674852013588
0.014807199127972126
0.014788082800805569
0.01476901676505804
0.014749793335795403
0.014730294235050678
0.014711398631334305
0.014691805467009544
0.014673101715743542
0.014654066413640976
0.0146345105022192
0.014615839347243309
0.014596688561141491
0.014577759429812431
0.014558523893356323
0.014539736323058605
0.014520812779664993
0.014501861296594143
0.014483007602393627
0.014464195817708969
0.01444514561444521
0.014426572248339653
0.014407569542527199
0.01438915729522705
0.014370210468769073
0.01435123011469841
0.014332682825624943
0.014314169995486736
0.014295624569058418
0.014276737347245216
0.01425801683217287
0.01423999946564436
0.014221065677702427
0.01420272421091795
0.014184277504682541
0.014165750704705715
0.014147300273180008
0.014128495939075947
0.01411052793264389
0.014092190191149712
0.014073451980948448
0.014055266045033932
0.014037394896149635
0.014018591493368149
0.014000716619193554
0.013982183299958706
0.013964323326945305
0.013946105726063251
0.013927610591053963
0.013909948989748955
0.013891348615288734
0.013873524032533169
0.013855665922164917
0.013837461359798908
0.013819104991853237
0.01380130648612976
0.013783134520053864
0.013765587471425533
0.013747798278927803
0.013729259371757507
0.013711950741708279
0.013693789020180702
0.013675864785909653
0.013658189214766026
0.013640250079333782
0.013622562400996685
0.013604934327304363
0.013587060384452343
0.013569224625825882
0.013551557436585426
0.013533737510442734
0.013516339473426342
0.01349890697747469
0.013481322675943375
0.01346381101757288
0.013445574790239334
0.013428709469735622
0.013411354273557663
0.01339335460215807
0.01337611023336649
0.013358592055737972
0.013341005891561508
0.013323667459189892
0.013306413777172565
0.013289256021380424
0.01327177882194519
0.013254388235509396
0.01323713082820177
0.013219861313700676
0.013202866539359093
0.013185558840632439
0.013168259523808956
0.013151444494724274
0.013134357519447803
0.013116731308400631
0.013099954463541508
0.013082749210298061
0.013065861538052559
0.013048681430518627
0.013031979091465473
0.013014812022447586
0.012997499667108059
0.012980655767023563
0.01296436507254839
0.012946376577019691
0.012930099852383137
0.012913473881781101
0.012895859777927399
0.012879445217549801
0.012862538918852806
0.012845789082348347
0.012829399667680264
0.012812240980565548
0.012795936316251755
0.012778658419847488
0.01276187039911747
0.012745586223900318
0.01272894348949194
0.012712003663182259
0.01269591599702835
0.012678881175816059
0.012662515044212341
0.012646063230931759
0.012629509903490543
0.012613344006240368
0.012596780434250832
0.01258028019219637
0.012563618831336498
0.012546911835670471
0.012530905194580555
0.01251437421888113
0.012498040683567524
0.01248204242438078
0.012465715408325195
0.01244950108230114
0.012432891875505447
0.012416834011673927
0.012400301173329353
0.012384560890495777
0.012368176132440567
0.012352137826383114
0.01233590766787529
0.012319540604948997
0.012303728610277176
0.012287469580769539
0.012271319516003132
0.012255114503204823
0.012239412404596806
0.012223539873957634
0.012207437306642532
0.01219174824655056
0.012175304815173149
0.012159562669694424
0.01214391365647316
0.012127922847867012
0.0121122095733881
0.012096039019525051
0.01207997277379036
0.012064410373568535
0.012048469856381416
0.012033027596771717
0.012017033994197845
0.012001583352684975
0.011985833756625652
0.011969764716923237
0.01195437740534544
0.011938775889575481
0.011922592297196388
0.011907178908586502
0.011891831643879414
0.011876342818140984
0.01186060719192028
0.01184503361582756
0.011829447001218796
0.011813785880804062
0.011798471212387085
0.011782685294747353
0.011767775751650333
0.011752130463719368
0.011736756190657616
0.011721333488821983
0.011706003919243813
0.011690892279148102
0.011675656773149967
0.011659971438348293
0.011644719168543816
0.011629448272287846
0.011613964103162289
0.011599451303482056
0.011583789251744747
0.011568647809326649
0.011553322896361351
0.011538310907781124
0.01152302511036396
0.01150848250836134
0.011492658406496048
0.011477970518171787
0.011463087052106857
0.011447492986917496
0.011432649567723274
0.011417752131819725
0.011402815580368042
0.011387938633561134
0.011373181827366352
0.01135772280395031
0.011343099176883698
0.011327934451401234
0.011313033290207386
0.011298331432044506
0.011283321306109428
0.011268233880400658
0.011253525502979755
0.011239027604460716
0.011224329471588135
0.011209242045879364
0.011194837279617786
0.011179699562489986
0.011165202595293522
0.011150164529681206
0.011135756969451904
0.011121195740997791
0.011106657795608044
0.011091770604252815
0.011077170260250568
0.011062529869377613
0.011047940701246262
0.011033456772565842
0.011019013822078705
0.011004413478076458
0.010989785194396973
0.010975507088005543
0.010961133055388927
0.010946464724838734
0.010932199656963348
0.010917694307863712
0.010902991518378258
0.010888765566051006
0.010874493978917599
0.010860285721719265
0.010846160352230072
0.010831727646291256
0.01081754732877016
0.010803165845572948
0.010788957588374615
0.010774279944598675
0.010760334320366383
0.010746369138360023
0.010731990449130535
0.010717392899096012
0.010703994892537594
0.010689563117921352
0.010675267316401005
0.0106613514944911
0.010647489689290524
0.010633029043674469
0.01061926782131195
0.01060513500124216
0.010591228492558002
0.01057724840939045
0.010563230141997337
0.010549127124249935
0.010535448789596558
0.010521207004785538
0.010507484897971153
0.010493654757738113
0.010479802265763283
0.010465563274919987
0.010451882146298885
0.010438188910484314
0.01042427122592926
0.010410425253212452
0.010396729223430157
0.010382791981101036
0.010369048453867435
0.010355324484407902
0.010341634042561054
0.010327874682843685
0.010314195416867733
0.010300599969923496
0.010287157259881496
0.010273176245391369
0.010259869508445263
0.010246515274047852
0.010232505388557911
0.010219166055321693
0.010205349884927273
0.010191754437983036
0.010178513824939728
0.010165099054574966
0.010151494294404984
0.010137822479009628
0.010124672204256058
0.010111011564731598
0.010097481310367584
0.010083929635584354
0.010070853866636753
0.010057822801172733
0.010044296272099018
0.010030625388026237
0.01001721154898405
0.010003828443586826
0.009990881197154522
0.009977617301046848
0.009964208118617535
0.009951072745025158
0.009937607683241367
0.00992431491613388
0.009911215864121914
0.00989842601120472
0.00988512672483921
0.00987187959253788
0.009858388453722
0.009845827706158161
0.009832379408180714
0.00981940422207117
0.009806514717638493
0.009793322533369064
0.009780551306903362
0.009767369367182255
0.009754358790814877
0.009741263464093208
0.00972819048911333
0.009715293534100056
0.009702629409730434
0.009689201600849628
0.00967623945325613
0.009663582779467106
0.009650731459259987
0.009637633338570595
0.009624948725104332
0.00961214303970337
0.009599270299077034
0.009586585685610771
0.009573770686984062
0.009561129845678806
0.009548041969537735
0.009535235352814198
0.00952268484979868
0.009509917348623276
0.009497132152318954
0.009484692476689816
0.009472050704061985
0.009458974003791809
0.009446503594517708
0.0094339894130826
0.009421213530004025
0.009408567100763321
0.00939603615552187
0.00938350148499012
0.009370744228363037
0.009358374401926994
0.009346084669232368
0.009333539754152298
0.009320704266428947
0.009308683685958385
0.009296297095716
0.009283391758799553
0.009271088987588882
0.009258746169507504
0.009246102534234524
0.009233776479959488
0.009221572428941727
0.009209115989506245
0.009196949191391468
0.009184573777019978
0.009172307327389717
0.009159710258245468
0.009147454984486103
0.009135449305176735
0.009122848510742188
0.009110872633755207
0.009098183363676071
0.009086264297366142
0.009074431844055653
0.009062162600457668
0.009049476124346256
0.009037436917424202
0.009025351144373417
0.009013112634420395
0.0090012913569808
0.008989052847027779
0.008977052755653858
0.008964973501861095
0.00895283930003643
0.00894066970795393
0.00892888568341732
0.008916781283915043
0.008905096910893917
0.008892995305359364
0.008880787529051304
0.008868918754160404
0.008856868371367455
0.008844949305057526
0.008833004161715508
0.008821145631372929
0.008808890357613564
0.008797437883913517
0.008785584941506386
0.008773859590291977
0.008761969394981861
0.008750112727284431
0.008738294243812561
0.008726744912564754
0.008714530616998672
0.008703037165105343
0.008691133931279182
0.008679456077516079
0.00866775307804346
0.008656048215925694
0.008644421584904194
0.008632779121398926
0.0086207939311862
0.00860945787280798
0.008597474545240402
0.008586198091506958
0.008574585430324078
0.008562789298593998
0.008551051840186119
0.008540105074644089
0.008528122678399086
0.008516804315149784
0.008505215868353844
0.008493451401591301
0.008482190780341625
0.008470742031931877
0.00845923088490963
0.008447776548564434
0.008436297066509724
0.008424855768680573
0.008413339033722878
0.008402077481150627
0.008390827104449272
0.008379281498491764
0.008368052542209625
0.00835675373673439
0.008345257490873337
0.008333900012075901
0.008322161622345448
0.008311203680932522
0.008300233632326126
0.008288943208754063
0.008277419954538345
0.008266652934253216
0.008255327120423317
0.008244197815656662
0.0082325991243124
0.008221324533224106
0.008210054598748684
0.008199247531592846
0.008187861181795597
0.00817682221531868
0.008165913634002209
0.008154653012752533
0.008143382146954536
0.008132509887218475
0.008121645078063011
0.008110255934298038
0.00809923093765974
0.008088277652859688
0.008077315054833889
0.008066046983003616
0.008055316284298897
0.008044206537306309
0.008033454418182373
0.008022455498576164
0.008011657744646072
0.008000479079782963
0.007989577949047089
0.007978620938956738
0.007967454381287098
0.007956831716001034
0.007946142926812172
0.00793509278446436
0.007924600504338741
0.007913571782410145
0.007902740500867367
0.007891939952969551
0.00788112636655569
0.007870416156947613
0.007859835401177406
0.007848837412893772
0.007838042452931404
0.007827335968613625
0.007816669531166553
0.007805879693478346
0.00779562396928668
0.007784695364534855
0.007774147670716047
0.007763260509818792
0.007752873469144106
0.007742031943053007
0.007731213234364986
0.007720752153545618
0.0077105178497731686
0.0076997787691652775
0.007689556106925011
0.007678641006350517
0.007667955476790667
0.007657840847969055
0.007647337857633829
0.007636570371687412
0.007625867612659931
0.0076155029237270355
0.007604994345456362
0.007594868075102568
0.007584465201944113
0.0075738993473351
0.007563257589936256
0.00755308149382472
0.007542908191680908
0.007532149087637663
0.007522062864154577
0.007511781062930822
0.007501274812966585
0.007490851450711489
0.007480628788471222
0.007470669690519571
0.007460345048457384
0.0074501633644104
0.00743988249450922
0.007429370656609535
0.007419029250741005
0.0074088056571781635
0.0073991757817566395
0.00738865602761507
0.007378315553069115
0.007368207909166813
0.0073579116724431515
0.007347945589572191
0.007337743416428566
0.007327757775783539
0.007317536976188421
0.007307247258722782
0.007297533098608255
0.007286992389708757
0.007277362048625946
0.007267267443239689
0.0072570061311125755
0.007247060537338257
0.007237136363983154
0.007227366324514151
0.00721717020496726
0.0072072958573699
0.007197195664048195
0.007187251467257738
0.007177199702709913
0.007166984956711531
0.007157451938837767
0.007147473748773336
0.007137541193515062
0.007127727847546339
0.007117652799934149
0.0071077849715948105
0.007097966969013214
0.007088232319802046
0.00707819452509284
0.00706861075013876
0.007058732211589813
0.007049292325973511
0.007039353717118502
0.007029691245406866
0.007019949145615101
0.007010059431195259
0.00700016925111413
0.006990570574998856
0.006980682723224163
0.006971327122300863
0.006961383391171694
0.006952013820409775
0.006942327134311199
0.006932572461664677
0.00692277355119586
0.006913457997143269
0.006903893314301968
0.006894040387123823
0.00688466802239418
0.006874827202409506
0.006865150760859251
0.006855698302388191
0.006845980416983366
0.006836492568254471
0.006827127188444138
0.006817516405135393
0.00680792098864913
0.006798706948757172
0.006789108272641897
0.0067795622162520885
0.006770232226699591
0.006760630756616592
0.006751394364982843
0.006742095109075308
0.006732449866831303
0.006723109632730484
0.006713793147355318
0.006704256404191256
0.006695071700960398
0.006685557775199413
0.006676407530903816
0.006667055655270815
0.006657471414655447
0.006648248992860317
0.00663929944857955
0.006629628129303455
0.006620355416089296
0.006611089687794447
0.006602030247449875
0.006592704448848963
0.00658363988623023
0.006574439350515604
0.006565173622220755
0.006556169129908085
0.006547166965901852
0.006537534762173891
0.0065285153687000275
0.006519176997244358
0.006510154344141483
0.006500830873847008
0.006491830572485924
0.006482659373432398
0.006473831832408905
0.006464669946581125
0.006455563474446535
0.006446353159844875
0.006437207106500864
0.0064284964464604855
0.006419080309569836
0.006409967318177223
0.00640128506347537
0.006392137613147497
0.0063835023902356625
0.006374313961714506
0.006365368142724037
0.006356067955493927
0.006347383838146925
0.006338601466268301
0.006329524330794811
0.006320887245237827
0.006311734672635794
0.006302929949015379
0.006294007878750563
0.006285037379711866
0.006276011001318693
0.006267625372856855
0.00625856826081872
0.006250071804970503
0.00624094670638442
0.006232023239135742
0.0062235877849161625
0.006214856170117855
0.00620565190911293
0.006196880247443914
0.006188342813402414
0.006179405376315117
0.006170735694468021
0.006162062752991915
0.006153174210339785
0.006144365295767784
0.006135733798146248
0.006127437576651573
0.006118401885032654
0.006109877023845911
0.006101512350142002
0.00609236117452383
0.006084170192480087
0.006075292360037565
0.006066956557333469
0.0060582151636481285
0.006049907300621271
0.006041161250323057
0.006032596807926893
0.006024023052304983
0.006015473511070013
0.006006905343383551
0.005998450331389904
0.0059897443279623985
0.005981213413178921
0.0059731630608439445
0.005964562762528658
0.005955718457698822
0.005947577767074108
0.005939066410064697
0.00593046797439456
0.0059221601113677025
0.0059138452634215355
0.005905377212911844
0.0058970064856112
0.005888708867132664
0.005880242213606834
0.0058720847591757774
0.005863625556230545
0.005854959134012461
0.005846897140145302
0.005838538520038128
0.005830062553286552
0.005821899510920048
0.005813394207507372
0.005805106367915869
0.005796953570097685
0.005788770504295826
0.005780561827123165
0.00577227957546711
0.005763986613601446
0.0057558780536055565
0.005747470073401928
0.005739344749599695
0.005731010343879461
0.005723067093640566
0.00571442861109972
0.0057067894376814365
0.0056985472328960896
0.005690380930900574
0.005682012531906366
0.00567388441413641
0.005665915552526712
0.005657757632434368
0.005649694707244635
0.005641432944685221
0.0056336079724133015
0.005625688470900059
0.00561743788421154
0.005609435029327869
0.005601294804364443
0.005593410227447748
0.005585383158177137
0.005577423609793186
0.005569322034716606
0.005561369936913252
0.005553408991545439
0.005545478779822588
0.005537225864827633
0.005529589485377073
0.005521769635379314
0.005513670388609171
0.0055057331919670105
0.00549792917445302
0.005490104667842388
0.0054821656085550785
0.005474163684993982
0.00546628562733531
0.005458357278257608
0.005450812634080648
0.005442594178020954
0.0054349638521671295
0.005427307914942503
0.005419198423624039
0.005411365535110235
0.0054036458022892475
0.0053959740325808525
0.0053881313651800156
0.00538012245669961
0.0053725289180874825
0.0053649418987333775
0.005357034970074892
0.0053492323495447636
0.00534160016104579
0.00533386692404747
0.005326062440872192
0.0053184241987764835
0.005310786422342062
0.005303224548697472
0.005295638460665941
0.005288017448037863
0.00527997687458992
0.0052725207060575485
0.0052650729194283485
0.0052574691362679005
0.005249803885817528
0.005242088343948126
0.005234662443399429
0.005227063316851854
0.005219383630901575
0.005212273448705673
0.0052044144831597805
0.0051969182677567005
0.005189142655581236
0.005181688349694014
0.005174039863049984
0.005166985094547272
0.005159235559403896
0.0051519740372896194
0.005144361872226
0.0051369923166930676
0.005129416007548571
0.005121973808854818
0.0051145972684025764
0.0051072100177407265
0.005099678412079811
0.00509251793846488
0.0050849406979978085
0.005077516194432974
0.005070176441222429
0.005062717013061047
0.005055309273302555
0.0050479038618505
0.005040804389864206
0.005033345427364111
0.005025956314057112
0.005018671043217182
0.005011327099055052
0.005004361737519503
0.0049967896193265915
0.004989662207663059
0.0049823252484202385
0.004975093528628349
0.004967905580997467
0.0049606384709477425
0.004953248426318169
0.004946042317897081
0.004938931670039892
0.004931724164634943
0.004924568813294172
0.004917224403470755
0.004909868352115154
0.004902851302176714
0.004895859397947788
0.004888657946139574
0.0048814089968800545
0.00487456563860178
0.00486734276637435
0.004859983455389738
0.004853056278079748
0.004845944698899984
0.004838830791413784
0.004831662401556969
0.004824426025152206
0.004817657638341188
0.004810658749192953
0.004803379066288471
0.004796288441866636
0.004789483267813921
0.00478225527331233
0.004775111563503742
0.0047684842720627785
0.004761687479913235
0.004754476249217987
0.004747441038489342
0.004740608390420675
0.004733581095933914
0.004726720973849297
0.004719666205346584
0.004712764173746109
0.004706072621047497
0.004698676057159901
0.004692018497735262
0.0046849725767970085
0.00467840489000082
0.0046712541952729225
0.004664499778300524
0.0046575842425227165
0.004650651942938566
0.004643875639885664
0.004637225065380335
0.004630178213119507
0.004623476415872574
0.004616651684045792
0.004609806463122368
0.004603140521794558
0.0045960149727761745
0.004589617718011141
0.0045827049762010574
0.004575795494019985
0.004569179844111204
0.004562567453831434
0.0045557040721178055
0.004548835102468729
0.004542430397123098
0.004535658285021782
0.004528816789388657
0.0045221420004963875
0.004515466745942831
0.004508862271904945
0.004502067808061838
0.004495137371122837
0.00448886351659894
0.0044824229553341866
0.004475362598896027
0.004468878265470266
0.0044622826389968395
0.004455635789781809
0.004449362400919199
0.004442628938704729
0.004435955546796322
0.00442933663725853
0.004422655329108238
0.004416350275278091
0.004409761168062687
0.004403211642056704
0.0043965112417936325
0.004389789421111345
0.0043836962431669235
0.004377051256597042
0.004370624665170908
0.004363961052149534
0.0043574185110628605
0.004351089242845774
0.004344680812209845
0.004338421393185854
0.004332015290856361
0.0043253167532384396
0.004318733233958483
0.004312550183385611
0.004305900074541569
0.004299468360841274
0.004293249454349279
0.004287058021873236
0.004280546680092812
0.004274359904229641
0.004267969634383917
0.004261555150151253
0.004255044739693403
0.0042486656457185745
0.004242354072630405
0.004235910717397928
0.004229580517858267
0.004223359748721123
0.004217179026454687
0.004210601560771465
0.004204628523439169
0.0041984012350440025
0.004192132968455553
0.004185840953141451
0.004179551266133785
0.0041732992976903915
0.004167068284004927
0.004160924348980188
0.004154523368924856
0.004148432519286871
0.004142141435295343
0.004136090166866779
0.004129832610487938
0.004123539663851261
0.004117290955036879
0.004111139103770256
0.004105114843696356
0.00409883726388216
0.004092599730938673
0.004086623899638653
0.004080472979694605
0.0040744151920080185
0.004068180453032255
0.004062277264893055
0.0040560620836913586
0.004050134215503931
0.004043897148221731
0.004037746228277683
0.004031745716929436
0.00402564974501729
0.0040198457427322865
0.0040137311443686485
0.004007510840892792
0.0040016621351242065
0.003995648119598627
0.00398942269384861
0.00398360937833786
0.003977644257247448
0.003971386700868607
0.003965606447309256
0.003959688823670149
0.003953809384256601
0.003947603981941938
0.003941865637898445
0.003935893531888723
0.003929976839572191
0.003924085758626461
0.003918082918971777
0.003912176005542278
0.00390631752088666
0.00390043156221509
0.0038944729603827
0.003888566978275776
0.0038826821837574244
0.0038769259117543697
0.00387090677395463
0.0038651362992823124
0.0038593350909650326
0.003853540401905775
0.003847722429782152
0.003842015517875552
0.0038359547033905983
0.003830431494861841
0.003824554616585374
0.0038185836747288704
0.003812880953773856
0.0038069835864007473
0.003801374463364482
0.003795567201450467
0.0037898109294474125
0.003784074680879712
0.0037784171290695667
0.003772599622607231
0.003766742069274187
0.0037611164152622223
0.0037554458249360323
0.0037496830336749554
0.0037441933527588844
0.0037383269518613815
0.0037327157333493233
0.003727077040821314
0.0037214690819382668
0.003715945640578866
0.003710067830979824
0.003704537870362401
0.0036989611107856035
0.00369351077824831
0.0036879386752843857
0.0036821223329752684
0.003676433814689517
0.0036709026899188757
0.0036652646958827972
0.003659614594653249
0.003654149128124118
0.00364864943549037
0.0036429089959710836
0.0036374633200466633
0.003631951753050089
0.0036262429784983397
0.00362108345143497
0.0036153746768832207
0.003609828883782029
0.003604231169447303
0.0035989289171993732
0.0035933097824454308
0.0035878417547792196
0.003582300851121545
0.0035767843946814537
0.0035711827222257853
0.003565925871953368
0.0035605928860604763
0.003555000526830554
0.0035496496129781008
0.003544370410963893
0.0035387456882745028
0.003533195238560438
0.0035278010182082653
0.003522631013765931
0.003517288714647293
0.003511931514367461
0.0035063326358795166
0.0035009298007935286
0.0034957947209477425
0.0034903737250715494
0.0034848672803491354
0.0034798274282366037
0.003474318888038397
0.0034690911415964365
0.003463739063590765
0.0034582861699163914
0.0034529247786849737
0.003447887022048235
0.003442469984292984
0.00343706039711833
0.0034319900441914797
0.0034268635790795088
0.0034213245380669832
0.003416161285713315
0.0034107903484255075
0.0034056061413139105
0.003400513669475913
0.0033952067606151104
0.003390044206753373
0.003384675830602646
0.003379495581611991
0.0033744890242815018
0.0033691946882754564
0.0033640405163168907
0.0033589114900678396
0.003353697946295142
0.0033486788161098957
0.003343309508636594
0.0033379748929291964
0.0033332265447825193
0.0033279750496149063
0.0033228336833417416
0.0033175512216985226
0.0033126454800367355
0.003307429375126958
0.003302438650280237
0.00329736084677279
0.003291938453912735
0.003287040861323476
0.0032820478081703186
0.0032769921235740185
0.0032717750873416662
0.0032668893691152334
0.0032616318203508854
0.0032568094320595264
0.0032516263891011477
0.003246594686061144
0.003241498488932848
0.0032365540973842144
0.0032315771095454693
0.0032265495974570513
0.003221701830625534
0.003216604935005307
0.003211560659110546
0.003206791589036584
0.00320180831477046
0.003196655074134469
0.0031917428132146597
0.0031867653597146273
0.0031817369163036346
0.00317684025503695
0.0031721554696559906
0.0031673575285822153
0.003161993343383074
0.0031575181055814028
0.0031524254009127617
0.003147612325847149
0.0031426032073795795
0.00313772214576602
0.0031328662298619747
0.0031278084497898817
0.0031229902524501085
0.0031181941740214825
0.0031132870353758335
0.0031085500959306955
0.003103645285591483
0.003098925342783332
0.0030940365977585316
0.003089164150878787
0.0030843536369502544
0.0030795407947152853
0.0030747540295124054
0.003070088801905513
0.003065132535994053
0.0030604503117501736
0.0030556507408618927
0.0030509664211422205
0.0030461514834314585
0.0030414073262363672
0.0030367078725248575
0.003031972097232938
0.0030270852148532867
0.003022555261850357
0.003017814364284277
0.003013243665918708
0.0030083656311035156
0.0030036603566259146
0.0029990063048899174
0.0029943170957267284
0.0029894651379436255
0.0029847444966435432
0.002980295568704605
0.0029755670111626387
0.0029709753580391407
0.0029661839362233877
0.002961429301649332
0.002957069780677557
0.0029526343569159508
0.0029478250071406364
0.0029431621078401804
0.002938397927209735
0.002933722920715809
0.002929236274212599
0.0029246583580970764
0.0029200243297964334
0.0029156364034861326
0.0029110186733305454
0.0029065250419080257
0.002901911735534668
0.0028972458094358444
0.00289288442581892
0.0028881842736154795
0.0028835460543632507
0.002879116451367736
0.0028747119940817356
0.002870147582143545
0.0028654851485043764
0.002860887674614787
0.002856412436813116
0.002852059667930007
0.002847496187314391
0.0028431368991732597
0.0028385845944285393
0.0028343109879642725
0.0028297400567680597
0.0028251439798623323
0.002820617752149701
0.0028163292445242405
0.002811997663229704
0.0028074842412024736
0.002803037641569972
0.002798591274768114
0.0027942631859332323
0.0027898920234292746
0.002785532036796212
0.0027809354942291975
0.0027766090352088213
0.002772208536043763
0.002767921658232808
0.0027633097488433123
0.0027591532561928034
0.002754738787189126
0.002750381361693144
0.002746028359979391
0.002741709817200899
0.002737553557381034
0.0027330294251441956
0.0027286228723824024
0.0027242957148700953
0.0027200973127037287
0.0027159391902387142
0.0027116562705487013
0.00270720012485981
0.00270278612151742
0.002698814030736685
0.0026944605633616447
0.002690032357349992
0.0026857927441596985
0.002681725425645709
0.0026775195728987455
0.002673250623047352
0.00266887410543859
0.0026646186597645283
0.0026603995356708765
0.0026562532875686884
0.0026520472019910812
0.0026478236541152
0.002643636893481016
0.002639505546540022
0.0026351248379796743
0.002630756236612797
0.0026267068460583687
0.0026225268375128508
0.002618399215862155
0.0026143761351704597
0.002610257361084223
0.002605950692668557
0.002601826563477516
0.0025977364275604486
0.002593548037111759
0.0025893854908645153
0.002585293725132942
0.0025809560902416706
0.0025770145002752542
0.0025729467160999775
0.002568769035860896
0.0025647124275565147
0.0025605219416320324
0.0025564662646502256
0.002552441321313381
0.0025483740027993917
0.002544335788115859
0.002540338085964322
0.0025363012682646513
0.002532167127355933
0.0025281847920268774
0.0025239968672394753
0.0025201167445629835
0.0025159120559692383
0.0025119937490671873
0.00250793993473053
0.0025039738975465298
0.0024998108856379986
0.0024961133021861315
0.002491898601874709
0.0024878536351025105
0.002483977936208248
0.0024799613747745752
0.002476118039339781
0.0024720067158341408
0.0024681170471012592
0.002464157994836569
0.002460232237353921
0.0024562557227909565
0.002452255692332983
0.002448548097163439
0.002444478217512369
0.002440487965941429
0.0024366630241274834
0.0024326923303306103
0.0024287535343319178
0.0024250575806945562
0.0024208456743508577
0.002417051699012518
0.0024132472462952137
0.0024092737585306168
0.0024055344983935356
0.0024016653187572956
0.002397803822532296
0.0023939921520650387
0.00239000516012311
0.0023861604277044535
0.002382434904575348
0.0023785182274878025
0.002374892123043537
0.0023709402885288
0.0023671137169003487
0.0023632014635950327
0.002359311329200864
0.002355570439249277
0.0023519201204180717
0.002347961300984025
0.002344270935282111
0.0023404802195727825
0.0023365365341305733
0.0023329874966293573
0.0023291311226785183
0.00232539395801723
0.0023215862456709146
0.0023177508264780045
0.0023138909600675106
0.002310333075001836
0.002306652721017599
0.0023028189316391945
0.0022991783916950226
0.002295218873769045
0.0022917017340660095
0.002288032555952668
0.0022843393962830305
0.0022805933840572834
0.002276972634717822
0.002273338148370385
0.002269693883135915
0.0022658039815723896
0.0022621231619268656
0.0022584861144423485
0.0022547629196196795
0.002251317724585533
0.0022475558798760176
0.0022439041640609503
0.002240269910544157
0.0022365914192050695
0.0022330214269459248
0.002229328965768218
0.0022258141543716192
0.002222214825451374
0.0022184934932738543
0.00221493118442595
0.002211238257586956
0.0022076258901506662
0.002204091986641288
0.002200487069785595
0.0021969196386635303
0.0021933442912995815
0.002189847407862544
0.002186258789151907
0.0021825332660228014
0.0021791327744722366
0.0021754251793026924
0.0021719157230108976
0.002168351784348488
0.0021648930851370096
0.002161358017474413
0.0021579472813755274
0.0021542778704315424
0.0021507982164621353
0.002147280378267169
0.00214376044459641
0.0021401974372565746
0.002136734314262867
0.0021332085598260164
0.0021296364720910788
0.0021263803355395794
0.0021227451507002115
0.0021192319691181183
0.0021157762967050076
0.0021123902406543493
0.0021087978966534138
0.0021054386161267757
0.0021019354462623596
0.0020986925810575485
0.002095076022669673
0.0020913684275001287
0.002088288078084588
0.0020846205297857523
0.002081342739984393
0.0020777618046849966
0.0020745471119880676
0.0020709543023258448
0.002067678142338991
0.0020642117597162724
0.0020609607454389334
0.002057545818388462
0.002054144162684679
0.00205066311173141
0.0020472852047532797
0.0020439960062503815
0.0020406392868608236
0.002037313301116228
0.00203392980620265
0.002030397765338421
0.002027068519964814
0.002023812383413315
0.002020505489781499
0.0020171680953353643
0.002013775985687971
0.0020105564035475254
0.0020070939790457487
0.0020038732327520847
0.002000541193410754
0.00199718214571476
0.0019938740879297256
0.0019906172528862953
0.00198723329231143
0.001984012546017766
0.0019807054195553064
0.001977300038561225
0.0019740837160497904
0.0019708755426108837
0.001967509277164936
0.0019644147250801325
0.001961043570190668
0.0019579236395657063
0.001954513369128108
0.0019512659637257457
0.0019479437032714486
0.0019447952508926392
0.001941500580869615
0.0019382825121283531
0.001935006002895534
0.001931875362060964
0.001928723300807178
0.0019254714716225863
0.0019222324481233954
0.0019190347520634532
0.0019156968919560313
0.001912473002448678
0.001909351791255176
0.0019062553765252233
0.001903110882267356
0.0018998482264578342
0.001896764850243926
0.0018935047555714846
0.0018902497831732035
0.0018872005166485906
0.0018839387921616435
0.0018807705491781235
0.0018777423538267612
0.001874630688689649
0.001871364889666438
0.0018682220252230763
0.0018650444690138102
0.0018619393231347203
0.0018587990198284388
0.0018557708244770765
0.0018525905907154083
0.0018493320094421506
0.0018463046289980412
0.0018432197393849492
0.0018400858389213681
0.0018370950128883123
0.0018338446971029043
0.0018308783182874322
0.0018276161281391978
0.0018245120299980044
0.0018214976880699396
0.0018184504006057978
0.0018151468830183148
0.0018122104229405522
0.0018091447418555617
0.0018061732407659292
0.0018030029023066163
0.0018001091666519642
0.0017968210158869624
0.0017939264653250575
0.0017907852306962013
0.0017879036022350192
0.0017846585251390934
0.0017816504696384072
0.0017786085372790694
0.0017756425077095628
0.001772538642399013
0.0017696594586595893
0.001766411354765296
0.001763524254783988
0.0017603985033929348
0.0017572900978848338
0.0017544658621773124
0.001751508330926299
0.001748463953845203
0.0017454380868002772
0.001742399064823985
0.0017393813468515873
0.0017364040249958634
0.0017335981829091907
0.0017305335495620966
0.0017274764832109213
0.001724724192172289
0.0017214326653629541
0.0017186063341796398
0.0017155541572719812
0.0017127807950600982
0.0017097771633416414
0.0017067575827240944
0.001703758374787867
0.0017008055001497269
0.0016979692736640573
0.0016948531847447157
0.0016920632915571332
0.0016890621045604348
0.0016861268086358905
0.0016832032706588507
0.0016801732126623392
0.0016772699309512973
0.0016744342865422368
0.0016714869998395443
0.0016685614828020334
0.0016655835788697004
0.0016626390861347318
0.0016598065849393606
0.0016568113351240754
0.0016539659118279815
0.0016511136200278997
0.001648190664127469
0.0016453086864203215
0.0016423697816208005
0.0016394961858168244
0.0016366641502827406
0.0016336350236088037
0.0016308039193972945
0.001627874793484807
0.0016251057386398315
0.0016221763798967004
0.001619201386347413
0.0016164429252967238
0.0016134824836626649
0.0016106126131489873
0.0016077489126473665
0.001604957040399313
0.0016021446790546179
0.0015991952968761325
0.001596315880306065
0.001593416789546609
0.0015906570479273796
0.0015878361882641912
0.0015849074115976691
0.001582080963999033
0.0015791519545018673
0.0015764576382935047
0.0015736210625618696
0.0015706185949966311
0.0015678126364946365
0.001564993872307241
0.0015621125930920243
0.0015594467986375093
0.0015565267531201243
0.001553686335682869
0.0015506860800087452
0.0015480010770261288
0.0015451543731614947
0.0015423685545101762
0.0015395679511129856
0.0015367757296189666
0.0015339124947786331
0.0015310997841879725
0.001528224442154169
0.001525452476926148
0.001522620441392064
0.0015198398614302278
0.0015169513644650578
0.0015142603078857064
0.0015114140696823597
0.001508622313849628
0.001505727181211114
0.0015029516071081161
0.0015001260908320546
0.0014973725192248821
0.0014945518923923373
0.0014917965745553374
0.0014889020239934325
0.0014861890813335776
0.0014833257300779223
0.0014806033577769995
0.0014777296455577016
0.001475066994316876
0.0014720826875418425
0.0014693477423861623
0.001466704299673438
0.0014637620188295841
0.0014609702629968524
0.0014583943411707878
0.0014553084038197994
0.0014527066377922893
0.001449795556254685
0.0014470380265265703
0.001444279681891203
0.0014414190081879497
0.0014386805705726147
0.0014359154738485813
0.0014331614365801215
0.0014303821371868253
0.0014275918947532773
0.001424593385308981
0.001421946450136602
0.0014192580711096525
0.001416398212313652
0.001413581077940762
0.0014108464820310473
0.0014081071130931377
0.0014052611077204347
0.0014025205746293068
0.0013996852794662118
0.0013969617430120707
0.0013942200457677245
0.0013914831215515733
0.0013887489913031459
0.0013858950696885586
0.001382998307235539
0.001380412606522441
0.0013775135157629848
0.0013747296761721373
0.0013721123104915023
0.0013693301007151604
0.0013664818834513426
0.0013636578805744648
0.0013609498273581266
0.001358109526336193
0.0013553916942328215
0.001352607156150043
0.0013499108608812094
0.0013470962876453996
0.0013441976625472307
0.0013415439752861857
0.0013387451181188226
0.0013360719894990325
0.0013332690577954054
0.0013303521554917097
0.0013275417732074857
0.0013248823815956712
0.0013221264816820621
0.0013193133054301143
0.0013165803393349051
0.001313871005550027
0.0013111158041283488
0.0013083035591989756
0.001305535901337862
0.0013028793036937714
0.0012999993050470948
0.0012972387485206127
0.001294465851970017
0.001291734748519957
0.0012890483485534787
0.0012862039729952812
0.0012834122171625495
0.0012806926388293505
0.001277915551327169
0.001275119837373495
0.0012724187690764666
0.001269709668122232
0.0012669512070715427
0.0012642567744478583
0.0012615182204172015
0.0012587695382535458
0.0012560099130496383
0.0012532641412690282
0.001250503584742546
0.0012477493146434426
0.0012450001668184996
0.0012423285515978932
0.0012395757948979735
0.0012367541203275323
0.001233982271514833
0.0012313246261328459
0.0012286048149690032
0.001225898158736527
0.001223179278895259
0.0012204799568280578
0.0012177231255918741
0.001214967225678265
0.0012122879270464182
0.0012095083948224783
0.001206838060170412
0.0012041835580021143
0.0012014599051326513
0.001198789686895907
0.0011961673153564334
0.0011934437789022923
0.0011906528379768133
0.0011880185920745134
0.0011853905161842704
0.0011825537076219916
0.0011799433268606663
0.0011773036094382405
0.0011744413059204817
0.0011718753958120942
0.0011693460401147604
0.0011666902573779225
0.001163899665698409
0.0011612209491431713
0.0011585904285311699
0.0011560501297935843
0.0011533061042428017
0.0011506285518407822
0.001147960196249187
0.0011453116312623024
0.0011427381541579962
0.0011402032105252147
0.0011374294990673661
0.0011348664993420243
0.0011322585633024573
0.0011295665754005313
0.0011269849492236972
0.0011244837660342455
0.0011218085419386625
0.0011192078236490488
0.0011166101321578026
0.0011139940470457077
0.001111390651203692
0.0011089409235864878
0.0011062927078455687
0.0011037354124709964
0.0011012678733095527
0.001098690670914948
0.0010960445506498218
0.0010935359168797731
0.0010910447454079986
0.0010885861702263355
0.0010859002359211445
0.0010834494605660439
0.0010808674851432443
0.0010783890029415488
0.0010759423021227121
0.0010733812814578414
0.0010708663612604141
0.0010683911386877298
0.0010658494429662824
0.0010633431375026703
0.0010609125019982457
0.0010584637057036161
0.0010559286456555128
0.0010535081382840872
0.0010511045111343265
0.0010485935490578413
0.0010460764169692993
0.0010436744196340442
0.0010413082782179117
0.0010388664668425918
0.001036371453665197
0.0010339906439185143
0.0010315407998859882
0.0010291090002283454
0.0010267231846228242
0.0010243768338114023
0.0010219584219157696
0.0010195474606007338
0.0010171536123380065
0.0010147436987608671
0.0010123207466676831
0.001009979285299778
0.0010077203623950481
0.001005343277938664
0.001002992270514369
0.0010006894590333104
0.0009982743067666888
0.0009958832524716854
0.0009936182759702206
0.0009913604008033872
0.0009888276690617204
0.000986637081950903
0.0009843048173934221
0.000982136931270361
0.000979811418801546
0.0009775488870218396
0.0009752433397807181
0.0009729983867146075
0.0009706846321932971
0.000968452834058553
0.0009662049124017358
0.0009638864430598915
0.00096173892961815
0.0009594535222277045
0.0009572944254614413
0.0009549666428938508
0.0009528788505122066
0.0009505274938419461
0.0009483908070251346
0.0009461738518439233
0.000944054510910064
0.0009417073451913893
0.0009395845700055361
0.0009373290231451392
0.0009352254564873874
0.0009329304448328912
0.0009307601139880717
0.0009287072462029755
0.0009264241089113057
0.0009243738604709506
0.0009222013177350163
0.0009200978092849255
0.0009179190383292735
0.0009158303728327155
0.0009137293673120439
0.0009116303408518434
0.0009095458080992103
0.0009073516121134162
0.0009053222020156682
0.0009032172965817153
0.0009010866633616388
0.0008989615016616881
0.0008969202172011137
0.0008948734612204134
0.000892831536475569
0.0008907728479243815
0.0008886792347766459
0.0008865534327924252
0.0008846200653351843
0.0008825265103951097
0.0008805073448456824
0.0008784881210885942
0.0008764282101765275
0.0008744701044633985
0.0008724929066374898
0.0008704520296305418
0.0008684209897182882
0.0008664970519021153
0.0008644271292723715
0.0008624569163657725
0.0008605197654105723
0.000858450832311064
0.0008565651369281113
0.000854681886266917
0.0008526306482963264
0.0008505950681865215
0.0008487297454848886
0.000846869545057416
0.0008447833242826164
0.0008428606670349836
0.000841040164232254
0.000839026877656579
0.0008370836731046438
0.0008352217264473438
0.0008334070444107056
0.0008314198348671198
0.0008295041625387967
0.0008276816224679351
0.0008257332374341786
0.0008238982991315424
0.0008220123127102852
0.000820127606857568
0.0008181374287232757
0.0008164070313796401
0.0008144729072228074
0.0008127242908813059
0.0008108280599117279
0.0008090295596048236
0.0008071191841736436
0.000805273768492043
0.0008034218335524201
0.0008015617495402694
0.000799868197645992
0.000798053340986371
0.0007962234085425735
0.000794381310697645
0.0007927136030048132
0.0007908897823654115
0.0007890883716754615
0.0007872281712479889
0.0007854556897655129
0.0007837717421352863
0.0007818915182724595
0.0007801292231306434
0.0007784033077768981
0.0007766009657643735
0.000774898158852011
0.0007731313235126436
0.0007713447557762265
0.000769621750805527
0.0007679049740545452
0.0007662029238417745
0.0007644881261512637
0.0007628097082488239
0.0007610283209942281
0.0007592837791889906
0.0007576471543870866
0.0007559222285635769
0.0007542360108345747
0.0007525188848376274
0.0007507940754294395
0.0007491366704925895
0.0007474678568542004
0.0007457904284819961
0.0007441396592184901
0.0007423725328408182
0.0007407691446132958
0.0007391028921119869
0.0007374035776592791
0.0007358144503086805
0.0007341931923292577
0.0007324975449591875
0.0007308272179216146
0.0007293036323972046
0.0007275840034708381
0.0007260316051542759
0.0007243409054353833
0.0007228298927657306
0.0007211274933069944
0.000719479750841856
0.0007179547101259232
0.0007162691908888519
0.0007147351279854774
0.0007131630554795265
0.0007115729385986924
0.0007099226349964738
0.0007084370008669794
0.0007068334380164742
0.0007052665459923446
0.0007035946473479271
0.0007020945777185261
0.0007005323423072696
0.0006989664398133755
0.0006974524003453553
0.00069591891951859
0.0006943375919945538
0.0006928093498572707
0.0006913123070262372
0.0006897003622725606
0.0006881981389597058
0.0006866639014333487
0.0006851861253380775
0.0006836593965999782
0.0006821732968091965
0.0006806663004681468
0.0006791001069359481
0.0006776204099878669
0.0006761617260053754
0.0006745937862433493
0.0006730681052431464
0.000671621470246464
0.0006701534148305655
0.0006686841370537877
0.0006672127638012171
0.0006657449994236231
0.0006642484804615378
0.0006628225091844797
0.0006613208679482341
0.0006598634063266218
0.0006584739312529564
0.0006570024415850639
0.0006555089494213462
0.000654124072752893
0.0006526972283609211
0.0006512811523862183
0.0006497540744021535
0.0006483879406005144
0.0006469807121902704
0.0006455009570345283
0.0006440924480557442
0.0006426782347261906
0.0006412894581444561
0.0006399296107701957
0.0006385002052411437
0.0006370727205649018
0.0006356778903864324
0.0006342885317280889
0.0006329278694465756
0.0006314520724117756
0.0006301786052063107
0.0006288208533078432
0.0006274689803831279
0.0006260555819608271
0.0006246651755645871
0.00062330043874681
0.0006219287752173841
0.0006205991376191378
0.0006192969158291817
0.0006178132025524974
0.0006165115628391504
0.000615182681940496
0.0006138773169368505
0.0006125454092398286
0.0006111842230893672
0.0006097964942455292
0.00060853804461658
0.0006071907700970769
0.0006058330181986094
0.000604574684984982
0.0006031999364495277
0.0006019342108629644
0.0006006137118674815
0.0005993297090753913
0.0005979984998703003
0.0005967108882032335
0.0005953699583187699
0.0005941602285020053
0.0005928138853050768
0.0005915492074564099
0.000590249546803534
0.0005889462772756815
0.0005876997602172196
0.000586354814004153
0.000585175643209368
0.000583839078899473
0.0005826012347824872
0.000581290980335325
0.0005801469087600708
0.0005788247799500823
0.0005775731988251209
0.000576259393710643
0.0005750709678977728
0.0005738001200370491
0.0005726285744458437
0.0005714476574212313
0.0005702032358385623
0.0005689203971996903
0.0005677309818565845
0.0005665240460075438
0.0005652168765664101
0.0005640537128783762
0.0005628461949527264
0.0005615581758320332
0.0005604206817224622
0.0005591722438111901
0.0005579193239100277
0.0005567784537561238
0.0005555942771025002
0.000554410507902503
0.000553195015527308
0.00055203668307513
0.0005508969188667834
0.0005497332313098013
0.0005484885768964887
0.0005472220946103334
0.0005461254040710628
0.0005449182935990393
0.0005437249783426523
0.0005426416755653918
0.0005414595361799002
0.0005402800161391497
0.0005391166778281331
0.0005379756330512464
0.0005368291749618948
0.0005356794572435319
0.0005344582605175674
0.0005333665176294744
0.0005323074292391539
0.000531090481672436
0.0005299796466715634
0.0005288178217597306
0.0005276957526803017
0.0005266195512376726
0.000525443465448916
0.0005243273917585611
0.0005231939139775932
0.0005222042091190815
0.0005210329545661807
0.0005198665312491357
0.0005188125069253147
0.0005176919512450695
0.000516618019901216
0.0005155051476322114
0.0005143361631780863
0.0005132489604875445
0.0005122211878187954
0.0005111325299367309
0.0005100385751575232
0.0005089420010335743
0.0005078897811472416
0.0005068314494565129
0.0005056511727161705
0.0005046313744969666
0.0005035601207055151
0.0005024395068176091
0.0005013885092921555
0.0005003536934964359
0.0004993294714950025
0.0004981794627383351
0.0004971307353116572
0.0004961034865118563
0.0004950399161316454
0.0004940674407407641
0.0004929821006953716
0.0004919538041576743
0.0004908866249024868
0.0004898332408629358
0.0004888307303190231
0.00048781081568449736
0.0004867813258897513
0.0004857664171140641
0.0004846792435273528
0.0004836824082303792
0.00048265588702633977
0.0004816471191588789
0.000480683462228626
0.0004796320863533765
0.0004785881610587239
0.0004776640562340617
0.00047663497389294207
0.00047563828411512077
0.0004746170016005635
0.00047360543976537883
0.00047257839469239116
0.00047158842789940536
0.00047070052823983133
0.0004696733958553523
0.00046875057159923017
0.0004676509415730834
0.0004667193570639938
0.00046573684085160494
0.00046472717076539993
0.00046374383964575827
0.00046274036867544055
0.00046182627556845546
0.0004608706512954086
0.00045988018973730505
0.00045890017645433545
0.00045804810361005366
0.0004569936718326062
0.00045601752935908735
0.00045510477502830327
0.0004541350936051458
0.0004531975428108126
0.00045225778012536466
0.00045135870459489524
0.00045034755021333694
0.0004494268505368382
0.00044846630771644413
0.0004475513705983758
0.0004466449317988008
0.0004457093309611082
0.0004447700339369476
0.0004438454343471676
0.0004429231630638242
0.0004420392506290227
0.00044107213034294546
0.0004401722108013928
0.0004392521223053336
0.0004382983024697751
0.00043741363333538175
0.00043647101847454906
0.00043561815982684493
0.0004347405338194221
0.0004338149738032371
0.0004328970971982926
0.0004320367006585002
0.0004310526419430971
0.0004301895678509027
0.0004292810626793653
0.0004284311144147068
0.000427491613663733
0.0004266846226528287
0.00042572832899168134
0.00042492453940212727
0.00042402526014484465
0.0004231250495649874
0.0004223072901368141
0.00042134823161177337
0.0004205305885989219
0.0004196981608401984
0.0004187689919490367
0.00041794037679210305
0.00041707968921400607
0.00041618128307163715
0.00041533756302669644
0.0004145449202042073
0.0004136636562179774
0.00041278134449385107
0.00041200374835170805
0.000411172048188746
0.00041024936945177615
0.0004095357144251466
0.00040860631270334125
0.0004077199555467814
0.0004069428250659257
0.00040612005977891386
0.0004052920266985893
0.00040445878403261304
0.00040360307320952415
0.0004027973336633295
0.0004019516345579177
0.0004011750570498407
0.0004003555222880095
0.0003995148290414363
0.00039867396117188036
0.00039786071283742785
0.00039705628296360373
0.0003962289774790406
0.0003954320854973048
0.00039459505933336914
0.0003938277077395469
0.00039302883669734
0.00039221797487698495
0.00039146264316514134
0.0003906037309207022
0.00038982220576144755
0.00038899690844118595
0.00038827609387226403
0.0003875087422784418
0.000386701722163707
0.00038588629104197025
0.0003851190849673003
0.0003843346785288304
0.0003835955576505512
0.000382795900804922
0.00038197904359549284
0.0003811752831097692
0.0003803940489888191
0.00037971537676639855
0.00037891045212745667
0.0003781990089919418
0.00037741154665127397
0.00037661654641851783
0.00037586467806249857
0.00037509610410779715
0.00037432205863296986
0.00037355010863393545
0.00037279899697750807
0.00037213621544651687
0.0003713076876010746
0.00037057805457152426
0.00036986093618907034
0.00036907766479998827
0.0003683690447360277
0.0003676230553537607
0.0003668907447718084
0.00036619813181459904
0.00036542033194564283
0.00036464916775003076
0.0003639537317212671
0.0003632128646131605
0.0003624972887337208
0.0003617779875639826
0.00036105033359490335
0.00036034558434039354
0.0003596135356929153
0.0003588918480090797
0.00035815266892313957
0.00035748700611293316
0.00035675265826284885
0.00035605375887826085
0.0003553077985998243
0.0003546572115737945
0.00035386456875130534
0.0003531737020239234
0.0003524851053953171
0.00035178769030608237
0.0003510902461130172
0.0003504444030113518
0.0003496769641060382
0.00034900204627774656
0.000348341534845531
0.00034760896232910454
0.0003469781077001244
0.0003462542372290045
0.0003455780097283423
0.00034491505357436836
0.0003442094021011144
0.00034356466494500637
0.0003428879426792264
0.0003421616565901786
0.00034153679735027254
0.0003408340853638947
0.0003401692374609411
0.00033947289921343327
0.0003387954202480614
0.00033818118390627205
0.000337469857186079
0.0003368361503817141
0.00033617785084061325
0.00033549711224623024
0.0003348685277160257
0.00033416651422157884
0.00033354098559357226
0.0003328869061078876
0.0003322273551020771
0.00033160310704261065
0.00033092929515987635
0.0003302974801044911
0.0003296638315077871
0.0003289783780928701
0.00032834816374816
0.00032770747202448547
0.00032710577943362296
0.0003264214319642633
0.00032578862737864256
0.000325171829899773
0.00032451434526592493
0.000323921674862504
0.0003232524322811514
0.000322637875797227
0.0003220067883376032
0.0003214236639905721
0.0003207586705684662
0.0003201559011358768
0.00031950438278727233
0.00031889620004221797
0.00031827695784159005
0.00031767261680215597
0.0003170649870298803
0.00031645011040382087
0.0003158413455821574
0.00031527166720479727
0.0003146104281768203
0.0003140131011605263
0.0003134768921881914
0.00031282121199183166
0.00031219853553920984
0.0003116129373665899
0.00031105693778954446
0.00031046493677422404
0.00030983780743554235
0.0003092110564466566
0.00030865901499055326
0.0003080759197473526
0.00030745338881388307
0.0003068788500968367
0.00030627616797573864
0.0003057103604078293
0.0003051039238926023
0.0003045692865271121
0.0003039641596842557
0.00030336223426274955
0.0003028008504770696
0.0003022227610927075
0.0003016185946762562
0.0003010845684912056
0.000300501735182479
0.0002999410789925605
0.0002993782109115273
0.00029883914976380765
0.000298257073154673
0.000297680264338851
0.000297061400488019
0.00029657050617970526
0.00029601281858049333
0.00029540612013079226
0.0002948812616523355
0.00029430072754621506
0.0002937207755167037
0.00029320610337890685
0.00029268840444274247
0.0002921367413364351
0.0002915184013545513
0.00029102872940711677
0.00029048710712231696
0.00028993631713092327
0.00028936396120116115
0.00028886462678201497
0.00028830772498622537
0.0002877502702176571
0.00028724942239932716
0.0002867087605409324
0.0002861338434740901
0.00028561503859236836
0.0002850849705282599
0.00028455036226660013
0.0002840728557202965
0.00028352680965326726
0.0002830029698088765
0.00028249534079805017
0.00028192339232191443
0.0002814109029714018
0.00028088889666832983
0.0002803797251544893
0.0002798725035972893
0.0002793228777591139
0.00027882380527444184
0.0002783149539027363
0.0002778219059109688
0.0002772651787381619
0.0002767663972917944
0.0002762580697890371
0.00027572226827032864
0.0002752550062723458
0.0002747333492152393
0.0002742528449743986
0.0002737248141784221
0.00027328127180226147
0.0002727625542320311
0.00027226933161728084
0.00027174176648259163
0.0002712387649808079
0.0002707722596824169
0.000270242482656613
0.00026979672838933766
0.0002692597918212414
0.0002688179665710777
0.0002683220955077559
0.0002678134187590331
0.0002673159760888666
0.00026687499484978616
0.00026635461836121976
0.0002658587764017284
0.00026541794068180025
0.0002649144153110683
0.00026442453963682055
0.0002639710728544742
0.00026348320534452796
0.0002630353264976293
0.00026254073600284755
0.00026203974266536534
0.00026162300491705537
0.0002611590607557446
0.0002606609486974776
0.00026021568919532
0.0002597325365059078
0.0002592818345874548
0.0002588298812042922
0.0002583434688858688
0.00025791398365981877
0.0002574283571448177
0.00025695477961562574
0.00025653024204075336
0.0002560094289947301
0.00025558448396623135
0.0002551232755649835
0.0002546826144680381
0.00025422126054763794
0.000253829057328403
0.00025335774989798665
0.0002529014309402555
0.0002524543087929487
0.000251965771894902
0.0002515753440093249
0.00025113316951319575
0.0002506617456674576
0.0002502409042790532
0.0002497849054634571
0.00024934663088060915
0.0002489157486706972
0.00024846376618370414
0.00024800951359793544
0.0002476080844644457
0.0002471893676556647
0.0002467587764840573
0.000246322771999985
0.0002458856033626944
0.0002454557397868484
0.0002450280881021172
0.0002446118160150945
0.00024417933309450746
0.00024376843066420406
0.0002433308254694566
0.0002429286832921207
0.00024249282432720065
0.0002420711243757978
0.0002416970528429374
0.00024123922048602253
0.0002408259897492826
0.00024042009317781776
0.00023999398399610072
0.00023954306379891932
0.00023916178906802088
0.0002387601853115484
0.00023833119485061616
0.00023794471053406596
0.00023753954155836254
0.00023714911367278546
0.00023674264957662672
0.00023633262026123703
0.0002359570935368538
0.00023552210768684745
0.000235127896303311
0.00023475389753002673
0.00023434263130184263
0.00023393167066387832
0.00023353382130153477
0.0002331562282051891
0.00023276857973542064
0.00023234478430822492
0.0002319720952073112
0.00023157373652793467
0.0002312107098987326
0.00023078695812728256
0.00023041565145831555
0.00023002459784038365
0.00022963892843108624
0.00022924196673557162
0.00022887540399096906
0.00022850233654025942
0.0002281197375850752
0.000227731914492324
0.00022734909725841135
0.00022696363157592714
0.00022657042427454144
0.0002262013586005196
0.00022584051475860178
0.00022547197295352817
0.00022507885296363384
0.000224734001676552
0.00022434198763221502
0.00022398254077415913
0.00022361800074577332
0.00022326200269162655
0.000222873073653318
0.00022252144117373973
0.00022212789917830378
0.00022178735525812954
0.00022144167451187968
0.00022105325479060411
0.00022070365957915783
0.00022035252186469734
0.00021999559248797596
0.00021961628226563334
0.0002192649699281901
0.00021894072415307164
0.00021857152751181275
0.00021817543893121183
0.00021787673176731914
0.00021752476459369063
0.00021715239563491195
0.00021680111240129918
0.00021645416563842446
0.0002161179727409035
0.00021576901781372726
0.0002154104004148394
0.00021506835764739662
0.00021471486252266914
0.00021437958639580756
0.00021403483697213233
0.0002136910625267774
0.00021335184283088893
0.00021299552463460714
0.0002126765321008861
0.00021237869805190712
0.00021199141338001937
0.00021166894293855876
0.00021131061657797545
0.00021099518926348537
0.00021065383043605834
0.00021032936638221145
0.00021001664572395384
0.00020968953322153538
0.00020935782231390476
0.00020900431263726205
0.00020867236889898777
0.00020833121379837394
0.0002080255508190021
0.00020767925889231265
0.00020739369210787117
0.00020707829389721155
0.00020675933046732098
0.0002064212749246508
0.00020609995408449322
0.00020575427333824337
0.00020545721054077148
0.0002051536866929382
0.0002048177266260609
0.00020448701980058104
0.00020418476196937263
0.0002038822422036901
0.00020355272863525897
0.0002032537158811465
0.00020295359718147665
0.00020263128681108356
0.00020231041708029807
0.00020203064195811749
0.00020169460913166404
0.00020140910055488348
0.00020109549222979695
0.00020080078684259206
0.000200475420570001
0.00020020280499011278
0.00019987867563031614
0.00019958385382778943
0.00019927682296838611
0.00019898428581655025
0.0001986767165362835
0.00019836168212350458
0.00019809210789389908
0.0001977732463274151
0.00019746948964893818
0.00019718101248145103
0.00019692341447807848
0.00019660421821754426
0.00019629586313385516
0.00019601485109888017
0.0001957367203431204
0.00019543064991012216
0.00019516804604791105
0.00019486219389364123
0.0001945603871718049
0.00019426437211222947
0.00019402620091568679
0.00019371150119695812
0.00019343485473655164
0.0001931327278725803
0.0001928676647366956
0.00019255511870142072
0.00019227317534387112
0.0001920001086546108
0.00019173597684130073
0.0001914638705784455
0.0001911953295348212
0.00019087194232270122
0.00019061514467466623
0.00019032783166039735
0.00019009031530003995
0.0001897812617244199
0.0001895223540486768
0.00018923752941191196
0.00018898902635555714
0.00018870372150558978
0.00018844965961761773
0.00018817574891727418
0.00018788468150887638
0.00018762488616630435
0.00018736110359895974
0.0001871048880275339
0.00018683324742596596
0.00018658094631973654
0.00018628455291036516
0.00018606043886393309
0.00018576740694697946
0.00018549505330156535
0.00018524157349020243
0.00018498838471714407
0.0001847341627581045
0.00018446690228302032
0.00018421703134663403
0.0001839507167460397
0.00018368805467616767
0.00018345400167163461
0.0001831838599173352
0.00018292790628038347
0.00018269549764227122
0.00018242947407998145
0.00018217104661744088
0.00018192396964877844
0.00018165222718380392
0.00018139809253625572
0.0001811642578104511
0.00018089647346641868
0.00018067125347442925
0.00018043136515188962
0.0001801604375941679
0.00017991932691074908
0.00017967271560337394
0.00017943484999705106
0.00017920491518452764
0.00017895791097544134
0.00017870156443677843
0.00017845371621660888
0.00017821062647271901
0.00017801136709749699
0.00017773582658264786
0.00017751468112692237
0.00017726006626617163
0.00017702524201013148
0.00017677700088825077
0.00017657225544098765
0.0001763221953297034
0.00017608179769013077
0.00017585880414117128
0.00017560456763021648
0.0001753707038005814
0.00017514414503239095
0.00017492944607511163
0.0001747001806506887
0.00017446675337851048
0.0001742416643537581
0.0001739818835631013
0.00017376996402163059
0.00017353551811538637
0.00017332758579868823
0.00017307668167632073
0.00017287468654103577
0.00017264208872802556
0.00017240889428649098
0.00017218060384038836
0.00017197514534927905
0.00017174788808915764
0.0001715248654363677
0.0001713115634629503
0.00017106998711824417
0.00017085924628190696
0.00017063766426872462
0.00017040446982719004
0.00017020785890053958
0.00017000194930005819
0.00016978636267594993
0.00016955572937149554
0.00016933331789914519
0.0001691205834504217
0.00016889197286218405
0.0001687039330136031
0.00016848824452608824
0.0001682567090028897
0.00016806370695121586
0.00016784448234830052
0.00016762591258157045
0.00016741303261369467
0.00016722199507057667
0.0001670097408350557
0.00016678556858096272
0.00016659629181958735
0.00016639770183246583
0.00016617527580820024
0.0001659541012486443
0.00016575618064962327
0.00016555169713683426
0.0001653595973039046
0.00016515162133146077
0.00016494824376422912
0.00016477286408189684
0.00016456587763968855
0.0001643505966058001
0.00016414982383139431
0.00016395351849496365
0.00016375872655771673
0.00016354190302081406
0.00016334408428519964
0.00016315422544721514
0.0001629462349228561
0.00016273440269287676
0.00016254920046776533
0.00016236561350524426
0.00016216364747378975
0.00016197764489334077
0.00016178240184672177
0.00016159535152837634
0.00016138821956701577
0.0001612336782272905
0.00016101195069495589
0.0001608395978109911
0.00016064257943071425
0.00016046452219597995
0.00016025177319534123
0.00016006140504032373
0.0001598882081452757
0.00015968800289556384
0.00015949498629197478
0.00015931951929815114
0.00015913863899186254
0.00015894423995632678
0.0001587597216712311
0.0001585901773069054
0.0001583928824402392
0.00015821075066924095
0.0001580343523528427
0.0001578487572260201
0.00015766303113196045
0.0001574902271386236
0.00015731544408481568
0.0001571418542880565
0.0001569634332554415
0.0001567788713146001
0.00015661540965083987
0.00015640872879885137
0.00015622891078237444
0.00015605597582180053
0.00015589341637678444
0.00015570218965876848
0.00015553731645923108
0.00015536013233941048
0.00015517743304371834
0.00015501088637392968
0.0001548357104184106
0.0001546664716443047
0.00015449141210410744
0.00015433413500431925
0.00015415788220707327
0.0001539761433377862
0.00015380379045382142
0.00015363974671345204
0.00015345685824286193
0.00015330265159718692
0.00015315014752559364
0.00015297230856958777
0.00015280107618309557
0.00015262453234754503
0.00015248679846990854
0.00015232009172905236
0.0001521314843557775
0.0001519652287242934
0.00015181396156549454
0.00015164556680247188
0.00015149786486290395
0.00015131525287870318
0.00015116130816750228
0.0001510157744633034
0.00015085159975569695
0.0001506778789917007
0.0001505120744695887
0.00015035687829367816
0.00015019436250440776
0.00015003692533355206
0.00014987430768087506
0.00014971460041124374
0.0001495574542786926
0.00014941590779926628
0.00014924777497071773
0.00014908918819855899
0.00014896031643729657
0.000148790844832547
0.00014863346586935222
0.00014849127910565585
0.000148327206261456
0.0001481672516092658
0.00014801205543335527
0.00014786254905629903
0.0001477111509302631
0.00014756122254766524
0.00014740449842065573
0.00014725358050782233
0.0001471039722673595
0.00014695912250317633
0.0001468118280172348
0.00014665912021882832
0.00014651063247583807
0.0001463658845750615
0.00014622090384364128
0.0001460673229303211
0.00014591509534511715
0.00014577183173969388
0.00014562951400876045
0.0001454697921872139
0.0001453376025892794
0.00014520114928018302
0.00014504666614811867
0.00014490599278360605
0.00014476975775323808
0.00014463301340583712
0.00014447011926677078
0.00014433797332458198
0.0001442086067982018
0.00014406567788682878
0.00014390611613634974
0.00014376817853190005
0.0001436279562767595
0.00014349076081998646
0.00014336337335407734
0.00014320362242870033
0.000143074183142744
0.00014293729327619076
0.00014278886374086142
0.0001426696835551411
0.00014253018889576197
0.00014239449228625745
0.00014225761697161943
0.00014212718815542758
0.0001419939217157662
0.0001418406463926658
0.0001417052117176354
0.00014157760597299784
0.00014144089072942734
0.0001413057470927015
0.00014117264072410762
0.00014105206355452538
0.00014091555203776807
0.00014078509411774576
0.00014066345465835184
0.00014052561891730875
0.00014040377573110163
0.0001402616035193205
0.00014014261250849813
0.00014001046656630933
0.00013987654529046267
0.00013975310139358044
0.00013962815864942968
0.00013947562547400594
0.0001393724960507825
0.00013924969243817031
0.0001391164114465937
0.00013898558972869068
0.00013884690997656435
0.00013874267460778356
0.00013860876788385212
0.0001384875358780846
0.00013836828293278813
0.00013823862536810338
0.00013811478856950998
0.0001379928144160658
0.00013786971976514906
0.00013775553088635206
0.00013761944137513638
0.00013749678328167647


==> figures/PWEH/morphing/lossFFNtoLS_sampled.txt <==
662.1058349609375
654.9801025390625
646.6451416015625
635.1896362304688
618.202880859375
592.3781127929688
553.7701416015625
498.66766357421875
425.3712463378906
337.1150207519531
247.45962524414062
177.53887939453125
137.51788330078125
116.61941528320312
103.47905731201172
94.27173614501953
86.64799499511719
79.48822021484375
72.74382019042969
66.41413116455078
60.42491912841797
54.739288330078125
49.34640884399414
44.23434829711914
39.386512756347656
34.78340530395508
30.412261962890625
26.282268524169922
22.4305362701416
18.90852165222168
15.76138687133789
13.016404151916504
10.68077564239502
8.743428230285645
7.177214622497559
5.941664218902588
4.987034797668457
4.2594499588012695
3.706441640853882
3.2815768718719482
2.947296380996704
2.675579071044922
2.447035789489746
2.2490174770355225
2.0735950469970703
1.9159027338027954
1.7728685140609741
1.642439365386963
1.5231484174728394
1.4138792753219604
1.3137117624282837
1.221877098083496
1.1377038955688477
1.060588002204895
0.9899709820747375
0.9253367781639099
0.866216778755188
0.8121461272239685
0.7626987099647522
0.717468798160553
0.6760780215263367
0.6381719708442688
0.6034107804298401
0.5714895129203796
0.5421273708343506
0.5150648951530457
0.4900624454021454
0.46690842509269714
0.4454193413257599
0.4254157543182373
0.4067564010620117
0.38930267095565796
0.372940331697464
0.3575668931007385
0.34309121966362
0.3294343650341034
0.31653064489364624
0.304313063621521
0.2927291989326477
0.28172770142555237
0.27126839756965637
0.26131168007850647
0.2518199384212494
0.2427653670310974
0.23411685228347778
0.2258494347333908
0.21794535219669342
0.210378035902977
0.20313265919685364
0.1961870789527893
0.18953156471252441
0.18314865231513977
0.17702345550060272
0.17114701867103577
0.16550439596176147
0.16008517146110535
0.15488123893737793
0.14988067746162415
0.14507675170898438
0.1404593139886856
0.1360205113887787
0.13175243139266968
0.12764939665794373
0.12370292097330093
0.1199083998799324
0.11625631898641586
0.11274465918540955
0.10936567187309265
0.10611420124769211
0.10298524051904678
0.09997456520795822
0.09707601368427277
0.09428595751523972
0.09159976243972778
0.0890137329697609
0.08652383089065552
0.08412624150514603
0.08181742578744888
0.07959263771772385
0.07745113968849182
0.07538799196481705
0.07339951395988464
0.07148417830467224
0.06963714957237244
0.06785808503627777
0.06614318490028381
0.06448994576931
0.06289560347795486
0.061357948929071426
0.059875186532735825
0.05844468995928764
0.05706441029906273
0.05573369935154915
0.054448746144771576
0.05320792645215988
0.05201048403978348
0.05085308104753494
0.04973630979657173
0.04865754768252373
0.04761331155896187
0.04660572484135628
0.04563136026263237
0.04468902200460434
0.0437762476503849
0.04289425536990166
0.042040131986141205
0.0412139967083931
0.04041314870119095
0.0396377258002758
0.03888623043894768
0.038157422095537186
0.03745083883404732
0.036765653640031815
0.03610070049762726
0.03545611351728439
0.03482895717024803
0.03422011062502861
0.03362887725234032
0.03305400535464287
0.03249506279826164
0.03195087984204292
0.03142218664288521
0.0309063121676445
0.030405357480049133
0.029916416853666306
0.02944030985236168
0.02897626906633377
0.028523344546556473
0.028081098571419716
0.02764946036040783
0.02722872793674469
0.026817230507731438
0.026415640488266945
0.02602182887494564
0.025637632235884666
0.025261854752898216
0.024894030764698982
0.024534648284316063
0.024181963875889778
0.023836741223931313
0.02349814958870411
0.023166663944721222
0.022841673344373703
0.022522561252117157
0.0222097747027874
0.02190275490283966
0.021601391956210136
0.021305851638317108
0.0210145004093647
0.0207291878759861
0.020448574796319008
0.020172707736492157
0.019901659339666367
0.01963507942855358
0.0193732138723135
0.019114717841148376
0.018860336393117905
0.018611125648021698
0.0183648020029068
0.0181228369474411
0.017884287983179092
0.017649801447987556
0.01741821877658367
0.01718941517174244
0.016965296119451523
0.01674412190914154
0.01652572676539421
0.016310645267367363
0.016098301857709885
0.01588902436196804
0.01568266749382019
0.015479191206395626
0.015278373844921589
0.015080096200108528
0.014884722419083118
0.014691805467009544
0.014501861296594143
0.014314169995486736
0.014128495939075947
0.013946105726063251
0.013765587471425533
0.013587060384452343
0.013411354273557663
0.01323713082820177
0.013065861538052559
0.012895859777927399
0.01272894348949194
0.012563618831336498
0.012400301173329353
0.012239412404596806
0.01207997277379036
0.011922592297196388
0.011767775751650333
0.011613964103162289
0.011463087052106857
0.011313033290207386
0.011165202595293522
0.011019013822078705
0.010874493978917599
0.010731990449130535
0.010591228492558002
0.010451882146298885
0.010314195416867733
0.010178513824939728
0.010044296272099018
0.009911215864121914
0.009780551306903362
0.009650731459259987
0.00952268484979868
0.00939603615552187
0.009271088987588882
0.009147454984486103
0.009025351144373417
0.008905096910893917
0.008785584941506386
0.00866775307804346
0.008551051840186119
0.008436297066509724
0.008322161622345448
0.008210054598748684
0.00809923093765974
0.007989577949047089
0.00788112636655569
0.007774147670716047
0.007667955476790667
0.007563257589936256
0.007460345048457384
0.0073579116724431515
0.0072570061311125755
0.007157451938837767
0.007058732211589813
0.006961383391171694
0.006865150760859251
0.006770232226699591
0.006676407530903816
0.00658363988623023
0.006491830572485924
0.00640128506347537
0.006311734672635794
0.0062235877849161625
0.006135733798146248
0.006049907300621271
0.005964562762528658
0.005880242213606834
0.005796953570097685
0.00571442861109972
0.0056336079724133015
0.005553408991545439
0.005474163684993982
0.0053959740325808525
0.0053184241987764835
0.005242088343948126
0.005166985094547272
0.00509251793846488
0.005018671043217182
0.004946042317897081
0.00487456563860178
0.004803379066288471
0.004733581095933914
0.004664499778300524
0.0045960149727761745
0.004528816789388657
0.0044622826389968395
0.0043965112417936325
0.004332015290856361
0.004267969634383917
0.004204628523439169
0.004142141435295343
0.004080472979694605
0.0040198457427322865
0.003959688823670149
0.00390043156221509
0.003842015517875552
0.003784074680879712
0.003727077040821314
0.0036709026899188757
0.0036153746768832207
0.0035605928860604763
0.0035063326358795166
0.0034529247786849737
0.003400513669475913
0.0033486788161098957
0.00329736084677279
0.003246594686061144
0.003196655074134469
0.003147612325847149
0.003098925342783332
0.0030509664211422205
0.0030036603566259146
0.002957069780677557
0.0029110186733305454
0.0028654851485043764
0.002820617752149701
0.0027766090352088213
0.0027330294251441956
0.002690032357349992
0.0026478236541152
0.002605950692668557
0.0025647124275565147
0.0025239968672394753
0.002483977936208248
0.002444478217512369
0.0024055344983935356
0.0023671137169003487
0.0023291311226785183
0.0022917017340660095
0.0022547629196196795
0.0022184934932738543
0.0021825332660228014
0.002147280378267169
0.0021123902406543493
0.0020777618046849966
0.0020439960062503815
0.0020105564035475254
0.001977300038561225
0.0019447952508926392
0.001912473002448678
0.0018807705491781235
0.0018493320094421506
0.0018184504006057978
0.0017879036022350192
0.0017572900978848338
0.0017274764832109213
0.0016979692736640573
0.0016685614828020334
0.0016394961858168244
0.0016106126131489873
0.001582080963999033
0.001553686335682869
0.001525452476926148
0.0014973725192248821
0.0014693477423861623
0.0014414190081879497
0.001413581077940762
0.0013858950696885586
0.001358109526336193
0.0013303521554917097
0.0013028793036937714
0.001275119837373495
0.0012477493146434426
0.0012204799568280578
0.0011934437789022923
0.0011666902573779225
0.0011402032105252147
0.0011139940470457077
0.0010885861702263355
0.0010633431375026703
0.0010388664668425918
0.0010147436987608671
0.0009913604008033872
0.000968452834058553
0.0009461738518439233
0.0009243738604709506
0.0009032172965817153
0.0008825265103951097
0.0008624569163657725
0.0008428606670349836
0.0008238982991315424
0.000805273768492043
0.0007872281712479889
0.000769621750805527
0.0007525188848376274
0.0007358144503086805
0.000719479750841856
0.0007035946473479271
0.0006881981389597058
0.0006730681052431464
0.0006584739312529564
0.0006440924480557442
0.0006301786052063107
0.0006165115628391504
0.0006031999364495277
0.000590249546803534
0.0005775731988251209
0.0005652168765664101
0.000553195015527308
0.0005414595361799002
0.0005299796466715634
0.0005188125069253147
0.0005078897811472416
0.0004971307353116572
0.0004867813258897513
0.00047663497389294207
0.0004667193570639938
0.0004569936718326062
0.0004475513705983758
0.0004382983024697751
0.0004292810626793653
0.0004205305885989219
0.00041200374835170805
0.00040360307320952415
0.0003954320854973048
0.0003875087422784418
0.00037971537676639855
0.00037213621544651687
0.00036464916775003076
0.00035748700611293316
0.0003504444030113518
0.00034356466494500637
0.0003368361503817141
0.0003302974801044911
0.000323921674862504
0.00031767261680215597
0.0003116129373665899
0.0003057103604078293
0.0002999410789925605
0.00029430072754621506
0.00028886462678201497
0.00028352680965326726
0.0002783149539027363
0.00027328127180226147
0.0002683220955077559
0.00026348320534452796
0.0002588298812042922
0.00025422126054763794
0.0002497849054634571
0.0002454557397868484
0.00024123922048602253
0.00023714911367278546
0.0002331562282051891
0.00022924196673557162
0.00022547197295352817
0.00022178735525812954
0.00021817543893121183
0.00021471486252266914
0.00021131061657797545
0.0002080255508190021
0.0002048177266260609
0.00020169460913166404
0.0001986767165362835
0.0001957367203431204
0.0001928676647366956
0.00019009031530003995
0.00018736110359895974
0.0001847341627581045
0.00018217104661744088
0.00017967271560337394
0.00017726006626617163
0.00017492944607511163
0.00017264208872802556
0.00017040446982719004
0.0001682567090028897
0.00016617527580820024
0.00016414982383139431
0.00016216364747378975
0.00016025177319534123
0.0001583928824402392
0.00015661540965083987
0.0001548357104184106
0.00015315014752559364
0.00015149786486290395
0.00014987430768087506
0.000148327206261456
0.0001468118280172348
0.0001453376025892794
0.00014390611613634974
0.00014253018889576197
0.00014117264072410762
0.00013987654529046267
0.00013860876788385212


==> figures/Thermo_imperfection/all_snapshots/lossAE_history.txt <==
3.062264919281006
3.0784826278686523
3.0405874252319336
2.7955963611602783
2.400559663772583
2.233900785446167
1.8036410808563232
1.5274423360824585
1.4837985038757324
1.3961865901947021
1.153928518295288
1.0568995475769043
0.9035167098045349
0.8033140301704407
0.6345841884613037
0.5158063769340515
0.41644778847694397
0.3623814582824707
0.310046523809433
0.2986897826194763
0.2880028784275055
0.27088186144828796
0.2411728948354721
0.21686650812625885
0.19929054379463196
0.1802634298801422
0.1655983328819275
0.1553112119436264
0.1487620323896408
0.1469503939151764
0.1632661372423172
0.147104874253273
0.12655460834503174
0.13069157302379608
0.11459383368492126
0.11367370188236237
0.10693750530481339
0.09692995995283127
0.09468081593513489
0.09019380807876587
0.08243346959352493
0.07846676558256149
0.0760745108127594
0.07004784047603607
0.06601368635892868
0.06327484548091888
0.06161868944764137
0.057090874761343
0.05328552797436714
0.05142412707209587
0.04814525693655014
0.04575330391526222
0.0441414937376976
0.04207724332809448
0.04100077971816063
0.03988223522901535
0.03976484760642052
0.042064640671014786
0.04868409037590027
0.04477159306406975
0.03923909738659859
0.034727275371551514
0.03764927759766579
0.040007319301366806
0.0340171679854393
0.03489429131150246
0.037446096539497375
0.03300051763653755
0.03392910957336426
0.035926565527915955
0.032533690333366394
0.03286049887537956
0.03318455070257187
0.03151783347129822
0.03244355693459511
0.03149564564228058
0.031086068600416183
0.03075207769870758
0.030747592449188232
0.030166592448949814
0.030428430065512657
0.030384356155991554
0.02974802441895008
0.03012111224234104
0.029865078628063202
0.029563991352915764
0.0296202190220356
0.02957773022353649
0.02920389734208584
0.029328737407922745
0.029244299978017807
0.028928017243742943
0.029066549614071846
0.0289207361638546
0.02871984988451004
0.028808657079935074
0.028644615784287453
0.02856253832578659
0.028529752045869827
0.02847737818956375
0.028359295800328255
0.028330733999609947
0.028313903138041496
0.02818196266889572
0.028157344087958336
0.02815321646630764
0.02801785059273243
0.02800253964960575
0.027977239340543747
0.027886979281902313
0.027849195525050163
0.027812521904706955
0.02776016853749752
0.02771376073360443
0.02766081690788269
0.027637172490358353
0.027588829398155212
0.027526788413524628
0.027504028752446175
0.027489611878991127
0.02744649536907673
0.027377383783459663
0.027345309033989906
0.027316369116306305
0.027276450768113136
0.027235429733991623
0.02719639427959919
0.027158593758940697
0.027135077863931656
0.02710261382162571
0.02705579437315464
0.02701408974826336
0.02698660083115101
0.026959415525197983
0.026927104219794273
0.02689427323639393
0.026860598474740982
0.02682304196059704
0.026787778362631798
0.026758762076497078
0.026732277125120163
0.02671777829527855
0.02678741328418255
0.027083011344075203
0.027337614446878433
0.02709873393177986
0.026839816942811012
0.026768792420625687
0.026661833748221397
0.026566356420516968
0.026670221239328384
0.026761522516608238
0.026567481458187103
0.02638372592628002
0.026406915858387947
0.026483744382858276
0.02643425762653351
0.02629905939102173
0.026264941319823265
0.02627634070813656
0.026227155700325966
0.026166122406721115
0.02618423104286194
0.026201752945780754
0.026117727160453796
0.026063285768032074
0.02603583224117756
0.02601327747106552
0.02598656341433525
0.025971991941332817
0.026003045961260796
0.02608918771147728
0.026180874556303024
0.026226937770843506
0.026210075244307518
0.026303865015506744
0.026347126811742783
0.026355719193816185
0.026148291304707527
0.025975825265049934
0.02582971192896366
0.025734100490808487
0.025655332952737808
0.025628691539168358
0.02567276731133461
0.0257357656955719
0.025776896625757217
0.025751372799277306
0.025725604966282845
0.02567734569311142
0.025632990524172783
0.025558967143297195
0.025477498769760132
0.0254097618162632
0.025369860231876373
0.025345075875520706
0.025324659422039986
0.025299955159425735
0.025270594283938408
0.025243369862437248
0.025227798148989677
0.025226160883903503
0.025236215442419052
0.025270512327551842
0.02533433400094509
0.02549687959253788
0.02578163705766201
0.026426872238516808
0.027174461632966995
0.02874925546348095
0.029164167121052742
0.029546435922384262
0.0274997316300869
0.025679241865873337
0.025021595880389214
0.025913501158356667
0.027006344869732857
0.026535416021943092
0.025487128645181656
0.024952948093414307
0.025488417595624924
0.02595413289964199
0.025658557191491127
0.0251199621707201
0.024961091578006744
0.025370614603161812
0.025427065789699554
0.02506309561431408
0.024711625650525093
0.02489684335887432
0.02519293688237667
0.024937167763710022
0.024667277932167053
0.024648815393447876
0.024817734956741333
0.02480725198984146
0.024603404104709625
0.024515951052308083
0.024589935317635536
0.02464260905981064
0.02455933578312397
0.024434274062514305
0.024434709921479225
0.024488618597388268
0.02447805367410183
0.02439161203801632
0.024327661842107773
0.02433900348842144
0.024358537048101425
0.024335741996765137
0.024277832359075546
0.02423728071153164
0.02424134686589241
0.02426486276090145
0.0242763701826334
0.024296430870890617
0.024364521726965904
0.024577178061008453
0.024958273395895958
0.02573729306459427
0.026666821911931038
0.028131119906902313
0.02825547754764557
0.02744205854833126
0.025237809866666794
0.024218356236815453
0.024811120703816414
0.025356335565447807
0.025502847507596016
0.02516951784491539
0.02492356486618519
0.02462940104305744
0.024090800434350967
0.02407495304942131
0.024647969752550125
0.024773359298706055
0.024333156645298004
0.02425900660455227
0.02407555654644966
0.02388341724872589
0.0240437313914299
0.024157872423529625
0.024096988141536713
0.02390425279736519
0.023780999705195427
0.023763485252857208
0.023776547983288765
0.023762693628668785
0.023812469094991684
0.023833198472857475
0.02371060848236084
0.023598279803991318
0.023577315732836723
0.023577068001031876
0.023579953238368034
0.02356015145778656
0.023555312305688858
0.02356322482228279
0.023524073883891106
0.02345358580350876
0.023421116173267365
0.02340020425617695
0.02338981442153454
0.023376425728201866
0.02335444465279579
0.02335807867348194
0.023361407220363617
0.023344499990344048
0.023327171802520752
0.023310575634241104
0.023298900574445724
0.023298561573028564
0.023283548653125763
0.023268941789865494
0.023255662992596626
0.0232510045170784
0.023254400119185448
0.02326192706823349
0.02327057160437107
0.02329672873020172
0.023332692682743073
0.023415694013237953
0.02351800724864006
0.02370484545826912
0.02389601618051529
0.024242796003818512
0.02445153519511223
0.024770507588982582
0.024770189076662064
0.024798059836030006
0.02432369627058506
0.023796888068318367
0.023227255791425705
0.022963693365454674
0.022995973005890846
0.02319779433310032
0.02342524379491806
0.02351970411837101
0.0235761571675539
0.023435911163687706
0.023228542879223824
0.02296156994998455
0.02278907783329487
0.02277607098221779
0.022883737459778786
0.023006396368145943
0.023038923740386963
0.023003051057457924
0.02291078120470047
0.02283296547830105
0.02275698259472847
0.022686965763568878
0.022632794454693794
0.022611530497670174
0.02262803725898266
0.022663168609142303
0.02269504778087139
0.02270255610346794
0.022697851061820984
0.02268054708838463
0.022678373381495476
0.022673804312944412
0.022690778598189354
0.022711820900440216
0.02274150401353836
0.022746354341506958
0.02275373786687851
0.022740500047802925
0.02277141623198986
0.022803816944360733
0.022877080366015434
0.02291654795408249
0.022970683872699738
0.022965993732213974
0.023005414754152298
0.02298627980053425
0.023033184930682182
0.02299507148563862
0.022990893572568893
0.022881418466567993
0.022790012881159782
0.022639894858002663
0.022527359426021576
0.02241411991417408
0.02233407087624073
0.022264016792178154
0.022204289212822914
0.02215416543185711
0.022116543725132942
0.022094707936048508
0.02208733558654785
0.022090300917625427
0.02209966629743576
0.022114351391792297
0.022136611863970757
0.02218010649085045
0.022252794355154037
0.022404687479138374
0.02262781374156475
0.023076187819242477
0.02363758720457554
0.024732980877161026
0.025585662573575974
0.027365276589989662
0.02774054929614067
0.02859756164252758
0.02594950795173645
0.023580780252814293
0.022003069519996643
0.022417858242988586
0.0238670501857996
0.024354087188839912
0.02396358735859394
0.0226252693682909
0.022132903337478638
0.022520169615745544
0.0228839423507452
0.022913262248039246
0.0224621444940567
0.022098520770668983
0.022012628614902496
0.022166570648550987
0.022379327565431595
0.02228427678346634
0.02200888842344284
0.02177402190864086
0.021760864183306694
0.02195834182202816
0.022063693031668663
0.02192607894539833
0.0216827355325222
0.021575430408120155
0.021659424528479576
0.021784678101539612
0.021797390654683113
0.021658940240740776
0.021534843370318413
0.021512655541300774
0.02155873365700245
0.0215829499065876
0.021551134064793587
0.02149825543165207
0.021465810015797615
0.021462606266140938
0.02144959568977356
0.021418830379843712
0.021384509280323982
0.02137240581214428
0.021380893886089325
0.02138470858335495
0.021369701251387596
0.02133057825267315
0.021292351186275482
0.021271200850605965
0.021265467628836632
0.02126317285001278
0.021253129467368126
0.021234890446066856
0.021215174347162247
0.02120211347937584
0.021195489913225174
0.021191157400608063
0.02118375152349472
0.021172000095248222
0.021156106144189835
0.021141627803444862
0.021131237968802452
0.02112790197134018
0.02115071564912796
0.021254468709230423
0.021414555609226227
0.02161165326833725
0.02179502137005329
0.02210203744471073
0.022302649915218353
0.022612551227211952
0.022631892934441566
0.022792281582951546
0.022613298147916794
0.02218811959028244
0.021600164473056793
0.021080758422613144
0.02096383273601532
0.021187657490372658
0.021449219435453415
0.02158593386411667
0.02160053327679634
0.021409811452031136
0.021260177716612816
0.02110261283814907
0.021022820845246315
0.02096807397902012
0.02092522382736206
0.0209508053958416
0.021026814356446266
0.021099410951137543
0.021058859303593636
0.020969081670045853
0.020863309502601624
0.02078859880566597
0.020743034780025482
0.020737584680318832
0.020750228315591812
0.020744001492857933
0.020728612318634987
0.02072412520647049
0.020744048058986664
0.020773643627762794
0.020816706120967865
0.020857183262705803
0.02091309428215027
0.020935334265232086
0.020990261808037758
0.021019507199525833
0.021199088543653488
0.02162928320467472
0.022406313568353653
0.023141195997595787
0.024223100394010544
0.023995736613869667
0.02455674670636654
0.025127539411187172
0.026104949414730072
0.023545866832137108
0.022222716361284256
0.022209564223885536
0.02220163494348526
0.021407414227724075
0.020833157002925873
0.021756945177912712
0.02249174192547798
0.021808356046676636
0.020937912166118622
0.02083069272339344
0.021046731621026993
0.02211862802505493
0.022280531004071236
0.022285936400294304
0.021735573187470436
0.022084807977080345
0.02233739197254181
0.022998755797743797
0.022445153445005417
0.021351847797632217
0.020517880097031593
0.02144506759941578
0.021070245653390884
0.021211454644799232
0.021384751424193382
0.020592130720615387
0.02106429822742939
0.020721180364489555
0.021170180290937424
0.02095101960003376
0.020702723413705826
0.020456179976463318
0.020314905792474747
0.020512571558356285
0.020512744784355164
0.02052009291946888
0.02032298594713211
0.020201824605464935
0.020134735852479935
0.02019375190138817
0.020254449918866158
0.020240096375346184
0.020158452913165092
0.020053520798683167
0.020004618912935257
0.02000519447028637
0.020045358687639236
0.020069999620318413
0.020053289830684662
0.01999390870332718
0.019944366067647934
0.019943855702877045
0.019976172596216202
0.020019400864839554
0.020035287365317345
0.020023198798298836
0.019967254251241684
0.019925354048609734
0.019878851249814034
0.019844921305775642
0.019810838624835014
0.019786592572927475
0.01977197825908661
0.019767796620726585
0.019772877916693687
0.019775599241256714
0.01977608911693096
0.01976209320127964
0.019739361479878426
0.019707100465893745
0.019674014300107956
0.019643377512693405
0.019620493054389954
0.019604841247200966
0.019595494493842125
0.019589755684137344
0.019585121423006058
0.01957918517291546
0.019571766257286072
0.01956290751695633
0.019554372876882553
0.019547494128346443
0.019543921574950218
0.01954721286892891
0.01955893263220787
0.019589092582464218
0.01963793858885765
0.019728997722268105
0.01987410895526409
0.020186923444271088
0.02058551274240017
0.02124369889497757
0.02186514064669609
0.023448150604963303
0.026196680963039398
0.03375709429383278
0.03627554327249527
0.035049919039011
0.02093696966767311
0.023869849741458893
0.03565450385212898
0.027492912486195564
0.022683238610625267
0.03247039392590523
0.026215607300400734
0.02462473325431347
0.025822559371590614
0.020890135318040848
0.025504104793071747
0.024321964010596275
0.022946201264858246
0.027880094945430756
0.03299316018819809
0.029528265818953514
0.03097035549581051
0.029744787141680717
0.020985858514904976
0.023677609860897064
0.029599906876683235
0.03341316804289818
0.03588567301630974
0.02887926623225212
0.02810540981590748
0.02488946169614792
0.02625490166246891
0.022240685299038887
0.024752767756581306
0.022452054545283318
0.022343158721923828
0.022731250151991844
0.022267280146479607
0.021104276180267334
0.021864110603928566
0.021221287548542023
0.021003570407629013
0.020903006196022034
0.03051948733627796
0.06079699844121933
0.06036556512117386
0.04536117613315582
0.04233128949999809
0.03111911378800869
0.05161167308688164
0.029498228803277016
0.04377647489309311
0.04056688770651817
0.04274666681885719
0.0384649895131588
0.03666352853178978
0.03583822771906853
0.03417040780186653
0.029301626607775688
0.03196368366479874
0.02775661274790764
0.02948865480720997
0.025625651702284813
0.028514398261904716
0.026204584166407585
0.029003962874412537
0.032677192240953445
0.04915506765246391
0.02920757420361042
0.040698613971471786
0.029741717502474785
0.056467123329639435
0.0651121661067009
0.07051872462034225
0.08895004540681839
0.04915846139192581
0.0665690079331398
0.038546476513147354
0.054937779903411865
0.041103608906269073
0.0512075275182724
0.030310774222016335
0.04875025898218155
0.028608890250325203
0.04318137839436531
0.02547580748796463
0.03932762145996094
0.02398465760052204
0.033667124807834625
0.023433730006217957
0.03221216797828674
0.022815534844994545
0.028629906475543976
0.02228914573788643
0.027397556230425835
0.021878287196159363
0.02526644617319107
0.021032394841313362
0.024159224703907967
0.020782602950930595
0.02301465906202793
0.020383285358548164
0.021446404978632927
0.020807087421417236
0.020535428076982498
0.019994789734482765
0.020559536293148994
0.019999215379357338
0.019999565556645393
0.01997121050953865
0.019795842468738556
0.01965184509754181
0.019703201949596405
0.019476963207125664
0.019517764449119568
0.01940847560763359
0.01931091770529747
0.019363461062312126
0.019177542999386787
0.01927424594759941
0.01914040558040142
0.019112596288323402
0.01906857267022133
0.01905052177608013
0.018992364406585693
0.0189939234405756
0.018933743238449097
0.01892603375017643
0.018889663740992546
0.018859483301639557
0.01884949393570423
0.018805034458637238
0.01880525052547455
0.018762607127428055
0.01875508390367031
0.01872892677783966
0.01870909333229065
0.018691763281822205
0.018670210614800453
0.018651949241757393
0.01863720640540123
0.01861400529742241
0.01860305294394493
0.01858019270002842
0.018567875027656555
0.01854988932609558
0.01853336952626705
0.018519259989261627
0.018501222133636475
0.018488483503460884
0.018471434712409973
0.01845756731927395
0.018442686647176743
0.018427791073918343
0.018413890153169632
0.01839936338365078
0.01838507689535618
0.01837177760899067
0.018356917425990105
0.018344316631555557
0.018329642713069916
0.018316980451345444
0.01830318383872509
0.01828993856906891
0.018276872113347054
0.018263598904013634
0.018250690773129463
0.01823781430721283
0.018224701285362244
0.018212292343378067
0.018199266865849495
0.0181867815554142
0.018174245953559875
0.018161583691835403
0.01814930886030197
0.018136827275156975
0.018124544993042946
0.01811223477125168
0.018099937587976456
0.018087806180119514
0.018075695261359215
0.018063582479953766
0.018051574006676674
0.018039463087916374
0.018027622252702713
0.01801566407084465
0.018003804609179497
0.01799197308719158
0.01798015460371971
0.0179684329777956
0.017956743016839027
0.017945073544979095
0.017933497205376625
0.017921898514032364
0.01791035570204258
0.017898892983794212
0.017887422814965248
0.017875995486974716
0.017864570021629333
0.01785321533679962
0.017841890454292297
0.017830610275268555
0.01781933568418026
0.017808103933930397
0.017796941101551056
0.017785798758268356
0.017774658277630806
0.017763543874025345
0.01775246672332287
0.01774144172668457
0.017730440944433212
0.01771947182714939
0.017708510160446167
0.017697567120194435
0.01768665388226509
0.017675768584012985
0.017664922401309013
0.017654119059443474
0.01764327846467495
0.017632486298680305
0.017621727660298347
0.01761099323630333
0.017600255087018013
0.017589543014764786
0.017578845843672752
0.017568178474903107
0.017557544633746147
0.01754690892994404
0.017536306753754616
0.01752571575343609
0.017515132203698158
0.017504576593637466
0.017494045197963715
0.017483511939644814
0.01747301034629345
0.017462553456425667
0.017452092841267586
0.017441658303141594
0.017431218177080154
0.017420824617147446
0.017410438507795334
0.017400085926055908
0.017389750108122826
0.017379412427544594
0.017369087785482407
0.01735878922045231
0.017348509281873703
0.017338231205940247
0.017327958717942238
0.01731770858168602
0.0173074658960104
0.017297230660915375
0.017287015914916992
0.017276838421821594
0.01726667210459709
0.01725652441382408
0.01724635437130928
0.01723623462021351
0.017226140946149826
0.017216064035892487
0.0172059815376997
0.01719593070447445
0.017185863107442856
0.017175821587443352
0.017165830358862877
0.01715582050383091
0.01714581437408924
0.017135826870799065
0.017125867307186127
0.017115933820605278
0.017106005921959877
0.01709609106183052
0.017086198553442955
0.017076393589377403
0.017066601663827896
0.017056848853826523
0.017046859487891197
0.017036959528923035
0.01702713407576084
0.017017269507050514
0.017007488757371902
0.016997745260596275
0.016987882554531097
0.016978032886981964
0.016968289390206337
0.016958555206656456
0.016948843374848366
0.01693904399871826
0.01692926697432995
0.016919583082199097
0.0169098898768425
0.016900165006518364
0.01689043454825878
0.016880778595805168
0.016871167346835136
0.016861530020833015
0.01685185171663761
0.01684226654469967
0.016832705587148666
0.01682324893772602
0.0168133694678545
0.01680368185043335
0.01679430529475212
0.016784699633717537
0.01677512563765049
0.016765600070357323
0.016756074503064156
0.016746610403060913
0.01673705317080021
0.016727419570088387
0.016717854887247086
0.01670842058956623
0.016699153929948807
0.016690770164132118
0.0166818518191576
0.016672605648636818
0.016663696616888046
0.016654102131724358
0.01664336957037449
0.01663321442902088
0.01662406697869301
0.016615111380815506
0.016605259850621223
0.01659570448100567
0.016586484387516975
0.016577139496803284
0.016567859798669815
0.01655864715576172
0.016548682004213333
0.016539407894015312
0.016530446708202362
0.016520753502845764
0.016511207446455956
0.016502264887094498
0.016493074595928192
0.016483761370182037
0.016475046053528786
0.016467025503516197
0.016458692029118538
0.0164507906883955
0.01644347980618477
0.016434472054243088
0.01642240583896637
0.016410382464528084
0.01640111394226551
0.01639406941831112
0.016385454684495926
0.016375171020627022
0.01636681705713272
0.016356579959392548
0.016345901414752007
0.01633862964808941
0.016336146742105484
0.016345001757144928
0.01632675528526306
0.016306549310684204
0.01631280407309532
0.016293518245220184
0.016278868541121483
0.01627776026725769
0.016262421384453773
0.016254853457212448
0.01625210978090763
0.016239268705248833
0.01623496226966381
0.01622636243700981
0.016207896173000336
0.016198471188545227
0.01619107276201248
0.016182400286197662
0.016173982992768288
0.016160480678081512
0.01615084707736969
0.016145506873726845
0.016135282814502716
0.0161244235932827
0.016115408390760422
0.016105646267533302
0.016095981001853943
0.01608835533261299
0.01607901230454445
0.016068965196609497
0.01606052927672863
0.016051175072789192
0.016041656956076622
0.0160338394343853
0.016026195138692856
0.016020284965634346
0.016017911955714226
0.016018303111195564
0.016012178733944893
0.015990562736988068
0.01597232185304165
0.015967464074492455
0.015963677316904068
0.015950171276926994
0.015935739502310753
0.01593087613582611
0.01592561975121498
0.015911398455500603
0.015899473801255226
0.015894250944256783
0.01588662900030613
0.01587473228573799
0.015863750129938126
0.01585575006902218
0.015848517417907715
0.01583953946828842
0.015828659757971764
0.0158182792365551
0.01581007055938244
0.01580250822007656
0.015793947502970695
0.0157847311347723
0.01577513851225376
0.015765316784381866
0.015755724161863327
0.015746785327792168
0.01573825441300869
0.015729622915387154
0.015721777454018593
0.015715917572379112
0.015714559704065323
0.015728432685136795
0.015756985172629356
0.01576058194041252
0.015714671462774277
0.015666073188185692
0.015689410269260406
0.015707841143012047
0.015739375725388527
0.01572161354124546
0.01564485765993595
0.015640372410416603
0.015673374757170677
0.015621771104633808
0.015603897161781788
0.015628641471266747
0.01558831799775362
0.015577957034111023
0.015592212788760662
0.0155577277764678
0.015550121665000916
0.015554774552583694
0.015527945943176746
0.01552471611648798
0.015521833673119545
0.015499487519264221
0.01549779437482357
0.015491005033254623
0.015472856350243092
0.015470254234969616
0.015460805036127567
0.015445847995579243
0.015442532487213612
0.015433751977980137
0.015420112758874893
0.015414495021104813
0.015406860038638115
0.015395181253552437
0.015388980507850647
0.015380935743451118
0.015370436012744904
0.015363804996013641
0.0153552470728755
0.015344949439167976
0.015337043441832066
0.015327256172895432
0.015316431410610676
0.01530781202018261
0.015298377722501755
0.015288777649402618
0.015280981548130512
0.015272701159119606
0.015263864770531654
0.015256356447935104
0.015248812735080719
0.015241282060742378
0.01523585058748722
0.01523229293525219
0.015230843797326088
0.01523014809936285
0.015226233750581741
0.015208409167826176
0.015184449963271618
0.015169836580753326
0.015168295241892338
0.015166939236223698
0.015154986642301083
0.015138132497668266
0.015127102844417095
0.015123276039958
0.015118958428502083
0.015108484774827957
0.015094988979399204
0.015083747915923595
0.0150764100253582
0.015070849098265171
0.015064338222146034
0.015055973082780838
0.015045440755784512
0.015034399926662445
0.015024318359792233
0.015014871954917908
0.01500615943223238
0.014998313970863819
0.01499154232442379
0.014986937865614891
0.014987203292548656
0.015002505853772163
0.015038187615573406
0.015075264498591423
0.015065581537783146
0.014975166879594326
0.014931103214621544
0.014970719814300537
0.014985074289143085
0.014932839199900627
0.014897902496159077
0.014919158071279526
0.014927469193935394
0.014889946207404137
0.014864069409668446
0.014874657616019249
0.014877145178616047
0.01485109981149435
0.014829318039119244
0.014831448905169964
0.014832732267677784
0.01481474656611681
0.014794867485761642
0.01478975173085928
0.014793132431805134
0.014802485704421997
0.014792113564908504
0.014782484620809555
0.01479855366051197
0.014768335036933422
0.014730527065694332
0.014756635762751102
0.01474736537784338
0.014706859365105629
0.014717319048941135
0.014717119745910168
0.014683161862194538
0.014683103188872337
0.014686324633657932
0.014660634100437164
0.014654719270765781
0.014658819884061813
0.014642531983554363
0.014638991095125675
0.014654083177447319
0.014663650654256344
0.014675500802695751
0.014681847766041756
0.014639416709542274
0.01458580419421196
0.01457560807466507
0.014593659900128841
0.014596013352274895
0.014572152867913246
0.014542943798005581
0.014531799592077732
0.014539120718836784
0.01453961618244648
0.01451905071735382
0.01449622306972742
0.014488877728581429
0.01448962464928627
0.014485485851764679
0.014473805204033852
0.014457960613071918
0.01444418914616108
0.014437423087656498
0.01443471759557724
0.014429277740418911
0.01441953331232071
0.01440818514674902
0.01439643558114767
0.01438535563647747
0.014376150444149971
0.014368884265422821
0.014362521469593048
0.014357336796820164
0.01435601245611906
0.014361638575792313
0.014382166787981987
0.014420079067349434
0.014455297961831093
0.014449786394834518
0.014375826343894005
0.01430179551243782
0.014292636886239052
0.014329064637422562
0.014343521557748318
0.0143074756488204
0.014260736294090748
0.014248630031943321
0.014266164973378181
0.014272600412368774
0.014248598366975784
0.014217083342373371
0.014204571954905987
0.01421031542122364
0.014212749898433685
0.01419877726584673
0.01417657732963562
0.014161569066345692
0.014158121310174465
0.014158397912979126
0.014153184369206429
0.014140259474515915
0.014124630950391293
0.014111921191215515
0.014104540459811687
0.014100576750934124
0.014097264036536217
0.014093352481722832
0.014088454656302929
0.01408324297517538
0.014076929539442062
0.014068609103560448
0.014058073051273823
0.014045127667486668
0.014031306840479374
0.014017949812114239
0.014006766490638256
0.013998247683048248
0.013991856947541237
0.013986525125801563
0.013981666415929794
0.013977301307022572
0.013974135741591454
0.013973183929920197
0.013977075926959515
0.01398754958063364
0.014003614895045757
0.014017408713698387
0.01401173509657383
0.013980201445519924
0.0139314578846097
0.013894381932914257
0.013886927627027035
0.013900510035455227
0.013911493122577667
0.013903973624110222
0.013879957608878613
0.013853158801794052
0.013836659491062164
0.013833107426762581
0.013835995458066463
0.013836540281772614
0.013829582370817661
0.013815636746585369
0.013798425905406475
0.013782676309347153
0.013771450147032738
0.013764491304755211
0.013760166242718697
0.013757482171058655
0.013757031410932541
0.013761413283646107
0.013771743513643742
0.013792803511023521
0.013817459344863892
0.01383060310035944
0.013820551335811615
0.013777567073702812
0.013721768744289875
0.013679264113307
0.013667752966284752
0.013680800795555115
0.013697372749447823
0.013700068928301334
0.013683156110346317
0.013654875569045544
0.013627753593027592
0.013610982336103916
0.013606853783130646
0.013610265217721462
0.013613486662507057
0.013610943220555782
0.013601114973425865
0.013586774468421936
0.013570895418524742
0.013555706478655338
0.013542428612709045
0.013531221076846123
0.013522195629775524
0.013514962047338486
0.013509422540664673
0.013506688177585602
0.013509966433048248
0.013528358191251755
0.013590864837169647
0.013728758320212364
0.013943696394562721
0.014165048487484455
0.014247369952499866
0.0141220698133111
0.013842898420989513
0.01366027444601059
0.013667454943060875
0.015241109766066074
0.02186303585767746
0.03068706765770912
0.021786397323012352
0.02019277960062027
0.018604064360260963
0.019506417214870453
0.01776059903204441
0.014878873713314533
0.016115056350827217
0.016051124781370163
0.016606224700808525
0.014972120523452759
0.01453397423028946
0.01582704298198223
0.014998674392700195
0.014391222968697548
0.014544752426445484
0.014806004241108894
0.014916187152266502
0.014212429523468018
0.014008096419274807
0.014492812566459179
0.014439595863223076
0.01402911264449358
0.013942651450634003
0.01402314379811287
0.014103176072239876
0.013905979692935944
0.013694178313016891
0.013831689022481441
0.013884229585528374
0.013754601590335369
0.013637267984449863
0.013609152287244797
0.013643392361700535
0.013633868657052517
0.013564439490437508
0.013522602617740631
0.013537055812776089
0.013538836501538754
0.013499762862920761
0.013461021706461906
0.013454679399728775
0.013462732546031475
0.013448473997414112
0.013414478860795498
0.0133944908156991
0.013390441425144672
0.013387788087129593
0.01337056141346693
0.013345781713724136
0.013330327346920967
0.013325944542884827
0.013319996185600758
0.013309002853929996
0.013292660005390644
0.013445752672851086
0.014259831979870796
0.014858952723443508
0.013997122645378113
0.013829315081238747
0.014137260615825653
0.013388125225901604
0.013525428250432014
0.013893896713852882
0.013492110185325146
0.013558204285800457
0.013452109880745411
0.013285698369145393
0.013568157330155373
0.013428590260446072
0.013267289847135544
0.013352347537875175
0.013237669132649899
0.013292967341840267
0.013329962268471718
0.013166144490242004
0.013179220259189606
0.013190148398280144
0.013151726685464382
0.013185840100049973
0.013122676871716976
0.013074332848191261
0.013099240139126778
0.013079461641609669
0.013075999915599823
0.013066701591014862
0.013021279126405716
0.013015024363994598
0.01301558781415224
0.013002150692045689
0.013001624494791031
0.012983642518520355
0.012958689592778683
0.012952623888850212
0.012942730449140072
0.01293445285409689
0.012933650054037571
0.012923202477395535
0.012909527868032455
0.012898728251457214
0.012883861549198627
0.012871713377535343
0.012864409945905209
0.01285566110163927
0.012848482467234135
0.012843193486332893
0.012835719622671604
0.012827926315367222
0.012821001000702381
0.012812539935112
0.012802978046238422
0.012794507667422295
0.012785249389708042
0.012775121256709099
0.012766093015670776
0.012756770476698875
0.012747105211019516
0.012738375924527645
0.012729547917842865
0.012720543891191483
0.012712194584310055
0.012704121880233288
0.012695851735770702
0.01268824189901352
0.012681392952799797
0.012675239704549313
0.012670942582190037
0.012669851072132587
0.012673882767558098
0.012686105445027351
0.012710927054286003
0.01274709589779377
0.01278780959546566
0.012821199372410774
0.012840401381254196
0.012871421873569489
0.012828701175749302
0.012744189240038395
0.012666139751672745
0.012601243332028389
0.012563707306981087
0.012562032788991928
0.012581873685121536
0.012604707852005959
0.012618077918887138
0.012611971236765385
0.012588242068886757
0.012554855085909367
0.012522278353571892
0.012497536838054657
0.012484729290008545
0.012481913901865482
0.012484564445912838
0.012489480897784233
0.01249360665678978
0.012497314251959324
0.012500861659646034
0.012502363882958889
0.012501205317676067
0.012497126124799252
0.012488977052271366
0.012478441931307316
0.012464876286685467
0.012450120411813259
0.012434127740561962
0.012418854981660843
0.012403883039951324
0.012390127405524254
0.01237757783383131
0.012366753071546555
0.012357320636510849
0.012349964119493961
0.012344720773398876
0.012342472560703754
0.012344440445303917
0.012353644706308842
0.012374226935207844
0.012413942255079746
0.012482653371989727
0.012591688893735409
0.012739649973809719
0.012925955466926098
0.013094383291900158
0.013232952915132046
0.013290722854435444
0.013372194953262806
0.01322299987077713
0.012889041565358639
0.012542550452053547
0.012365155853331089
0.012257642112672329
0.012263607233762741
0.012408697046339512
0.01252649910748005
0.012548414058983326
0.012522564269602299
0.012441014871001244
0.01229630596935749
0.012199845165014267
0.01216717716306448
0.012165962718427181
0.012201488018035889
0.012253235094249249
0.012277313508093357
0.012270156294107437
0.012245138175785542
0.012195777148008347
0.01214055810123682
0.012098906561732292
0.0120738185942173
0.012061196379363537
0.012062943540513515
0.012074747122824192
0.012087990529835224
0.012102034874260426
0.012119650840759277
0.012139454483985901
0.012156949378550053
0.012175715528428555
0.012191570363938808
0.012202909216284752
0.012203590013086796
0.012197264470160007
0.012177534401416779
0.012151520699262619
0.012116359546780586
0.012079017236828804
0.012039503082633018
0.012003188021481037
0.011970560066401958
0.011943683959543705
0.011921997182071209
0.011905331164598465
0.011892363429069519
0.011882046237587929
0.011873542331159115
0.0118661317974329
0.011859314516186714
0.011853204108774662
0.011848370544612408
0.011846289969980717
0.011850534938275814
0.011868884786963463
0.011916369199752808
0.012026364915072918
0.012241675518453121
0.012600941583514214
0.013182136230170727
0.013923962600529194
0.01479021180421114
0.01525182370096445
0.01533309742808342
0.014346892014145851
0.013027889654040337
0.011972827836871147
0.01203150674700737
0.012801666744053364
0.013324065133929253
0.013231306336820126
0.012545599602162838
0.011924201622605324
0.011879622004926205
0.012288957834243774
0.012615039944648743
0.012502382509410381
0.01213458739221096
0.011816592887043953
0.011795743368566036
0.011996184475719929
0.012151152826845646
0.01211239118129015
0.011901801452040672
0.011729803867638111
0.011705894954502583
0.0117935286834836
0.011880965903401375
0.01187342032790184
0.011781447567045689
0.011674529872834682
0.011627987027168274
0.011650477536022663
0.011697733774781227
0.011723215691745281
0.011702527292072773
0.011651202104985714
0.011595778167247772
0.011564788408577442
0.011563856154680252
0.011579747311770916
0.01159528736025095
0.011597181670367718
0.011583227664232254
0.011557003483176231
0.011528370901942253
0.011505511589348316
0.011492211371660233
0.011487497948110104
0.011488372460007668
0.011491326615214348
0.011493075639009476
0.01149221695959568
0.011487709358334541
0.011480748653411865
0.011471331119537354
0.011460903100669384
0.011449797078967094
0.011439027264714241
0.011428254656493664
0.011418033391237259
0.011408229358494282
0.011399372480809689
0.011391233652830124
0.011383960023522377
0.011377274990081787
0.011371416039764881
0.011366614140570164
0.011363985016942024
0.011364505626261234
0.011370825581252575
0.011385477147996426
0.011414562352001667
0.011463478207588196
0.011544611304998398
0.011659552343189716
0.011861753650009632
0.012196249328553677
0.012796659953892231
0.013363408856093884
0.013882561586797237
0.013678074814379215
0.013281053863465786
0.012514781206846237
0.011688088066875935
0.0113750034943223
0.011667638085782528
0.012129619717597961
0.012359713204205036
0.012292255647480488
0.01191665232181549
0.01153858844190836
0.011313394643366337
0.011365845799446106
0.011585407890379429
0.011737590655684471
0.01174292154610157
0.01157398708164692
0.011374535039067268
0.011238477192819118
0.011221611872315407
0.011298066936433315
0.011386957950890064
0.01142459362745285
0.011377456597983837
0.011285856366157532
0.01119187567383051
0.011138546280562878
0.011132808402180672
0.011161673814058304
0.011201387271285057
0.011224155314266682
0.011222564615309238
0.011193358339369297
0.011152604594826698
0.011108498089015484
0.011072532273828983
0.011049986816942692
0.011041159741580486
0.011042301543056965
0.011048912070691586
0.011057909578084946
0.01106637716293335
0.011074229143559933
0.011079675517976284
0.01108596846461296
0.011090714484453201
0.011096679605543613
0.011100219562649727
0.011105193756520748
0.01110677421092987
0.011109144426882267
0.011106248013675213
0.011104196310043335
0.011097152717411518
0.011091123335063457
0.011079711839556694
0.01106895413249731
0.011053705587983131
0.01104097068309784
0.01102577243000269
0.011013585142791271
0.011000031605362892
0.010989634320139885
0.010978764854371548
0.010972162708640099
0.010966788046061993
0.010967363603413105
0.01097042951732874
0.010981408879160881
0.010996579192578793
0.01102430373430252
0.011059694923460484
0.011115876957774162
0.011183052323758602
0.011280899867415428
0.011384830810129642
0.01152334176003933
0.01163897942751646
0.01176953874528408
0.011810927651822567
0.011820679530501366
0.01168878935277462
0.011512933298945427
0.011257379315793514
0.011029175482690334
0.010848856531083584
0.010754413902759552
0.010740638710558414
0.010787013918161392
0.010869106277823448
0.01095831859856844
0.011046512052416801
0.011104780249297619
0.011147805489599705
0.011142618954181671
0.011120932176709175
0.011056514456868172
0.01098635233938694
0.010898237116634846
0.01081933919340372
0.010746645741164684
0.010691485367715359
0.01065218448638916
0.010628978721797466
0.010618733242154121
0.010618606582283974
0.010626230388879776
0.010639851912856102
0.010660496540367603
0.01068854983896017
0.010731486603617668
0.010791669599711895
0.010888689197599888
0.011019806377589703
0.0112243527546525
0.011472041718661785
0.01182208489626646
0.012127242051064968
0.01246973779052496
0.012517993338406086
0.01244441606104374
0.011961432173848152
0.011453527957201004
0.010928005911409855
0.010640064254403114
0.010603663511574268
0.010763672180473804
0.011016757227480412
0.011221167631447315
0.011363551020622253
0.011316750198602676
0.011199507862329483
0.01096284668892622
0.01074827741831541
0.010573930107057095
0.010489894077181816
0.01048948522657156
0.010547127574682236
0.010630887001752853
0.010699507780373096
0.010747630149126053
0.010744471102952957
0.01071933750063181
0.010657147504389286
0.010592999868094921
0.01052306592464447
0.010467524640262127
0.010423618368804455
0.010395397432148457
0.010378751903772354
0.010371224954724312
0.010369852185249329
0.01037219911813736
0.010378475300967693
0.010388272814452648
0.010405970737338066
0.010432210750877857
0.010477235540747643
0.010541423223912716
0.01064668782055378
0.010784837417304516
0.01099955104291439
0.011238330975174904
0.01157345063984394
0.011826700530946255
0.01212284341454506
0.012112089432775974
0.012041018344461918
0.01159520074725151
0.011159814894199371
0.010689484886825085
0.010416957549750805
0.010338411666452885
0.010427691042423248
0.010613255202770233
0.010795921087265015
0.010962706990540028
0.0109982555732131
0.010993529111146927
0.010848662815988064
0.010699584148824215
0.010506931692361832
0.010361559689044952
0.010260225273668766
0.01022135280072689
0.010229725390672684
0.010267372243106365
0.010319912806153297
0.010365542955696583
0.010410650633275509
0.01043136790394783
0.010451194830238819
0.010443753562867641
0.010440555401146412
0.010414461605250835
0.010395784862339497
0.01036030612885952
0.01033435482531786
0.01029918808490038
0.01027456484735012
0.010246031917631626
0.010227561928331852
0.010207640938460827
0.010196958668529987
0.010186095722019672
0.0101845134049654
0.010183898732066154
0.010195399634540081
0.01021073292940855
0.010246401652693748
0.010293181985616684
0.010379333980381489
0.010486590676009655
0.01066809706389904
0.010871166363358498
0.011192109435796738
0.01147036999464035
0.011870608665049076
0.012015730142593384
0.012194635346531868
0.011887299828231335
0.011578493751585484
0.010979590006172657
0.010534935630857944
0.01019732654094696
0.010088364593684673
0.010149380192160606
0.010311311110854149
0.010514315217733383
0.01065897662192583
0.010786118917167187
0.010768231935799122
0.010743108578026295
0.01058153249323368
0.010440844111144543
0.010252133011817932
0.010116907767951488
0.010011270642280579
0.009963270276784897
0.009957167319953442
0.009983155876398087
0.01002776063978672
0.010070913471281528
0.010116498917341232
0.010141201317310333
0.010171828791499138
0.010178067721426487
0.010198630392551422
0.010195436887443066
0.010233793407678604
0.010293710976839066
0.010414051823318005
0.010470399633049965
0.010583188384771347
0.010618973523378372
0.01071259193122387
0.010689877904951572
0.010723641142249107
0.010623028501868248
0.010569353587925434
0.010411077179014683
0.010291709564626217
0.010129044763743877
0.010008608922362328
0.009898719377815723
0.009826752357184887
0.009778479114174843
0.00975429080426693
0.0097480034455657
0.009755300357937813
0.009774577803909779
0.00979998242110014
0.009838535450398922
0.009882715530693531
0.009952031075954437
0.010130411945283413
0.010673504322767258
0.011401539668440819
0.012765404768288136
0.013725850731134415
0.015522782690823078
0.015911567956209183
0.017326535657048225
0.014929229393601418
0.012822738848626614
0.010479388758540154
0.010095102712512016
0.011296408250927925
0.01240871474146843
0.012962078675627708
0.011770835146307945
0.010565537959337234
0.00993728544563055
0.01042926125228405
0.01144783478230238
0.011990535072982311
0.01190577819943428
0.010986102744936943
0.010287211276590824
0.01013748999685049
0.010419725440442562
0.010735140182077885
0.01070651039481163
0.010468126274645329
0.010107741691172123
0.00995205994695425
0.009994039312005043
0.010107879526913166
0.010181962512433529
0.010124057531356812
0.010015440173447132
0.009860113263130188
0.009767848998308182
0.009739081375300884
0.009768803603947163
0.009811094962060452
0.009811162948608398
0.009779239073395729
0.009718491695821285
0.009671369567513466
0.00962380412966013
0.009591886773705482
0.009575862437486649
0.00957662146538496
0.009581114165484905
0.009579993784427643
0.00957767479121685
0.009563947096467018
0.00954595860093832
0.009518854320049286
0.00949364434927702
0.009471101686358452
0.009455913677811623
0.009444722905755043
0.009436854161322117
0.009433601051568985
0.009433151222765446
0.009434603154659271
0.009435387328267097
0.009438171051442623
0.009440564550459385
0.009445872157812119
0.009451321326196194
0.009463470429182053
0.009477907791733742
0.009502753615379333
0.009528668597340584
0.009566978551447392
0.009602034464478493
0.00964973121881485
0.009682446718215942
0.009723382070660591
0.009732883423566818
0.009744594804942608
0.009714608080685139
0.009685942903161049
0.009621454402804375
0.009564341977238655
0.009491881355643272
0.009434280917048454
0.009379510767757893
0.009340614080429077
0.009310398250818253
0.00929146260023117
0.009279146790504456
0.009272713214159012
0.009269682690501213
0.009269681759178638
0.009272185154259205
0.009277506731450558
0.009287703782320023
0.009304538369178772
0.009336955845355988
0.009388132020831108
0.009479787200689316
0.009611154906451702
0.009847220964729786
0.010134050622582436
0.01062620710581541
0.011101439595222473
0.012029621750116348
0.012791786342859268
0.014245826750993729
0.01387903094291687
0.014094631187617779
0.012408215552568436
0.011409452185034752
0.010376112535595894
0.010284407064318657
0.010780062526464462
0.011313343420624733
0.011758117005228996
0.011302324943244457
0.010801944881677628
0.010031873360276222
0.009679914452135563
0.009650935418903828
0.009870819747447968
0.010138304904103279
0.010165948420763016
0.010077541694045067
0.009763122536242008
0.009525235742330551
0.009365011006593704
0.009358040057122707
0.009442196227610111
0.009532748721539974
0.009600603953003883
0.009560697712004185
0.00948882196098566
0.009354310110211372
0.009249001741409302
0.009176517836749554
0.009158818982541561
0.00918307714164257
0.009226268157362938
0.00927291065454483
0.009290862828493118
0.00929455179721117
0.009259137324988842
0.009217998012900352
0.00915980152785778
0.009109352715313435
0.009067198261618614
0.009040981531143188
0.009028761647641659
0.00902699027210474
0.00903223268687725
0.009039829485118389
0.009051013737916946
0.009061774238944054
0.009077872149646282
0.009100538678467274
0.009149507619440556
0.009208548814058304
0.009298862889409065
0.0093949344009161
0.009544146247208118
0.009687467478215694
0.009884707629680634
0.010014504194259644
0.010154453106224537
0.010116319172084332
0.010018904693424702
0.0097448555752635
0.009464666247367859
0.00919168721884489
0.00902760960161686
0.008977622725069523
0.00902524869889021
0.009128752164542675
0.009237746708095074
0.009337197989225388
0.009380214847624302
0.009409143589437008
0.009374142624437809
0.009354079142212868
0.009292357601225376
0.009270025417208672
0.009225360117852688
0.009227832779288292
0.009208188392221928
0.009227661415934563
0.009213022887706757
0.009223416447639465
0.009192544966936111
0.009176827035844326
0.009128826670348644
0.009093922562897205
0.009045383892953396
0.00901013519614935
0.008976255543529987
0.008954296819865704
0.008942589163780212
0.008942719548940659
0.00896410457789898
0.009005273692309856
0.00910226535052061
0.00925628375262022
0.009555933997035027
0.009963772259652615
0.010804380290210247
0.011639631353318691
0.013140086084604263
0.013543013483285904
0.014495649375021458
0.013610520400106907
0.013971291482448578
0.012390345335006714
0.01177586242556572
0.010860915295779705
0.010731029324233532
0.010910051874816418
0.01113292295485735
0.011576542630791664
0.01118003111332655
0.010903066024184227
0.010010788217186928
0.009503623470664024
0.009295443072915077
0.009457668289542198
0.009832607582211494
0.009912753477692604
0.00987139530479908
0.009425166063010693
0.00906746368855238
0.008882803842425346
0.008957169950008392
0.009173892438411713
0.009296544827520847
0.00935173500329256
0.009181305766105652
0.008998583070933819
0.008827327750623226
0.008757172152400017
0.008772245608270168
0.008820581249892712
0.008867207914590836
0.008859118446707726
0.008839025162160397
0.008798486553132534
0.008777527138590813
0.008769451640546322
0.008772533386945724
0.008771784603595734
0.00875595398247242
0.008726117201149464
0.008684277534484863
0.008642970584332943
0.008610386401414871
0.008590876124799252
0.008584671653807163
0.008585862815380096
0.008591816760599613
0.008593744598329067
0.008592842146754265
0.008583896793425083
0.008573356084525585
0.008559008128941059
0.008546524681150913
0.008535013534128666
0.008528088219463825
0.008526199497282505
0.008533027954399586
0.008551247417926788
0.008588843047618866
0.008653359487652779
0.008768178522586823
0.008946912363171577
0.0092497942969203
0.009649934247136116
0.010257222689688206
0.010783001780509949
0.01147591881453991
0.011528730392456055
0.011674482375383377
0.010828026570379734
0.010309032164514065
0.009649149142205715
0.009498286992311478
0.00944086816161871
0.009489921852946281
0.009484795853495598
0.00942648109048605
0.009496878832578659
0.009462502785027027
0.009532472118735313
0.009338521398603916
0.009164469316601753
0.008868147619068623
0.008674092590808868
0.008599399589002132
0.008646772243082523
0.008773468434810638
0.008850948885083199
0.008902527391910553
0.008823001757264137
0.008735604584217072
0.008607986383140087
0.00852402113378048
0.008474134840071201
0.008463671430945396
0.008474149741232395
0.008482438512146473
0.008485025726258755
0.008466733619570732
0.00844552367925644
0.008417854085564613
0.008401264436542988
0.008392535150051117
0.008398430421948433
0.008414551615715027
0.008447203785181046
0.008496676571667194
0.008580360561609268
0.008699598722159863
0.008891874924302101
0.009132163599133492
0.009532975032925606
0.01001342386007309
0.010851995088160038
0.011395630426704884
0.012645432725548744
0.012540444731712341
0.013031198643147945
0.01157103106379509
0.010813446715474129
0.009734992869198322
0.00912384781986475
0.00877787172794342
0.008974004536867142
0.009545604698359966
0.00988135114312172
0.010159824974834919
0.009712113067507744
0.009238632395863533
0.008663629181683064
0.008378848433494568
0.008392099291086197
0.008594025857746601
0.008842382580041885
0.00890676025301218
0.008893905207514763
0.008717363700270653
0.008572140708565712
0.008458935655653477
0.008416558615863323
0.008414052426815033
0.008412626571953297
0.008408189751207829
0.00837115291506052
0.008337515406310558
0.008306060917675495
0.008307388052344322
0.008335725404322147
0.008388794027268887
0.008446606807410717
0.008496632799506187
0.008528062142431736
0.008537393063306808
0.008526050485670567
0.008506018668413162
0.008479240350425243
0.008481117896735668
0.008497304283082485
0.00882001593708992
0.010039846412837505
0.013114764355123043
0.01631658524274826
0.023087892681360245
0.019000714644789696
0.017233414575457573
0.01398656889796257
0.013920402154326439
0.014941849745810032
0.012734501622617245
0.012170586735010147
0.012975353747606277
0.013089640066027641
0.011532039381563663
0.010491394437849522
0.011643549427390099
0.011940495111048222
0.011012931354343891
0.010234792716801167
0.01052084006369114
0.009812429547309875
0.009310765191912651
0.009484119713306427
0.009511535987257957
0.009886018931865692
0.010307269170880318
0.011045518331229687
0.010985932312905788
0.011205099523067474
0.010116816498339176
0.009037379175424576
0.008617009967565536
0.009077083319425583
0.009713397361338139
0.009455452673137188
0.009005740284919739
0.00855263415724039
0.008496910333633423
0.008685898035764694
0.00882368627935648
0.008861428126692772
0.008582334965467453
0.008315778337419033
0.008223872631788254
0.008365499787032604
0.008529286831617355
0.008447840809822083
0.008292466402053833
0.008166172541677952
0.008152749389410019
0.008198416791856289
0.008223159238696098
0.008229159750044346
0.008189618587493896
0.008131529204547405
0.008068552240729332
0.008042409084737301
0.008067437447607517
0.008100757375359535
0.008103037253022194
0.008063697256147861
0.00801851600408554
0.007992072030901909
0.007989391684532166
0.007995094172656536
0.007998134940862656
0.007998837158083916
0.007993311621248722
0.007981411181390285
0.007959656417369843
0.007938669994473457
0.00792654324322939
0.007924101315438747
0.007928552106022835
0.007933053188025951
0.007932865992188454
0.007927223108708858
0.007921501994132996
0.007914846763014793
0.007906726561486721
0.007895383983850479
0.00788272637873888
0.007871797308325768
0.007864532060921192
0.007860270328819752
0.007857067510485649
0.007853136397898197
0.007848046720027924
0.007842334918677807
0.007837331853806973
0.00783444568514824
0.007835610769689083
0.00784377846866846
0.007883317768573761
0.008285400457680225
0.009833547286689281
0.01610831543803215
0.029461244121193886
0.072791688144207
0.048441845923662186
0.04935038462281227
0.05369935184717178
0.05421508848667145
0.07147061824798584
0.07379615306854248
0.05514805018901825
0.06387054920196533
0.10577576607465744
0.09581116586923599
0.13590756058692932
0.04771900922060013
0.0914025828242302
0.07321570068597794
0.05858844146132469
0.06747507303953171
0.04669133201241493
0.04599114507436752
0.04373519867658615
0.04973249509930611
0.04629260674118996
0.05866535007953644
0.04670517519116402
0.028243398293852806
0.039544884115457535
0.03035653941333294
0.035104554146528244
0.05139748752117157
0.06472886353731155
0.03956142067909241
0.022706665098667145
0.03603188693523407
0.02323865331709385
0.02765108086168766
0.022935960441827774
0.019953617826104164
0.03277351334691048
0.05097171664237976
0.05133640766143799
0.033616818487644196
0.027091791853308678
0.037102553993463516
0.021287159994244576
0.0268159918487072
0.023335140198469162
0.020269079133868217
0.02249028906226158
0.01756027340888977
0.019527295604348183
0.01557803526520729
0.018090745434165
0.014173528179526329
0.01654357835650444
0.015165458433330059
0.014011609368026257
0.014795627444982529
0.013014883734285831
0.013361984863877296
0.012513682246208191
0.01276109367609024
0.011897324584424496
0.012442194856703281
0.011514637619256973
0.01189054362475872
0.011332901194691658
0.011181223206222057
0.011170871555805206
0.010981331579387188
0.010840248316526413
0.010778906755149364
0.010731150396168232
0.010451418347656727
0.010526614263653755
0.010321649722754955
0.010274020954966545
0.010178269818425179
0.010178012773394585
0.01000383123755455
0.010088937357068062
0.009944225661456585
0.009925825521349907
0.009857491590082645
0.009848752990365028
0.009734559804201126
0.009779720567166805
0.009684257209300995
0.009676760993897915
0.009634407237172127
0.009620504453778267
0.009553736075758934
0.009562019258737564
0.00950805377215147
0.009490521624684334
0.009470786899328232
0.009444313123822212
0.009409039281308651
0.009397310204803944
0.009372495114803314
0.009346011094748974
0.009333530440926552
0.009310359135270119
0.009289689362049103
0.009272768162190914
0.009256145916879177
0.00923177134245634
0.00922124832868576
0.009199511259794235
0.009183731861412525
0.009166944772005081
0.00915272906422615
0.00913301482796669
0.009120902046561241
0.00910453125834465
0.009088553488254547
0.00907500833272934
0.009060134179890156
0.009045964106917381
0.009031180292367935
0.009019110351800919
0.009003691375255585
0.008990888483822346
0.00897787231951952
0.008964166045188904
0.008951268158853054
0.008938410319387913
0.008926319889724255
0.008913000114262104
0.008901256136596203
0.00888928771018982
0.008876938372850418
0.00886532012373209
0.008853506296873093
0.008842078037559986
0.008830319158732891
0.00881900079548359
0.008808103390038013
0.008796731010079384
0.00878569670021534
0.008774776943027973
0.008763913065195084
0.008753095753490925
0.008742211386561394
0.008731672540307045
0.008721105754375458
0.008710524998605251
0.008700255304574966
0.008689986541867256
0.008679856546223164
0.008669900707900524
0.008659938350319862
0.00865010917186737
0.008640449494123459
0.008630811236798763
0.008621275424957275
0.008611866272985935
0.008602448739111423
0.008593135513365269
0.008583885617554188
0.008574671112000942
0.008565575815737247
0.008556612767279148
0.00854780524969101
0.008539273403584957
0.008531044237315655
0.00852331891655922
0.008515233173966408
0.00850640144199133
0.008496190421283245
0.008486341685056686
0.00847822055220604
0.008470764383673668
0.008462412282824516
0.008453063666820526
0.008444150909781456
0.008436151780188084
0.008428503759205341
0.008420722559094429
0.008412664756178856
0.008404417894780636
0.008395910263061523
0.008387616835534573
0.008379435166716576
0.008371406234800816
0.008363604545593262
0.008356021717190742
0.00834851898252964
0.00834108330309391
0.00833392795175314
0.008326832205057144
0.008319984190165997
0.00831291638314724
0.008305445313453674
0.008297186344861984
0.008288750424981117
0.008280843496322632
0.008273773826658726
0.008267156779766083
0.0082605155184865
0.008253784850239754
0.008246852084994316
0.008239963091909885
0.008232686668634415
0.008225285448133945
0.008217613212764263
0.008210006169974804
0.008202655240893364
0.008195705711841583
0.008189145475625992
0.008182728663086891
0.008176575414836407
0.008170735090970993
0.008165485225617886
0.008160124532878399
0.008154455572366714
0.008146971464157104
0.008138028904795647
0.008129464462399483
0.00812274869531393
0.008117732591927052
0.008112538605928421
0.008105801418423653
0.008098376914858818
0.008091215044260025
0.008084164001047611
0.008077390491962433
0.008071107789874077
0.008065222762525082
0.008059611544013023
0.008054560050368309
0.008051143027842045
0.008049803785979748
0.008050584234297276
0.008048302493989468
0.00803672056645155
0.008020973764359951
0.008011607453227043
0.008009928278625011
0.008008060976862907
0.008000151254236698
0.007988840341567993
0.007980846799910069
0.007978066802024841
0.007974877022206783
0.007967767305672169
0.007959765382111073
0.007952059619128704
0.007945043034851551
0.007939718663692474
0.007936136797070503
0.007933545857667923
0.00793303083628416
0.007933820597827435
0.00793629139661789
0.007932927459478378
0.007916889153420925
0.007898909971117973
0.007890713401138783
0.007892802357673645
0.0078926682472229
0.007881971076130867
0.007869189605116844
0.007862481288611889
0.007860478945076466
0.007858569733798504
0.007852870970964432
0.007844340056180954
0.007835431955754757
0.007828660309314728
0.007824440486729145
0.007821748033165932
0.007820102386176586
0.007820229046046734
0.007821598090231419
0.007823832333087921
0.007818633690476418
0.007802516687661409
0.007787185721099377
0.0077795893885195255
0.007778665516525507
0.0077793230302631855
0.0077735623344779015
0.007761921267956495
0.0077523356303572655
0.007749207317829132
0.007747475523501635
0.007743253838270903
0.007738023065030575
0.007731260731816292
0.007723095361143351
0.007716326043009758
0.007712116930633783
0.007708986755460501
0.00770613132044673
0.007704008370637894
0.007703414652496576
0.007703843060880899
0.007704207673668861
0.007701909635215998
0.007693249732255936
0.007678598631173372
0.007665653247386217
0.007660762872546911
0.00766010070219636
0.007659106515347958
0.007655513007193804
0.00764715438708663
0.0076372879557311535
0.007630342151969671
0.007626811508089304
0.007623744662851095
0.0076200650073587894
0.007618441712111235
0.007621650584042072
0.007626763079315424
0.0076328786090016365
0.0076332660391926765
0.007624086923897266
0.007611902430653572
0.007591812871396542
0.007577660959213972
0.007581011857837439
0.0075858840718865395
0.007579114753752947
0.0075681172311306
0.00756061589345336
0.007553961593657732
0.00754851009696722
0.007548433728516102
0.007549862843006849
0.0075461347587406635
0.007539338897913694
0.007533128373324871
0.007526838686317205
0.0075187585316598415
0.007510799914598465
0.0075065321289002895
0.007504046428948641
0.00749994209036231
0.007495605852454901
0.007494905963540077
0.007502106949687004
0.0075301663018763065
0.007566460873931646
0.007582790218293667
0.007580699399113655
0.007543232757598162
0.008035431616008282
0.010719496756792068
0.02730855531990528
0.06029230356216431
0.10389384627342224
0.04059357941150665
0.0587352029979229
0.030540062114596367
0.040240176022052765
0.022104689851403236
0.03896138072013855
0.02409467287361622
0.025527387857437134
0.029286831617355347
0.018659071996808052
0.02235165424644947
0.022045785561203957
0.024995839223265648
0.01685025915503502
0.013637249357998371
0.01444820687174797
0.015142500400543213
0.013885574415326118
0.018638206645846367
0.028735404834151268
0.01734301447868347
0.015780750662088394
0.01361563429236412
0.012940144166350365
0.01515994407236576
0.012380423955619335
0.012185758911073208
0.011556067503988743
0.011824202723801136
0.011278399266302586
0.012147476896643639
0.011879459954798222
0.011137468740344048
0.010130491107702255
0.010770676657557487
0.010392849333584309
0.009866217151284218
0.009977757930755615
0.00995937455445528
0.009799872525036335
0.009596842341125011
0.009859112091362476
0.00941946730017662
0.009453214704990387
0.009375235997140408
0.009270875714719296
0.009167317301034927
0.009222972206771374
0.009116156958043575
0.009083084762096405
0.00911751575767994
0.00894739106297493
0.008990352042019367
0.008894489146769047
0.008864815346896648
0.008825769647955894
0.008813758380711079
0.008770525455474854
0.008748717606067657
0.008736986666917801
0.008674361743032932
0.00868037436157465
0.008626469410955906
0.008612826466560364
0.008589097298681736
0.008565985597670078
0.008550772443413734
0.00852766539901495
0.008512384258210659
0.008482999168336391
0.008476915769279003
0.008453777991235256
0.008428663946688175
0.008419887162744999
0.008397176861763
0.008385656401515007
0.008366779424250126
0.008353178389370441
0.008336895145475864
0.008320115506649017
0.008309153839945793
0.008290478959679604
0.0082797110080719
0.008265174925327301
0.008250325918197632
0.008239311166107655
0.008224299177527428
0.00821228139102459
0.008199374191462994
0.008187060244381428
0.008175154216587543
0.008162523619830608
0.008151941932737827
0.008139404468238354
0.008128071203827858
0.008117534220218658
0.008105622604489326
0.008095167577266693
0.008084293454885483
0.008073613978922367
0.008063670247793198
0.008052867837250233
0.008042881265282631
0.008033087477087975
0.008022930473089218
0.008013365790247917
0.008003594353795052
0.007994002662599087
0.00798479188233614
0.007975299842655659
0.007966133765876293
0.00795709528028965
0.007947931066155434
0.00793910026550293
0.00793027225881815
0.007921459153294563
0.007912931963801384
0.007904335856437683
0.0078958161175251
0.007887493818998337
0.007879185490310192
0.007870977744460106
0.007862869650125504
0.007854743860661983
0.007846741937100887
0.00783886481076479
0.00783096719533205
0.007823162712156773
0.007815450429916382
0.007807776797562838
0.007800194434821606
0.007792664226144552
0.007785192225128412
0.00777781568467617
0.0077705346047878265
0.0077632698230445385
0.007756062317639589
0.007748945150524378
0.007741880603134632
0.007734866347163916
0.007727886084467173
0.007720968686044216
0.007714109029620886
0.007707333657890558
0.007700671907514334
0.007694144267588854
0.0076878913678228855
0.00768183171749115
0.007676014676690102
0.0076706260442733765
0.007665036246180534
0.007658644579350948
0.007651037536561489
0.007643140386790037
0.00763605535030365
0.007630010601133108
0.00762472627684474
0.007619309704750776
0.007613110356032848
0.0076065147295594215
0.007600060198456049
0.0075935544446110725
0.007587140426039696
0.007581016514450312
0.0075751012191176414
0.007569191511720419
0.007563363295048475
0.007557734381407499
0.007552301976829767
0.0075471107847988605
0.007542395032942295
0.007538597099483013
0.007535566575825214
0.007532845716923475
0.007528353948146105
0.007519955281168222
0.0075093344785273075
0.007501939777284861
0.007499180268496275
0.007496084552258253
0.007489279843866825
0.007481031585484743
0.007474788464605808
0.007470773998647928
0.007467404007911682
0.007463224697858095
0.007457816042006016
0.007451709359884262
0.007445082999765873
0.007438567001372576
0.007432449143379927
0.0074270348995924
0.007422162219882011
0.007417764514684677
0.007414354011416435
0.0074134753085672855
0.0074158585630357265
0.007420400623232126
0.007427475415170193
0.0074208262376487255
0.00739339180290699
0.0073809693567454815
0.007389192469418049
0.00738612562417984
0.007370795123279095
0.007363706827163696
0.007363842334598303
0.007360274437814951
0.007352408953011036
0.007345042657107115
0.00733888940885663
0.007336537353694439
0.0073324404656887054
0.007323140744119883
0.007317807991057634
0.007316569332033396
0.007311589550226927
0.007304755039513111
0.007299726828932762
0.007294781040400267
0.0072888885624706745
0.00728437677025795
0.007281608879566193
0.007278915029019117
0.007276842836290598
0.007280522491782904
0.007293632719665766
0.007312991190701723
0.007313101086765528
0.007277125958353281
0.007249084766954184
0.007257507182657719
0.00727556087076664
0.007263009902089834
0.007235004100948572
0.007232034578919411
0.007244927808642387
0.007239525206387043
0.0072194780223071575
0.007210989948362112
0.00721702678129077
0.007217248901724815
0.00720398873090744
0.007192350458353758
0.007191664073616266
0.007193468976765871
0.007188282907009125
0.0071776811964809895
0.007169827353209257
0.007167469710111618
0.0071675595827400684
0.007166500668972731
0.007162813562899828
0.007156341802328825
0.0071483878418803215
0.007140922825783491
0.007135340478271246
0.007131628226488829
0.007129360921680927
0.007127593737095594
0.007125586736947298
0.007123761810362339
0.007122708018869162
0.0071218921802937984
0.007119056768715382
0.007112431805580854
0.007103155367076397
0.007093897555023432
0.007086905185133219
0.007083478849381208
0.007082775700837374
0.007081972900778055
0.007079344242811203
0.007074668537825346
0.00706954300403595
0.007064840756356716
0.007059637922793627
0.007052959408611059
0.007046983111649752
0.007042728830128908
0.007039350923150778
0.0070357294753193855
0.0070317150093615055
0.007028407417237759
0.007027432322502136
0.007032162509858608
0.007048319559544325
0.007089402060955763
0.007146483287215233
0.007149527780711651
0.007259485311806202
0.00784433726221323
0.009156719781458378
0.012891954742372036
0.01803523302078247
0.010479660704731941
0.009081151336431503
0.011196191422641277
0.008145464584231377
0.009373361244797707
0.009767374023795128
0.007321599870920181
0.009327178820967674
0.008142313919961452
0.008002189919352531
0.008569737896323204
0.007444297429174185
0.00834305863827467
0.007694726809859276
0.007388499565422535
0.007824583910405636
0.007249501533806324
0.0075971949845552444
0.007473729085177183
0.0072879306972026825
0.007529483642429113
0.007226009387522936
0.007380098570138216
0.007291148416697979
0.007200763560831547
0.0073358891531825066
0.007147094234824181
0.007237723562866449
0.0072104535065591335
0.007127095945179462
0.007205577567219734
0.007113067898899317
0.007141015492379665
0.007125905714929104
0.007081666961312294
0.0071234568022191525
0.0070618921890854836
0.00707387225702405
0.007077176123857498
0.007034071255475283
0.007057563401758671
0.0070319329388439655
0.007023570127785206
0.007029777392745018
0.007000326178967953
0.00700971158221364
0.00700006727129221
0.0069822813384234905
0.006989123299717903
0.006974139250814915
0.006969235837459564
0.006967212073504925
0.006952929776161909
0.006954226642847061
0.006947818677872419
0.006936905439943075
0.006937115918844938
0.0069287619553506374
0.006923068314790726
0.00692097470164299
0.006911665201187134
0.006908160634338856
0.006904898677021265
0.006897293496876955
0.006893854588270187
0.00688898516818881
0.006882617715746164
0.00687964865937829
0.00687473826110363
0.0068693943321704865
0.006865986157208681
0.0068608722649514675
0.006855927873402834
0.0068522063083946705
0.006847380194813013
0.006842582020908594
0.006838704459369183
0.006834350060671568
0.006829692982137203
0.006825726013630629
0.006821714341640472
0.006817230023443699
0.006813013460487127
0.006809229031205177
0.006805345416069031
0.006801176350563765
0.006797397043555975
0.006794138345867395
0.006791409570723772
0.006789714097976685
0.006789972074329853
0.0067933485843241215
0.006799031514674425
0.006802888587117195
0.006798398680984974
0.006781818810850382
0.0067636095918715
0.006756504066288471
0.0067604961805045605
0.006763801444321871
0.006758504547178745
0.00674715731292963
0.0067375944927334785
0.00673502404242754
0.006736371200531721
0.006735062692314386
0.006729531567543745
0.0067214882001280785
0.006714525166898966
0.006710894871503115
0.006709571462124586
0.006708358880132437
0.006705931853502989
0.006702692247927189
0.006698128301650286
0.006692861672490835
0.006687624845653772
0.00668294308707118
0.006678364705294371
0.006673765834420919
0.006669756956398487
0.006666257977485657
0.006662439554929733
0.006658605299890041
0.00665521714836359
0.006652292795479298
0.006649945862591267
0.006649521179497242
0.006656515412032604
0.006685710046440363
0.006738165859133005
0.006795806344598532
0.006818149238824844
0.00681111728772521
0.006751492153853178
0.0066905394196510315
0.006668487098067999
0.006635559722781181
0.006643844768404961
0.006654571741819382
0.006622804328799248
0.006624299101531506
0.0066302185878157616
0.006614530924707651
0.0066175018437206745
0.00661434093490243
0.006598182022571564
0.006601169239729643
0.006600680761039257
0.006590290926396847
0.006589480675756931
0.006584652699530125
0.006575844716280699
0.006576031446456909
0.006573667749762535
0.0065664807334542274
0.006563842296600342
0.006560102570801973
0.006553642451763153
0.006550917401909828
0.0065492670983076096
0.006544317584484816
0.006539448630064726
0.006536803673952818
0.00653277151286602
0.006527759600430727
0.006524648517370224
0.006521984003484249
0.006517929024994373
0.0065141404047608376
0.006511585786938667
0.006508741062134504
0.006505414377897978
0.006503107491880655
0.006502944510430098
0.006506366655230522
0.006512489635497332
0.006525002419948578
0.006544855888932943
0.006569053046405315
0.006576231215149164
0.00655996473506093
0.006519668735563755
0.006482092663645744
0.0064683700911700726
0.006480018608272076
0.006505580618977547
0.006517851259559393
0.006505226716399193
0.006479272153228521
0.006456812843680382
0.006448147818446159
0.0064549255184829235
0.006466385442763567
0.00646843109279871
0.006460309028625488
0.006447186227887869
0.006434147246181965
0.006424605380743742
0.006422028876841068
0.006424338556826115
0.006426526233553886
0.006427356973290443
0.006426806095987558
0.006423888262361288
0.006418503820896149
0.006412748713046312
0.006406926549971104
0.006400704849511385
0.00639479560777545
0.006390091497451067
0.0063860975205898285
0.006382377352565527
0.006379111669957638
0.006376757752150297
0.006375605706125498
0.006376991979777813
0.006381770595908165
0.006393831688910723
0.006417207419872284
0.0064561269246041775
0.006497825961560011
0.006528334692120552
0.006508557591587305
0.006451000925153494
0.00638218130916357
0.006344526540488005
0.006348113063722849
0.006375997327268124
0.006399159319698811
0.006395783741027117
0.006370354909449816
0.0063397702760994434
0.006322339177131653
0.006323644425719976
0.006335454527288675
0.006345684174448252
0.006345333531498909
0.006334824953228235
0.006318279076367617
0.006303818430751562
0.006296365987509489
0.006295916624367237
0.006300092674791813
0.0063053094781935215
0.006309348624199629
0.006309881340712309
0.0063067530281841755
0.006299468223005533
0.00629019970074296
0.0062800804153084755
0.006271107587963343
0.006263976916670799
0.006258829031139612
0.006255235988646746
0.006252851337194443
0.006251749116927385
0.006253587547689676
0.00626355642452836
0.006286852993071079
0.006342886481434107
0.0064737843349576
0.0066951727494597435
0.006975492462515831
0.00752126844599843
0.007996411994099617
0.00813170988112688
0.007295086979866028
0.00663469173014164
0.0063233221881091595
0.0065162647515535355
0.006957456935197115
0.007154492661356926
0.0070494175888597965
0.006704030092805624
0.006411184091120958
0.006353525910526514
0.00656015332788229
0.006758144591003656
0.006633930839598179
0.006396693177521229
0.006304049398750067
0.00638557318598032
0.006476727779954672
0.006468581967055798
0.006403553299605846
0.006313110701739788
0.00627166498452425
0.00631839781999588
0.00637752003967762
0.006358470767736435
0.006281523033976555
0.006239597219973803
0.006254646927118301
0.006281883921474218
0.006288164760917425
0.006272139493376017
0.006245118100196123
0.006215969100594521
0.006208975799381733
0.006225728429853916
0.0062370519153773785
0.006226660683751106
0.006205045152455568
0.00619121128693223
0.006186116486787796
0.006184621714055538
0.006186546757817268
0.006189311854541302
0.006186353508383036
0.006175624672323465
0.006163840647786856
0.0061569358222186565
0.006154042202979326
0.006151541601866484
0.006149123888462782
0.00614844961091876
0.006149197928607464
0.006149658001959324
0.00615178095176816
0.006159146782010794
0.006178046111017466
0.006220696028321981
0.006255843210965395
0.0062853083945810795
0.006306247785687447
0.006312778685241938
0.006275970954447985
0.006213829852640629
0.006151680368930101
0.006115676369518042
0.0061078439466655254
0.006121295969933271
0.006145396735519171
0.006164910737425089
0.006170251406729221
0.006154594011604786
0.0061294338665902615
0.006104832980781794
0.006086967885494232
0.006077062804251909
0.0060754274018108845
0.006080906838178635
0.006089368369430304
0.006096826866269112
0.0061016078107059
0.006105667911469936
0.0061076125130057335
0.006108179688453674
0.006104656029492617
0.006100270431488752
0.0060935900546610355
0.006086650770157576
0.006077138241380453
0.006067350041121244
0.006057289429008961
0.006048895884305239
0.006041128188371658
0.00603465223684907
0.006028879899531603
0.006024550646543503
0.0060212500393390656
0.00601925840601325
0.006018603220582008
0.006021234672516584
0.006028888747096062
0.00604673009365797
0.006077958270907402
0.006133151240646839
0.006212056614458561
0.006329469848424196
0.006447509862482548
0.00656533520668745
0.006587570067495108
0.006534024607390165
0.006367302965372801
0.006183176301419735
0.0060346066020429134
0.005982208531349897
0.006021113600581884
0.006104356609284878
0.006176084280014038
0.006181212142109871
0.006134258583188057
0.006054741330444813
0.005989329889416695
0.005959782749414444
0.005967540666460991
0.0059974403120577335
0.00602656090632081
0.0060403794050216675
0.006030112039297819
0.006004442926496267
0.00597130972892046
0.0059435428120195866
0.005926743149757385
0.005922397598624229
0.005927583202719688
0.005937707610428333
0.005949012469500303
0.005957705434411764
0.005963818170130253
0.00596522307023406
0.005964395124465227
0.005960098002105951
0.005955002270638943
0.005947522819042206
0.00593988224864006
0.005930796265602112
0.005922380369156599
0.005913832224905491
0.0059066773392260075
0.005900315009057522
0.005896035581827164
0.005893080495297909
0.005892493762075901
0.005893873516470194
0.005899444688111544
0.005909693893045187
0.005929417908191681
0.005959912668913603
0.0060113524086773396
0.006081826519221067
0.0061880555003881454
0.006309677846729755
0.006471862085163593
0.0065886955708265305
0.006683568004518747
0.006634898018091917
0.006513054016977549
0.006279725581407547
0.00605859374627471
0.005896334536373615
0.0058434163220226765
0.0058864508755505085
0.00597737031057477
0.006065854802727699
0.006098238751292229
0.006080232094973326
0.0060065267607569695
0.00592396967113018
0.005854156333953142
0.005818567238748074
0.005817938596010208
0.0058410693891346455
0.005873116198927164
0.005897244438529015
0.005908764433115721
0.00590052455663681
0.005881587043404579
0.005853148177266121
0.005825320724397898
0.0058004483580589294
0.005782592110335827
0.005771833937615156
0.00576749537140131
0.0057679819874465466
0.0057722232304513454
0.005780095234513283
0.005791973322629929
0.005810584872961044
0.005837505217641592
0.0058798096142709255
0.005935335997492075
0.006013587582856417
0.006120589096099138
0.006317124702036381
0.0065052704885602
0.0067052519880235195
0.006754138972610235
0.006762769538909197
0.006596749182790518
0.00636668037623167
0.006073260214179754
0.005852741189301014
0.00575414439663291
0.005777657963335514
0.005873529240489006
0.005981085356324911
0.006063357926905155
0.0060711633414030075
0.00603080028668046
0.005931080784648657
0.005833421368151903
0.00575678376480937
0.005721500609070063
0.005724057555198669
0.005750646814703941
0.005787240341305733
0.005816488992422819
0.005834734532982111
0.0058313715271651745
0.005815543700009584
0.005786297842860222
0.005756187252700329
0.0057262699119746685
0.005702594760805368
0.005684537813067436
0.005672948434948921
0.0056664953008294106
0.00566417071968317
0.005664910655468702
0.005668411031365395
0.005675686523318291
0.0056882258504629135
0.005711165722459555
0.005748902913182974
0.005814138799905777
0.005914921406656504
0.0060838195495307446
0.006295496132224798
0.00661851791664958
0.006895306520164013
0.007230082992464304
0.007275647483766079
0.007221017498522997
0.0068017225712537766
0.006338273640722036
0.005892263725399971
0.005676232744008303
0.005705736111849546
0.00589337944984436
0.006118816789239645
0.006242932751774788
0.006265869829803705
0.006113473791629076
0.0059288558550179005
0.0057452889159321785
0.005647444631904364
0.005643866024911404
0.005707636475563049
0.005794878583401442
0.005850092973560095
0.005868373438715935
0.005826291628181934
0.0057623013854026794
0.005686381831765175
0.005628457758575678
0.0055970437824726105
0.0055934349074959755
0.005609859712421894
0.005634968169033527
0.00566111458465457
0.005678875837475061
0.005690862890332937
0.0056900279596447945
0.005684833042323589
0.005669042002409697
0.005651742219924927
0.005629606544971466
0.005609442945569754
0.005589839071035385
0.00557392742484808
0.005560815334320068
0.005551130976527929
0.005543828941881657
0.0055384584702551365
0.00553419953212142
0.005530728027224541
0.0055277165956795216
0.005525070242583752
0.005522502586245537
0.005519998259842396
0.005517415702342987
0.005514672491699457
0.005511748604476452
0.005508684553205967
0.005505575332790613
0.005502536427229643
0.0054997107945382595
0.005497225560247898
0.005495335441082716
0.0054948716424405575
0.005498260259628296
0.0055138124153018
0.005558309610933065
0.005666215904057026
0.006274062674492598
0.010749387554824352
0.026038439944386482
0.06654109060764313
0.039806168526411057
0.04127848520874977
0.04565465822815895
0.026999952271580696
0.035635653883218765
0.024594726040959358
0.026114214211702347
0.01748913712799549
0.024919744580984116
0.016960525885224342
0.020126136019825935
0.013905640691518784
0.015428910963237286
0.013397809118032455
0.013790986500680447
0.0118010975420475
0.012737145647406578
0.011187190189957619
0.0105902049690485
0.010152989067137241
0.01094619370996952
0.009167948737740517
0.009104490280151367
0.009391075000166893
0.009050904773175716
0.007989824749529362
0.008154010400176048
0.00836864672601223
0.007932784967124462
0.007406210992485285
0.007608866319060326
0.007660838775336742
0.007148490287363529
0.007115967106074095
0.007233078125864267
0.006952926982194185
0.006820329464972019
0.006924142129719257
0.006798224523663521
0.006603340618312359
0.006643983069807291
0.00664161890745163
0.006475050467997789
0.006424521561712027
0.006474668625742197
0.006397498771548271
0.006294766440987587
0.006314101163297892
0.006305217742919922
0.00622047483921051
0.006192400585860014
0.006209124810993671
0.006175989285111427
0.006123676896095276
0.006105269305408001
0.0061050294898450375
0.006068604998290539
0.006038082763552666
0.006036687176674604
0.006022001150995493
0.005992479156702757
0.005980735179036856
0.0059743719175457954
0.0059539140202105045
0.005932405591011047
0.00592529634013772
0.005919345188885927
0.0058998968452215195
0.005885355174541473
0.005878395866602659
0.00587058300152421
0.005860408302396536
0.005846058018505573
0.005833022762089968
0.0058268168941140175
0.005819240119308233
0.005807020235806704
0.005797964055091143
0.005790346767753363
0.005782001186162233
0.005774030927568674
0.005764830857515335
0.005756795406341553
0.005750715732574463
0.005742362700402737
0.005734334234148264
0.005727739538997412
0.005720607005059719
0.005713484715670347
0.0057073733769357204
0.005700370762497187
0.005693207960575819
0.005687194876372814
0.005681073758751154
0.00567461596801877
0.0056685879826545715
0.005662746261805296
0.005656523630023003
0.0056505766697227955
0.005645100958645344
0.005639425944536924
0.005633643828332424
0.005628209561109543
0.00562282744795084
0.005617347080260515
0.005612083710730076
0.0056069702841341496
0.005601750686764717
0.005596607457846403
0.005591627676039934
0.005586723797023296
0.005581755191087723
0.005576856434345245
0.005572083871811628
0.005567430052906275
0.005562769249081612
0.005558131728321314
0.005553603637963533
0.0055492413230240345
0.005545060150325298
0.005540947895497084
0.005536743439733982
0.005532376933842897
0.0055278269574046135
0.0055231056176126
0.005518353544175625
0.0055139628238976
0.005509944632649422
0.0055060251615941525
0.005502158310264349
0.005498853512108326
0.005496027879416943
0.005492777563631535
0.0054886420257389545
0.005484259687364101
0.0054797702468931675
0.005474819336086512
0.0054702661000192165
0.0054668840020895
0.0054639591835439205
0.005461189430207014
0.005461552180349827
0.005464791785925627
0.005465283989906311
0.005459558684378862
0.00545279448851943
0.005446299910545349
0.0054377224296331406
0.005432785488665104
0.005432635545730591
0.005430744495242834
0.005425515118986368
0.005420352797955275
0.005416357424110174
0.005413024686276913
0.005410668905824423
0.005408384837210178
0.0054047610610723495
0.005399828311055899
0.005395351443439722
0.005392043385654688
0.005388825200498104
0.005385276395827532
0.005382117349654436
0.005379979964345694
0.005379432812333107
0.00538047356531024
0.005387570708990097
0.005403428804129362
0.005418797023594379
0.0054249088279902935
0.005405009258538485
0.005376393441110849
0.005360463168472052
0.005354884080588818
0.005355700850486755
0.005356439854949713
0.005353060085326433
0.005347804166376591
0.0053433566354215145
0.005340634845197201
0.00533911632373929
0.005337450187653303
0.005333910696208477
0.005328988190740347
0.005324918311089277
0.005322406999766827
0.005320421885699034
0.005318144336342812
0.0053156656213104725
0.005312931723892689
0.005310008302330971
0.005306761711835861
0.0053036753088235855
0.005301264580339193
0.0052987742237746716
0.005296151619404554
0.005292905494570732
0.005289791151881218
0.005287286825478077
0.005284127313643694
0.005279361270368099
0.005274686496704817
0.005271519999951124
0.00526911998167634
0.005266518797725439
0.00526395533233881
0.0052621797658503056
0.005261301063001156
0.005261864047497511
0.005263911094516516
0.00526920473203063
0.005275250878185034
0.005276476498693228
0.005298444535583258
0.005379405338317156
0.005586129613220692
0.005978751461952925
0.007145101670175791
0.009468304924666882
0.01391376368701458
0.012532228603959084
0.009854648262262344
0.006320868153125048
0.0067773256450891495
0.009314682334661484
0.00859416276216507
0.006461053155362606
0.005845033098012209
0.007445059716701508
0.007854956202208996
0.005893278867006302
0.005764774512499571
0.0071240742690861225
0.006626466289162636
0.00559422979131341
0.005849757231771946
0.006402801256626844
0.0061623286455869675
0.005581993144005537
0.0056952317245304585
0.006085977423936129
0.005859313998371363
0.005463493522256613
0.005549105349928141
0.005824287887662649
0.005680611357092857
0.005372711922973394
0.005501900799572468
0.00568155013024807
0.005497740115970373
0.005362194962799549
0.0054483795538544655
0.005500342231243849
0.005430657882243395
0.005347730126231909
0.005361775867640972
0.005419944413006306
0.0053886850364506245
0.005308523308485746
0.005310434848070145
0.005363592877984047
0.005344329867511988
0.005280836019665003
0.005280941259115934
0.005315374583005905
0.005303726065903902
0.0052674878388643265
0.005257955752313137
0.005270023830235004
0.005272688344120979
0.005256522912532091
0.005238749552518129
0.005237228702753782
0.005245846696197987
0.005241457838565111
0.005223332438617945
0.005215491633862257
0.005221273750066757
0.0052214013412594795
0.005210722330957651
0.005201443564146757
0.005199979525059462
0.0052009024657309055
0.005198294762521982
0.00519181601703167
0.005184807348996401
0.005180913023650646
0.005180669482797384
0.005180151201784611
0.005176092032343149
0.005169904325157404
0.005165535025298595
0.00516304187476635
0.005159898195415735
0.005155755672603846
0.005152540747076273
0.005150443874299526
0.005147835239768028
0.005144461523741484
0.0051412093453109264
0.005138495471328497
0.005135750863701105
0.005132403690367937
0.00512896990403533
0.005125982686877251
0.005123327020555735
0.005120590794831514
0.005117630120366812
0.005114735569804907
0.005112294107675552
0.00511090038344264
0.005111613776534796
0.005116036161780357
0.005125545430928469
0.005132718943059444
0.005215212237089872
0.005924008786678314
0.010996854864060879
0.03420510143041611
0.04171658307313919
0.04851258546113968
0.024197319522500038
0.028727954253554344
0.02299085631966591
0.024853847920894623
0.014553039334714413
0.023865176364779472
0.015465362928807735
0.016898835077881813
0.013396196067333221
0.016227222979068756
0.014209776185452938
0.01330167893320322
0.011183375492691994
0.010579374618828297
0.011346602812409401
0.01018122024834156
0.010548082180321217
0.008788338862359524
0.008861863054335117
0.008423781022429466
0.007959026843309402
0.00789079163223505
0.00755650456994772
0.007660634815692902
0.00716678611934185
0.007170503493398428
0.006781356874853373
0.006821880117058754
0.006594464648514986
0.006544332951307297
0.006453006993979216
0.006286315154284239
0.00627624848857522
0.006098712794482708
0.006090282462537289
0.005984514020383358
0.005945918150246143
0.005887925624847412
0.005830832291394472
0.005799893289804459
0.005740135908126831
0.005720006301999092
0.005671253427863121
0.0056502982042729855
0.005613367538899183
0.005585390608757734
0.005556462332606316
0.005531964357942343
0.0055054775439202785
0.005490039940923452
0.005463112611323595
0.0054518477991223335
0.005430285818874836
0.005414512939751148
0.005399092100560665
0.005380621645599604
0.005371559411287308
0.005353835877031088
0.0053442069329321384
0.005331652704626322
0.00532054016366601
0.005308965686708689
0.0052992855198681355
0.005287550389766693
0.0052804541774094105
0.005269962828606367
0.005261852405965328
0.00525371078401804
0.005245325621217489
0.005237426608800888
0.005230411421507597
0.005222514271736145
0.005215764977037907
0.005209688097238541
0.005202797241508961
0.0051962947472929955
0.005190284922719002
0.0051843104884028435
0.005178231745958328
0.005172760225832462
0.005167326424270868
0.0051618050783872604
0.005156455095857382
0.005151416640728712
0.005146208219230175
0.005141128785908222
0.005136283580213785
0.005131512880325317
0.005126771051436663
0.005122071132063866
0.005117554683238268
0.005113162100315094
0.005108748562633991
0.005104404408484697
0.005100172944366932
0.005096029955893755
0.005091903731226921
0.005087908823043108
0.005084073171019554
0.005080672446638346
0.00507783517241478
0.005075973458588123
0.005074871238321066
0.005074013024568558
0.005068940110504627
0.005060235038399696
0.005054765846580267
0.005053095053881407
0.005050377454608679
0.005046749021857977
0.0050419229082763195
0.005036735441535711
0.005034411326050758
0.005032440181821585
0.005027909763157368
0.005023336503654718
0.005019900389015675
0.0050167846493422985
0.005013918969780207
0.005011196248233318
0.005007821135222912
0.005003791302442551
0.004999940283596516
0.004996685776859522
0.004993680864572525
0.004990746732801199
0.004988357424736023
0.004988198634237051
0.004990843124687672
0.004995985887944698
0.005005109589546919
0.005012421403080225
0.0049970149993896484
0.004974594805389643
0.004972253926098347
0.0049801720306277275
0.004986671265214682
0.004978291690349579
0.004959849175065756
0.004958426579833031
0.004967308137565851
0.004963030107319355
0.004950921516865492
0.00494577968493104
0.004945970606058836
0.004946283530443907
0.004942577797919512
0.00493444362655282
0.0049295988865196705
0.004930585157126188
0.004930310882627964
0.004925467539578676
0.0049197059124708176
0.00491572730243206
0.004913576878607273
0.004912709351629019
0.004911627620458603
0.004908377770334482
0.004903694614768028
0.004899642430245876
0.004896695725619793
0.004893878474831581
0.004891186952590942
0.004889289848506451
0.004887945484369993
0.004886707291007042
0.004885236267000437
0.00488494336605072
0.004885417874902487
0.004883694462478161
0.004878143779933453
0.0048711528070271015
0.0048663076013326645
0.004864168353378773
0.0048638200387358665
0.004863509442657232
0.004861614666879177
0.004857659339904785
0.004852712620049715
0.004848713520914316
0.004846423398703337
0.004845211748033762
0.004844197537750006
0.004843177739530802
0.004842007532715797
0.00484057143330574
0.00483844056725502
0.004835592582821846
0.0048320963978767395
0.004828122444450855
0.004823999013751745
0.004820896778255701
0.004819137044250965
0.004817993380129337
0.004817022010684013
0.0048174480907619
0.004821535665541887
0.004827292636036873
0.004831802099943161
0.004831378813832998
0.004824766423553228
0.004810532089322805
0.004799668677151203
0.004801194183528423
0.004805664531886578
0.004803428892046213
0.0047971936874091625
0.004791476763784885
0.0047868466936051846
0.004785153549164534
0.004785841330885887
0.004784285556524992
0.004779445938766003
0.004774810280650854
0.004771890118718147
0.004769608844071627
0.004767607431858778
0.004766497761011124
0.00476637901738286
0.0047674477100372314
0.004770433064550161
0.004775765351951122
0.004782188218086958
0.00478502968326211
0.004777929745614529
0.00476591382175684
0.004753815941512585
0.0047487057745456696
0.004751102067530155
0.004755115602165461
0.004754193127155304
0.004747007507830858
0.004739923402667046
0.004736658185720444
0.004736534785479307
0.0047378442250192165
0.004737908020615578
0.004735303111374378
0.00473016407340765
0.004725080914795399
0.004721491131931543
0.004719781223684549
0.004719542805105448
0.004720942582935095
0.004726103972643614
0.004735307767987251
0.004750626161694527
0.004765949212014675
0.004770264960825443
0.004750809166580439
0.004722937475889921
0.004705893341451883
0.004706741310656071
0.004716482013463974
0.004724630620330572
0.004723106976598501
0.004708516411483288
0.004694588948041201
0.004691464826464653
0.004696233198046684
0.004701564554125071
0.004701664671301842
0.004696824122220278
0.004688456188887358
0.0046810065396130085
0.004678155295550823
0.004679444711655378
0.004681473132222891
0.0046820444986224174
0.0046817846596241
0.004680164158344269
0.004677803721278906
0.004673826042562723
0.0046693021431565285
0.00466488441452384
0.004660930018872023
0.0046562389470636845
0.004651883151382208
0.004649455659091473
0.004648719914257526
0.004648123402148485
0.004647072870284319
0.0046465168707072735
0.004648079164326191
0.004654362797737122
0.004664537031203508
0.004679081961512566
0.004697179421782494
0.004722019657492638
0.004732529167085886
0.004715448245406151
0.004675340373069048
0.004645902663469315
0.004636563826352358
0.00464661093428731
0.004664563573896885
0.0046712132170796394
0.00466111907735467
0.004638568963855505
0.004621448460966349
0.0046162293292582035
0.004619550425559282
0.0046261209063231945
0.004630070645362139
0.004629003815352917
0.004620992578566074
0.004610907286405563
0.00460286159068346
0.0045990003272891045
0.004597966093569994
0.004598707892000675
0.004601029679179192
0.004604393150657415
0.004608835093677044
0.004613886587321758
0.004621947184205055
0.004628479480743408
0.0046349759213626385
0.004633850883692503
0.004624928813427687
0.004607664421200752
0.004591485019773245
0.004580891691148281
0.0045784288085997105
0.00458165630698204
0.004586976487189531
0.00459247175604105
0.004594217054545879
0.004592398647218943
0.004585386253893375
0.004577090498059988
0.004568356554955244
0.004560981411486864
0.004555305000394583
0.004551962949335575
0.004550508223474026
0.00455012172460556
0.004550320561975241
0.004551838152110577
0.004558308515697718
0.004574818070977926
0.004610555246472359
0.004756072536110878
0.00530586950480938
0.007279305253177881
0.015784980729222298
0.024540137499570847
0.0387672483921051
0.019260093569755554
0.01785965822637081
0.016653425991535187
0.011770744808018208
0.02003970369696617
0.00989254005253315
0.010523008182644844
0.014325514435768127
0.00794831570237875
0.010768729262053967
0.006367579102516174
0.009441993199288845
0.010098999366164207
0.010006138123571873
0.013290956616401672
0.006984332576394081
0.008150367066264153
0.007550715934485197
0.008517708629369736
0.009553864598274231
0.00666395528241992
0.007400731556117535
0.005889345426112413
0.007418032735586166
0.0072724474593997
0.006081968080252409
0.00625291233882308
0.005884869489818811
0.006772794760763645
0.005879739299416542
0.005503697320818901
0.0059017520397901535
0.005871141795068979
0.005858733784407377
0.005236099474132061
0.0053947498090565205
0.0056266216561198235
0.0053644864819943905
0.005213229916989803
0.0051199463196098804
0.005330012645572424
0.0051751709543168545
0.004972072783857584
0.005085022654384375
0.005063310731202364
0.005025798454880714
0.004916428588330746
0.00492021394893527
0.004997984506189823
0.004881283733993769
0.00485428050160408
0.004867845214903355
0.004863164387643337
0.004844149574637413
0.004782090894877911
0.004798365756869316
0.00481421547010541
0.0047683315351605415
0.00475456053391099
0.004752418026328087
0.004748521372675896
0.004744904115796089
0.00471248896792531
0.0047108824364840984
0.004720380064100027
0.0047002858482301235
0.004690405912697315
0.004682817962020636
0.004678214900195599
0.004679548554122448
0.004665946122258902
0.004654542542994022
0.004655568860471249
0.00465072738006711
0.004642709158360958
0.004638261627405882
0.004631554242223501
0.004625702276825905
0.0046245865523815155
0.004620128311216831
0.004612156189978123
0.004608461167663336
0.004605204798281193
0.004600086715072393
0.0045966776087880135
0.004593763966113329
0.004588730167597532
0.004583554342389107
0.004580738954246044
0.00457731494680047
0.004572778008878231
0.004569503013044596
0.004566764459013939
0.004563190042972565
0.004559142980724573
0.004555802326649427
0.004552887286990881
0.004549590405076742
0.004545984324067831
0.004542764741927385
0.004539996385574341
0.004537204280495644
0.004534084349870682
0.004531289450824261
0.004529149737209082
0.004527835641056299
0.004526741337031126
0.004525501746684313
0.004523078445345163
0.0045204004272818565
0.004515489097684622
0.004509798716753721
0.004505600780248642
0.004503540229052305
0.004501823801547289
0.00449974462389946
0.004498010966926813
0.004495701286941767
0.004492086358368397
0.0044881305657327175
0.0044849771074950695
0.00448231678456068
0.004479600116610527
0.0044769709929823875
0.004474856425076723
0.004473252221941948
0.004472285974770784
0.004473907873034477
0.004480781499296427
0.004494857043027878
0.00452479487285018
0.004639184568077326
0.004826351534575224
0.005074486136436462
0.005674315150827169
0.006644769571721554
0.006153337191790342
0.005298510193824768
0.004605271387845278
0.004725773818790913
0.005261862650513649
0.00526318047195673
0.004816086497157812
0.004516554065048695
0.004755444824695587
0.005030856467783451
0.004826713353395462
0.004551226273179054
0.00457046739757061
0.004749688319861889
0.0047730375081300735
0.004584461450576782
0.004499903880059719
0.004600049462169409
0.0046618347987532616
0.004582927096635103
0.004486337769776583
0.004508280660957098
0.004571650642901659
0.0045564002357423306
0.004494660999625921
0.004463858436793089
0.004490190651267767
0.004518092144280672
0.004493360407650471
0.004453037865459919
0.004447647836059332
0.004469562787562609
0.004475965164601803
0.004453928209841251
0.004433576948940754
0.00443313317373395
0.004443895071744919
0.004446682520210743
0.004433557391166687
0.004419414326548576
0.004416479263454676
0.004422159865498543
0.004426273051649332
0.004421669524163008
0.0044126613065600395
0.0044041783548891544
0.004400121048092842
0.004400402307510376
0.004402173217386007
0.004403037019073963
0.004399958532303572
0.004395382944494486
0.004390206653624773
0.0043862913735210896
0.004383862484246492
0.004382704384624958
0.004382259212434292
0.004381203092634678
0.004379550460726023
0.004376924131065607
0.0043746717274188995
0.004371946677565575
0.004369222559034824
0.004366167355328798
0.004363636486232281
0.0043613794259727
0.00435942318290472
0.004357207100838423
0.0043548643589019775
0.004352495074272156
0.004350209608674049
0.00434833625331521
0.0043471138924360275
0.004347832873463631
0.004351072944700718
0.004360761493444443
0.00437737675383687
0.004409200046211481
0.00442113121971488
0.004397029522806406
0.004365310072898865
0.004351242445409298
0.004345966503024101
0.004343754146248102
0.004349856171756983
0.004357881844043732
0.0043601393699646
0.004344959743320942
0.004331492818892002
0.004327964037656784
0.00432548439130187
0.0043235658667981625
0.0043256524950265884
0.004327232949435711
0.004321513697504997
0.004314211197197437
0.004312228877097368
0.004313555080443621
0.004312803503125906
0.004310742020606995
0.004311233293265104
0.0043116225861012936
0.004308915231376886
0.004304127302020788
0.004302161745727062
0.00430026650428772
0.004298453219234943
0.004294984508305788
0.004291044548153877
0.0042869457975029945
0.00428416533395648
0.004282056353986263
0.004280236084014177
0.004278112668544054
0.004276311956346035
0.004275054670870304
0.00427434453740716
0.004275068175047636
0.0042773522436618805
0.004283708054572344
0.004294418264180422
0.004320664331316948
0.004348876420408487
0.004370788112282753
0.004363659303635359
0.004336819052696228
0.004313882440328598
0.004301183857023716
0.004278859123587608
0.004266689531505108
0.0042738537304103374
0.004282619338482618
0.0042813303880393505
0.004272338002920151
0.004267772659659386
0.004263796377927065
0.004256725776940584
0.004252233076840639
0.004253423307090998
0.004255872219800949
0.004253461491316557
0.004248310811817646
0.004244079813361168
0.00424174452200532
0.004236808978021145
0.0042308662086725235
0.004225901793688536
0.004223634954541922
0.004222227726131678
0.004219947382807732
0.004217671230435371
0.004215908702462912
0.004215007647871971
0.004214296117424965
0.0042139324359595776
0.004214594140648842
0.004220124799758196
0.00423204991966486
0.004259286914020777
0.004294708836823702
0.004339663311839104
0.004361726809293032
0.004362951032817364
0.0043464708141982555
0.004347608890384436
0.004328047391027212
0.004294150974601507
0.004255921579897404
0.004241644870489836
0.0042453040368855
0.004246906377375126
0.004245606251060963
0.004239637404680252
0.004234197083860636
0.004223320167511702
0.0042104111053049564
0.004200974479317665
0.004198051989078522
0.004196020308881998
0.004192249849438667
0.004187034443020821
0.004182846285402775
0.004181321244686842
0.004179927986115217
0.004180712625384331
0.004182055592536926
0.004188903607428074
0.004200098104774952
0.0042204177007079124
0.004244311712682247
0.004279624670743942
0.004308637697249651
0.004335114732384682
0.004331472795456648
0.0043243467807769775
0.0043038055300712585
0.004291416611522436
0.004262534901499748
0.0042336247861385345
0.004201633855700493
0.004177349619567394
0.004160171374678612
0.004151173401623964
0.004148787818849087
0.00415001017972827
0.004154066555202007
0.004159415140748024
0.004168652463704348
0.0041788783855736256
0.0041936892084777355
0.004204810597002506
0.004218874964863062
0.0042260498739778996
0.004235808737576008
0.004238998983055353
0.004248347133398056
0.004247196950018406
0.004247200209647417
0.004235174972563982
0.00422631623223424
0.004208364523947239
0.00419332692399621
0.00417395168915391
0.004158497788012028
0.004142604768276215
0.004130811896175146
0.00412013242021203
0.004113070201128721
0.004107383079826832
0.004104390274733305
0.004102288745343685
0.004102522507309914
0.004104084800928831
0.00410933094099164
0.00411811750382185
0.0041362387128174305
0.004164734855294228
0.00421806750819087
0.004291079472750425
0.004410584457218647
0.00453984783962369
0.004726998973637819
0.00505656935274601
0.0059638009406626225
0.006964517757296562
0.008902226574718952
0.009328605607151985
0.010448954068124294
0.008723773993551731
0.007205395959317684
0.005075241904705763
0.004297798965126276
0.005106379743665457
0.006157692056149244
0.006520987953990698
0.0054847924038767815
0.004606196656823158
0.00434712553396821
0.004714115522801876
0.0052277701906859875
0.005195742938667536
0.004850839264690876
0.004341140855103731
0.004221844952553511
0.004471636842936277
0.004687997046858072
0.004696428310126066
0.004432348534464836
0.004220864269882441
0.004169105086475611
0.004251603502780199
0.004369680769741535
0.004385408479720354
0.004305567592382431
0.0041674464009702206
0.0040935673750936985
0.004119505174458027
0.004186731297522783
0.004222214221954346
0.0041995723731815815
0.004168886691331863
0.004120209254324436
0.004072301089763641
0.0040533277206122875
0.004073011223226786
0.004104158841073513
0.0041065700352191925
0.004084044601768255
0.004053033888339996
0.004034189507365227
0.004028495401144028
0.004031085409224033
0.004038780927658081
0.00404501473531127
0.004044188652187586
0.0040325988084077835
0.004017343744635582
0.004005471244454384
0.004000529646873474
0.004000075627118349
0.004001046530902386
0.004002483561635017
0.0040038637816905975
0.004004956688731909
0.004003460053354502
0.0039995573461055756
0.003994927741587162
0.003992130514234304
0.0039887456223368645
0.003985136281698942
0.003981273155659437
0.003977847285568714
0.00397490756586194
0.0039728316478431225
0.003971427213400602
0.003970526624470949
0.003969825338572264
0.00396913243457675
0.003968649543821812
0.003968619275838137
0.0039695026353001595
0.0039709764532744884
0.003973613027483225
0.00397625844925642
0.0039800014346838
0.003982938826084137
0.003986772615462542
0.003989185206592083
0.003992354962974787
0.003993886057287455
0.003996868152171373
0.003997833002358675
0.004000277724117041
0.004000065382570028
0.0040016379207372665
0.004000748507678509
0.00400182930752635
0.004000592976808548
0.004001706372946501
0.004000839311629534
0.004002520814538002
0.004002737812697887
0.004006600007414818
0.004009533207863569
0.0040169390849769115
0.004022375680506229
0.004032993223518133
0.004041020292788744
0.004056085832417011
0.004068304318934679
0.004089517053216696
0.00410572299733758
0.004133305512368679
0.004153554327785969
0.004188742488622665
0.004211315419524908
0.004252323880791664
0.0042732576839625835
0.004317591432482004
0.004336005542427301
0.0043795062229037285
0.004383455496281385
0.0044159432873129845
0.0043988605029881
0.004423287231475115
0.004431003239005804
0.004475750029087067
0.004453510977327824
0.004471450112760067
0.004422491416335106
0.004391248803585768
0.004306793678551912
0.004240809939801693
0.004152679815888405
0.004082073457539082
0.004014328122138977
0.003966794349253178
0.003932680003345013
0.003913838416337967
0.00390489399433136
0.0039038597606122494
0.003908989019691944
0.003918550908565521
0.003934385720640421
0.0039539579302072525
0.00398418540135026
0.004019984044134617
0.0040771677158772945
0.004141882061958313
0.0042453333735466
0.004348354414105415
0.004509571008384228
0.004644149914383888
0.004870039410889149
0.004994820803403854
0.005211312789469957
0.005212926771491766
0.005287489388138056
0.005090968683362007
0.004947682376950979
0.004626753274351358
0.0043748230673372746
0.004120481666177511
0.0039597488939762115
0.0038792614359408617
0.00387632311321795
0.003930035978555679
0.004012510646134615
0.004114851355552673
0.004195419140160084
0.004282101988792419
0.004312099423259497
0.004347249399870634
0.004314282443374395
0.004289037082344294
0.004211954772472382
0.004149682819843292
0.004066016990691423
0.004001988563686609
0.003939289599657059
0.003894548397511244
0.0038592920172959566
0.0038367467932403088
0.0038226735778152943
0.003815791569650173
0.0038136926013976336
0.0038150083273649216
0.0038193969521671534
0.0038263846654444933
0.0038381661288440228
0.0038550393655896187
0.003883974626660347
0.0039268843829631805
0.004002146422863007
0.004104403778910637
0.0042764549143612385
0.0044880397617816925
0.0048772054724395275
0.005301950499415398
0.006138300523161888
0.006650288589298725
0.007640807423740625
0.007696304004639387
0.008127765730023384
0.006900451146066189
0.005853298120200634
0.004558511544018984
0.003964269533753395
0.00407757144421339
0.004623586777597666
0.0052891988307237625
0.005455528851598501
0.005425628274679184
0.004836361389607191
0.004310677759349346
0.003928976599127054
0.0038717908319085836
0.0040698666125535965
0.004324912093579769
0.004531186074018478
0.0044844187796115875
0.004342935513705015
0.004086996894329786
0.003893413580954075
0.003803878091275692
0.0038298137951642275
0.0039284382946789265
0.004025292117148638
0.004092063754796982
0.0040718624368309975
0.004013868980109692
0.00391497602686286
0.0038313015829771757
0.0037767651956528425
0.003762259380891919
0.0037798872217535973
0.0038138481322675943
0.003852045862004161
0.0038769925013184547
0.0038925637491047382
0.003884958801791072
0.0038686010520905256
0.003836774965748191
0.003805472981184721
0.0037744371220469475
0.003751457203179598
0.0037364214658737183
0.0037295601796358824
0.0037289555184543133
0.0037327203899621964
0.0037397199776023626
0.003748613176867366
0.0037605157122015953
0.003773867152631283
0.00379254505969584
0.003813205286860466
0.0038429347332566977
0.003873007372021675
0.003915516193956137
0.003949950914829969
0.003998952452093363
0.004026063717901707
0.004064627457410097
0.0040690116584300995
0.004082753788679838
0.0040751732885837555
0.004107629880309105
0.0041170744225382805
0.004139242693781853
0.004112976137548685
0.0040978542529046535
0.004046504385769367
0.004010420758277178
0.003955495543777943
0.00391553295776248
0.0038706755731254816
0.0038382369093596935
0.003807663219049573
0.0037866069469600916
0.003768601454794407
0.003756831167265773
0.0037474187556654215
0.0037421167362481356
0.0037387299817055464
0.0037385630421340466
0.003739770734682679
0.0037440299056470394
0.003749963128939271
0.003761571366339922
0.0037786918692290783
0.0038113310001790524
0.0038654517848044634
0.003976002801209688
0.004135403782129288
0.004411923699080944
0.004898459184914827
0.006406800355762243
0.009006894193589687
0.014737473800778389
0.015183369629085064
0.017428426072001457
0.011224759742617607
0.007364239543676376
0.006022363901138306
0.007493073120713234
0.01024108286947012
0.008649616502225399
0.006589401978999376
0.004829390440136194
0.005318284034729004
0.0070469495840370655
0.006810148246586323
0.005733957979828119
0.00453154556453228
0.004671957343816757
0.005651324987411499
0.005591297522187233
0.00486736511811614
0.0041425456292927265
0.004319596104323864
0.0049189189448952675
0.0048612868413329124
0.004390922375023365
0.003972301725298166
0.004067065194249153
0.004390654154121876
0.00437612971290946
0.004118196200579405
0.003874807385727763
0.003912611398845911


==> figures/Thermo_imperfection/all_snapshots/lossAE_sampled.txt <==
3.062264919281006
1.153928518295288
0.2880028784275055
0.1632661372423172
0.08243346959352493
0.04814525693655014
0.03923909738659859
0.032533690333366394
0.030428430065512657
0.029244299978017807
0.028359295800328255
0.027849195525050163
0.02744649536907673
0.02705579437315464
0.026732277125120163
0.026670221239328384
0.026227155700325966
0.026003045961260796
0.02582971192896366
0.025632990524172783
0.025227798148989677
0.029164167121052742
0.025488417595624924
0.02519293688237667
0.02455933578312397
0.024277832359075546
0.026666821911931038
0.02492356486618519
0.0240437313914299
0.02371060848236084
0.023421116173267365
0.023298900574445724
0.023332692682743073
0.02432369627058506
0.023228542879223824
0.02275698259472847
0.022678373381495476
0.022877080366015434
0.022790012881159782
0.02208733558654785
0.02363758720457554
0.0238670501857996
0.022012628614902496
0.0216827355325222
0.021551134064793587
0.021369701251387596
0.021195489913225174
0.021414555609226227
0.021600164473056793
0.021022820845246315
0.020743034780025482
0.02091309428215027
0.02455674670636654
0.02249174192547798
0.02233739197254181
0.02106429822742939
0.02032298594713211
0.020045358687639236
0.019967254251241684
0.01977608911693096
0.019585121423006058
0.01963793858885765
0.03627554327249527
0.025822559371590614
0.020985858514904976
0.024752767756581306
0.03051948733627796
0.04274666681885719
0.028514398261904716
0.07051872462034225
0.028608890250325203
0.02228914573788643
0.020807087421417236
0.019476963207125664
0.01905052177608013
0.018762607127428055
0.01858019270002842
0.018427791073918343
0.01828993856906891
0.018161583691835403
0.018039463087916374
0.017921898514032364
0.017808103933930397
0.017697567120194435
0.017589543014764786
0.017483511939644814
0.017379412427544594
0.017276838421821594
0.017175821587443352
0.017076393589377403
0.016978032886981964
0.016880778595805168
0.016784699633717537
0.016690770164132118
0.01659570448100567
0.016502264887094498
0.016410382464528084
0.016345001757144928
0.016239268705248833
0.016145506873726845
0.016051175072789192
0.015967464074492455
0.01587473228573799
0.0157847311347723
0.015728432685136795
0.015640372410416603
0.015554774552583694
0.015445847995579243
0.015363804996013641
0.015272701159119606
0.015208409167826176
0.015108484774827957
0.015014871954917908
0.014975166879594326
0.014874657616019249
0.014802485704421997
0.014717119745910168
0.014663650654256344
0.014531799592077732
0.01444418914616108
0.014362521469593048
0.014292636886239052
0.014204571954905987
0.014124630950391293
0.014058073051273823
0.013974135741591454
0.013886927627027035
0.013829582370817661
0.013771743513643742
0.013697372749447823
0.013601114973425865
0.013509966433048248
0.013667454943060875
0.016115056350827217
0.014916187152266502
0.013694178313016891
0.013537055812776089
0.013387788087129593
0.014858952723443508
0.013285698369145393
0.013190148398280144
0.013015024363994598
0.012923202477395535
0.012827926315367222
0.012738375924527645
0.012669851072132587
0.012744189240038395
0.012554855085909367
0.012502363882958889
0.012390127405524254
0.012413942255079746
0.012889041565358639
0.01229630596935749
0.01214055810123682
0.012156949378550053
0.012039503082633018
0.011859314516186714
0.013182136230170727
0.013324065133929253
0.011795743368566036
0.011781447567045689
0.011563856154680252
0.011488372460007668
0.011428254656493664
0.011364505626261234
0.013363408856093884
0.012292255647480488
0.011238477192819118
0.011161673814058304
0.011042301543056965
0.011105193756520748
0.01104097068309784
0.010981408879160881
0.01176953874528408
0.010787013918161392
0.010898237116634846
0.010660496540367603
0.01246973779052496
0.011221167631447315
0.010630887001752853
0.010395397432148457
0.010541423223912716
0.01159520074725151
0.010993529111146927
0.010365542955696583
0.01029918808490038
0.01021073292940855
0.012015730142593384
0.010514315217733383
0.009963270276784897
0.010195436887443066
0.010623028501868248
0.0097480034455657
0.012765404768288136
0.01240871474146843
0.010287211276590824
0.010181962512433529
0.009718491695821285
0.00954595860093832
0.009435387328267097
0.009602034464478493
0.009491881355643272
0.009272185154259205
0.01062620710581541
0.010284407064318657
0.010138304904103279
0.009560697712004185
0.00929455179721117
0.009039829485118389
0.009687467478215694
0.008977622725069523
0.009270025417208672
0.009093922562897205
0.00925628375262022
0.012390345335006714
0.009503623470664024
0.009173892438411713
0.008859118446707726
0.008642970584332943
0.008559008128941059
0.008946912363171577
0.009649149142205715
0.009164469316601753
0.008607986383140087
0.008401264436542988
0.009532975032925606
0.00912384781986475
0.008392099291086197
0.008412626571953297
0.008528062142431736
0.01631658524274826
0.013089640066027641
0.009484119713306427
0.009077083319425583
0.008315778337419033
0.008229159750044346
0.007992072030901909
0.007924101315438747
0.007871797308325768
0.00784377846866846
0.05421508848667145
0.07321570068597794
0.028243398293852806
0.02765108086168766
0.0268159918487072
0.015165458433330059
0.01189054362475872
0.010321649722754955
0.009734559804201126
0.009470786899328232
0.009256145916879177
0.009088553488254547
0.008951268158853054
0.008830319158732891
0.008721105754375458
0.008621275424957275
0.008531044237315655
0.008444150909781456
0.008363604545593262
0.008288750424981117
0.008217613212764263
0.008154455572366714
0.008084164001047611
0.00803672056645155
0.007967767305672169
0.007932927459478378
0.007858569733798504
0.007823832333087921
0.007749207317829132
0.007704008370637894
0.007659106515347958
0.007626763079315424
0.0075681172311306
0.0075187585316598415
0.007582790218293667
0.030540062114596367
0.024995839223265648
0.01361563429236412
0.011137468740344048
0.00941946730017662
0.008990352042019367
0.008626469410955906
0.008428663946688175
0.0082797110080719
0.008151941932737827
0.008042881265282631
0.007947931066155434
0.007862869650125504
0.007785192225128412
0.007714109029620886
0.007651037536561489
0.007587140426039696
0.007535566575825214
0.007474788464605808
0.007422162219882011
0.007389192469418049
0.0073324404656887054
0.007281608879566193
0.00727556087076664
0.00720398873090744
0.007162813562899828
0.007122708018869162
0.007079344242811203
0.0070317150093615055
0.009156719781458378
0.009327178820967674
0.0075971949845552444
0.007237723562866449
0.00707387225702405
0.0069822813384234905
0.0069287619553506374
0.00687964865937829
0.006834350060671568
0.006794138345867395
0.006756504066288471
0.0067214882001280785
0.00668294308707118
0.006649521179497242
0.006635559722781181
0.006601169239729643
0.006560102570801973
0.006521984003484249
0.006525002419948578
0.006517851259559393
0.006434147246181965
0.006406926549971104
0.006381770595908165
0.006348113063722849
0.006345333531498909
0.0063067530281841755
0.006253587547689676
0.007295086979866028
0.00656015332788229
0.00627166498452425
0.006245118100196123
0.006186546757817268
0.006149197928607464
0.006275970954447985
0.0061294338665902615
0.0061076125130057335
0.006041128188371658
0.006077958270907402
0.0060346066020429134
0.005967540666460991
0.005927583202719688
0.00593988224864006
0.005899444688111544
0.006683568004518747
0.006098238751292229
0.005908764433115721
0.0057722232304513454
0.0065052704885602
0.005873529240489006
0.005750646814703941
0.005684537813067436
0.005814138799905777
0.006338273640722036
0.0057452889159321785
0.005628457758575678
0.005669042002409697
0.00553419953212142
0.005505575332790613
0.006274062674492598
0.026114214211702347
0.012737145647406578
0.008154010400176048
0.006820329464972019
0.006294766440987587
0.006068604998290539
0.005919345188885927
0.005807020235806704
0.005727739538997412
0.005662746261805296
0.0056069702841341496
0.005558131728321314
0.0055139628238976
0.005474819336086512
0.005446299910545349
0.005408384837210178
0.00538047356531024
0.005356439854949713
0.005322406999766827
0.005296151619404554
0.00526395533233881
0.005586129613220692
0.00859416276216507
0.005849757231771946
0.005680611357092857
0.005361775867640972
0.005303726065903902
0.005223332438617945
0.005184807348996401
0.005152540747076273
0.005123327020555735
0.005215212237089872
0.014553039334714413
0.011346602812409401
0.00716678611934185
0.006090282462537289
0.005613367538899183
0.005399092100560665
0.0052804541774094105
0.005202797241508961
0.005146208219230175
0.005100172944366932
0.005068940110504627
0.005027909763157368
0.004993680864572525
0.004972253926098347
0.004945970606058836
0.004913576878607273
0.004887945484369993
0.0048638200387358665
0.004842007532715797
0.004817022010684013
0.004805664531886578
0.004771890118718147
0.004777929745614529
0.004736534785479307
0.004726103972643614
0.004724630620330572
0.0046810065396130085
0.00466488441452384
0.004654362797737122
0.00464661093428731
0.004629003815352917
0.004613886587321758
0.00458165630698204
0.004551962949335575
0.007279305253177881
0.010523008182644844
0.008150367066264153
0.00625291233882308
0.0056266216561198235
0.004916428588330746
0.00481421547010541
0.004690405912697315
0.004631554242223501
0.004588730167597532
0.004552887286990881
0.004526741337031126
0.004498010966926813
0.004472285974770784
0.006153337191790342
0.004826713353395462
0.004486337769776583
0.004447647836059332
0.004416479263454676
0.004399958532303572
0.0043746717274188995
0.004350209608674049
0.004365310072898865
0.00432548439130187
0.004311233293265104
0.00428416533395648
0.004294418264180422
0.0042738537304103374
0.004253461491316557
0.004217671230435371
0.004339663311839104
0.004246906377375126
0.004187034443020821
0.004279624670743942
0.004177349619567394
0.004204810597002506
0.004208364523947239
0.004102288745343685
0.00453984783962369
0.005075241904705763
0.005195742938667536
0.004251603502780199
0.004168886691331863
0.004028495401144028
0.004001046530902386
0.003981273155659437
0.0039695026353001595
0.003996868152171373
0.004002520814538002
0.004089517053216696
0.0043795062229037285
0.004391248803585768
0.0039038597606122494
0.004348354414105415
0.004626753274351358
0.004282101988792419
0.003894548397511244
0.0038550393655896187
0.006650288589298725
0.0052891988307237625
0.0044844187796115875
0.004013868980109692
0.003884958801791072
0.0037397199776023626
0.003998952452093363
0.0040978542529046535
0.003756831167265773
0.0038113310001790524
0.017428426072001457
0.0070469495840370655
0.0049189189448952675


==> figures/Thermo_imperfection/all_snapshots/lossFFNtoLS_Temp_history.txt <==
70.53883361816406
70.32548522949219
70.11023712158203
69.89285278320312
69.67302703857422
69.45036315917969
69.22434997558594
68.99443054199219
68.76006317138672
68.52073669433594
68.27590942382812
68.02506256103516
67.76763916015625
67.5030746459961
67.23076629638672
66.95010375976562
66.6604232788086
66.36107635498047
66.05133819580078
65.7304916381836
65.39773559570312
65.05226135253906
64.69319915771484
64.31963348388672
63.93062210083008
63.52515411376953
63.10219192504883
62.660621643066406
62.19929122924805
61.71699905395508
61.21247863769531
60.684391021728516
60.13138198852539
59.55198669433594
58.94474411010742
58.308143615722656
57.64064407348633
56.94069290161133
56.20676803588867
55.43734359741211
54.63096237182617
53.78622817993164
52.90185546875
51.9766731262207
51.00968551635742
50.00008773803711
48.947322845458984
47.85112380981445
46.71153259277344
45.528961181640625
44.304256439208984
43.038692474365234
41.734073638916016
40.39270782470703
39.017555236816406
37.61212921142578
36.180625915527344
34.7279052734375
33.259517669677734
31.781673431396484
30.3012638092041
28.825780868530273
27.36330223083496
25.922382354736328
24.51192283630371
23.141061782836914
21.818937301635742
20.554489135742188
19.356149673461914
18.231534957885742
17.187110900878906
16.22781753540039
15.356742858886719
14.57484245300293
13.880768775939941
13.270822525024414
12.739038467407227
12.277432441711426
11.876371383666992
11.525084495544434
11.212262153625488
10.926712036132812
10.65799331665039
10.396984100341797
10.136293411254883
9.870487213134766
9.596170425415039
9.31183910369873
9.01764965057373
8.715067863464355
8.406493186950684
8.094862937927246
7.78330135345459
7.474826335906982
7.172116279602051
6.87736701965332
6.5922040939331055
6.317661762237549
6.054218769073486
5.801859378814697
5.560161590576172
5.328395843505859
5.1056342124938965
4.890844821929932
4.682990550994873
4.481102466583252
4.284346103668213
4.09205961227417
3.9037857055664062
3.719268798828125
3.538447618484497
3.3614301681518555
3.1884660720825195
3.019899845123291
2.856135606765747
2.6975908279418945
2.5446643829345703
2.3976986408233643
2.256960391998291
2.1226229667663574
1.9947614669799805
1.8733566999435425
1.7583041191101074
1.6494351625442505
1.5465363264083862
1.4493708610534668
1.3577015399932861
1.2713065147399902
1.189994215965271
1.1136077642440796
1.0420241355895996
0.975151538848877
0.9129152894020081
0.8552471995353699
0.8020702004432678
0.7532869577407837
0.7087685465812683
0.668349027633667
0.6318235993385315
0.5989523530006409
0.5694662928581238
0.5430775880813599
0.5194917917251587
0.4984172284603119
0.47957655787467957
0.46271321177482605
0.44759660959243774
0.43402278423309326
0.4218132197856903
0.41081103682518005
0.40087658166885376
0.3918825685977936
0.3837105631828308
0.3762480318546295
0.36938750743865967
0.3630271255970001
0.357072114944458
0.351437509059906
0.3460496664047241
0.3408481180667877
0.3357868194580078
0.33083292841911316
0.3259660005569458
0.32117563486099243
0.31645897030830383
0.3118177354335785
0.3072557747364044
0.3027777671813965
0.29838699102401733
0.29408562183380127
0.28987422585487366
0.28575214743614197
0.281718373298645
0.27777180075645447
0.2739117443561554
0.27013832330703735
0.26645204424858093
0.26285406947135925
0.25934523344039917
0.25592610239982605
0.2525966465473175
0.24935558438301086
0.2462005615234375
0.24312840402126312
0.24013489484786987
0.23721550405025482
0.23436543345451355
0.23158004879951477
0.22885487973690033
0.22618599236011505
0.2235700637102127
0.2210041880607605
0.21848571300506592
0.216012641787529
0.21358300745487213
0.2111949473619461
0.20884685218334198
0.20653706789016724
0.20426420867443085
0.202026829123497
0.1998239904642105
0.19765464961528778
0.1955181211233139
0.1934138536453247
0.19134147465229034
0.18930073082447052
0.1872914731502533
0.1853133887052536
0.18336628377437592
0.18144993484020233
0.17956383526325226
0.1777077615261078
0.1758810579776764
0.17408330738544464
0.1723138988018036
0.1705724149942398
0.16885818541049957
0.16717077791690826
0.16550961136817932
0.163874089717865
0.16226372122764587
0.1606779545545578
0.15911616384983063
0.15757785737514496
0.15606236457824707
0.1545691341161728
0.15309768915176392
0.15164737403392792
0.15021780133247375
0.14880836009979248
0.14741866290569305
0.14604829251766205
0.14469680190086365
0.1433638036251068
0.1420489102602005
0.14075177907943726
0.13947202265262604
0.138209268450737
0.13696332275867462
0.1357336938381195
0.13452018797397614
0.13332250714302063
0.13214032351970673
0.13097338378429413
0.12982138991355896
0.1286841481924057
0.12756133079528809
0.1264527291059494
0.12535810470581055
0.12427715957164764
0.12320969998836517
0.12215542048215866
0.12111415714025497
0.12008567899465561
0.11906974017620087
0.11806613951921463
0.1170746237039566
0.11609499156475067
0.1151270940899849
0.11417069286108017
0.1132255420088768
0.11229153722524643
0.11136844754219055
0.11045604944229126
0.10955427587032318
0.10866285115480423
0.10778163373470306
0.10691048949956894
0.10604919493198395
0.10519762337207794
0.10435569286346436
0.1035231351852417
0.10269990563392639
0.10188579559326172
0.10108072310686111
0.10028450191020966
0.09949702024459839
0.09871811419725418
0.09794773161411285
0.09718570858240128
0.0964319258928299
0.09568627178668976
0.09494862705469131
0.09421887993812561
0.09349692612886429
0.09278260171413422
0.09207595884799957
0.09137672185897827
0.09068486839532852
0.09000032395124435
0.08932294696569443
0.08865264803171158
0.08798938244581223
0.08733301609754562
0.08668345957994461
0.08604064583778381
0.08540449291467667
0.0847749337553978
0.08415187150239944
0.08353521674871445
0.08292491734027863
0.08232086896896362
0.08172304183244705
0.08113134652376175
0.08054570108652115
0.07996604591608047
0.07939232140779495
0.07882443070411682
0.07826236635446548
0.07770603150129318
0.07715532183647156
0.07661029696464539
0.07607077062129974
0.07553674280643463
0.07500818371772766
0.07448498159646988
0.0739670991897583
0.07345449924468994
0.07294712960720062
0.07244491577148438
0.07194782793521881
0.07145579159259796
0.07096876204013824
0.07048673182725906
0.07000960409641266
0.06953734904527664
0.06906990706920624
0.06860727071762085
0.06814932823181152
0.06769611686468124
0.06724756211042404
0.06680356711149216
0.06636415421962738
0.06592925637960434
0.06549882143735886
0.06507284939289093
0.06465126574039459
0.06423399597406387
0.06382107734680176
0.06341240555047989
0.06300797313451767
0.06260775774717331
0.06221167743206024
0.06181970238685608
0.06143182888627052
0.0610479898750782
0.060668159276247025
0.06029227375984192
0.059920329600572586
0.05955229327082634
0.059188105165958405
0.05882773548364639
0.058471161872148514
0.058118339627981186
0.057769205421209335
0.057423777878284454
0.05708198994398117
0.0567438118159771
0.056409213691949844
0.05607813224196434
0.05575060099363327
0.055426519364118576
0.055105868726968765
0.054788604378700256
0.05447474494576454
0.05416422709822655
0.053856976330280304
0.05355303734540939
0.05325230211019516
0.052954789251089096
0.05266044661402702
0.05236923322081566
0.052081137895584106
0.05179610848426819
0.051514118909835815
0.0512351356446743
0.050959162414073944
0.050686098635196686
0.05041597783565521
0.050148699432611465
0.04988429695367813
0.04962272569537163
0.04936392605304718
0.049107879400253296
0.048854559659957886
0.048603907227516174
0.04835594445466995
0.04811061546206474
0.04786789044737816
0.04762772470712662
0.04739009216427803
0.0471549853682518
0.04692235216498375
0.04669216647744179
0.04646438732743263
0.04623902961611748
0.04601601883769035
0.04579534754157066
0.04557695984840393
0.045360859483480453
0.04514699801802635
0.04493534192442894
0.04472590237855911
0.0445186123251915
0.04431343451142311
0.04411039128899574
0.04390940070152283
0.043710462749004364
0.04351353272795677
0.04331861436367035
0.043125662952661514
0.04293464869260788
0.04274553433060646
0.04255831241607666
0.042372945696115494
0.04218941926956177
0.042007677257061005
0.04182775318622589
0.041649576276540756
0.0414731465280056
0.041298408061265945
0.0411253497004509
0.04095396026968956
0.04078419879078865
0.040616054087877274
0.04044948145747185
0.040284477174282074
0.04012102261185646
0.03995906934142113
0.03979862481355667
0.03963964432477951
0.039482127875089645
0.039326053112745285
0.03917134925723076
0.039018042385578156
0.03886609524488449
0.03871549293398857
0.03856619819998741
0.038418248295784
0.038271524012088776
0.038126081228256226
0.03798189386725426
0.03783891350030899
0.037697143852710724
0.03755653649568558
0.03741711005568504
0.03727882727980614
0.037141673266887665
0.03700561448931694
0.03687065839767456
0.03673679754137993
0.036603961139917374
0.03647217899560928
0.03634142503142357
0.03621167689561844
0.0360829159617424
0.035955119878053665
0.03582829236984253
0.035702407360076904
0.035577449947595596
0.03545340523123741
0.03533025085926056
0.03520800545811653
0.03508659079670906
0.03496605530381203
0.034846384078264236
0.034727513790130615
0.03460944816470146
0.03449219465255737
0.03437573462724686
0.03426006808876991
0.034145139157772064
0.0340309664607048
0.03391752392053604
0.03380482643842697
0.03369283303618431
0.03358154743909836
0.03347095847129822
0.033361051231622696
0.033251795917749405
0.03314324468374252
0.03303532302379608
0.03292803093791008
0.03282136842608452
0.032715342938899994
0.03260991349816322
0.0325050950050354
0.03240085765719414
0.032297227531671524
0.03219416365027428
0.03209163621068001
0.031989697366952896
0.03188830986618996
0.0317874401807785
0.03168712556362152
0.031587325036525726
0.03148804232478142
0.0313892625272274
0.03129100054502487
0.03119322657585144
0.0310959555208683
0.03099915012717247
0.03090282529592514
0.03080695867538452
0.030711567029356956
0.030616631731390953
0.03052212856709957
0.030428078025579453
0.030334467068314552
0.030241284519433975
0.03014855459332466
0.030056199058890343
0.02996429242193699
0.02987276017665863
0.029781680554151535
0.029690980911254883
0.029600685462355614
0.029510755091905594
0.029421236366033554
0.029332082718610764
0.029243307188153267
0.029154900461435318
0.029066866263747215
0.028979208320379257
0.028891898691654205
0.028804946690797806
0.02871832251548767
0.028632083907723427
0.02854616753757
0.02846059761941433
0.028375355526804924
0.02829045243561268
0.02820589765906334
0.028121663257479668
0.02803773619234562
0.027954144403338432
0.027870850637555122
0.027787895873188972
0.027705246582627296
0.027622902765870094
0.02754085324704647
0.027459140866994858
0.027377692982554436
0.027296554297208786
0.02721571736037731
0.027135184034705162
0.027054928243160248
0.026974963024258614
0.02689529024064541
0.026815898716449738
0.0267367884516716
0.02665795013308525
0.026579394936561584
0.026501109823584557
0.02642311342060566
0.026345396414399147
0.026267914101481438
0.026190724223852158
0.026113811880350113
0.02603713981807232
0.025960750877857208
0.02588462270796299
0.025808732956647873
0.02573312446475029
0.025657759979367256
0.02558266930282116
0.025507820770144463
0.025433234870433807
0.025358887389302254
0.025284787639975548
0.025210950523614883
0.025137336924672127
0.02506398782134056
0.024990882724523544
0.024918030947446823
0.024845412001013756
0.024773037061095238
0.02470090240240097
0.024629006162285805
0.024557337164878845
0.024485941976308823
0.02441473864018917
0.024343788623809814
0.024273058399558067
0.02420259453356266
0.02413233555853367
0.024062320590019226
0.023992521688342094
0.02392297051846981
0.02385362982749939
0.023784538730978966
0.023715659976005554
0.023647021502256393
0.023578600957989693
0.02351040206849575
0.023442426696419716
0.02337467670440674
0.023307159543037415
0.023239849135279655
0.023172767832875252
0.023105906322598457
0.023039264604449272
0.022972851991653442
0.022906649857759476
0.022840656340122223
0.022774897515773773
0.022709334269165993
0.022644009441137314
0.022578896954655647
0.022513991221785545
0.022449318319559097
0.02238483540713787
0.0223205778747797
0.022256551310420036
0.022192712873220444
0.02212909236550331
0.022065669298171997
0.022002479061484337
0.02193949557840824
0.021876711398363113
0.02181416004896164
0.02175179496407509
0.021689657121896744
0.021627694368362427
0.021565966308116913
0.021504459902644157
0.021443134173750877
0.02138202264904976
0.021321117877960205
0.021260423585772514
0.021199936047196388
0.021139632910490036
0.021079551428556442
0.021019671112298965
0.020959990099072456
0.020900530740618706
0.02084125205874443
0.02078218199312687
0.02072332240641117
0.020664649084210396
0.020606204867362976
0.020547935739159584
0.020489869639277458
0.020432010293006897
0.020374342799186707
0.020316891372203827
0.02025962434709072
0.02020256035029888
0.020145703107118607
0.020089033991098404
0.020032551139593124
0.019976286217570305
0.01992020383477211
0.019864333793520927
0.019808640703558922
0.01975315436720848
0.01969786174595356
0.019642775878310204
0.019587861374020576
0.019533151760697365
0.019478637725114822
0.019424311816692352
0.019370187073946
0.01931625045835972
0.019262516871094704
0.019208965823054314
0.019155604764819145
0.019102444872260094
0.019049471244215965
0.018996696919202805
0.01894408091902733
0.01889168843626976
0.018839485943317413
0.018787458539009094
0.018735617399215698
0.01868397556245327
0.01863250881433487
0.018581252545118332
0.018530163913965225
0.018479272723197937
0.018428562209010124
0.018378043547272682
0.018327707424759865
0.01827755942940712
0.018227610737085342
0.018177833408117294
0.01812824048101902
0.018078826367855072
0.018029609695076942
0.01798056811094284
0.01793171465396881
0.017883047461509705
0.017834555357694626
0.017786256968975067
0.01773812808096409
0.01769018918275833
0.017642425373196602
0.017594847828149796
0.017547447234392166
0.01750023663043976
0.01745319925248623
0.017406335100531578
0.017359659075737
0.017313161864876747
0.017266834154725075
0.01722070202231407
0.01717473566532135
0.017128948122262955
0.01708332821726799
0.01703789457678795
0.016992630437016487
0.016947558149695396
0.016902659088373184
0.016857927665114403
0.016813360154628754
0.01676899753510952
0.016724789515137672
0.016680752858519554
0.01663689874112606
0.016593214124441147
0.016549687832593918
0.01650635339319706
0.016463179141283035
0.016420193016529083
0.01637735590338707
0.01633469946682453
0.016292212530970573
0.016249896958470345
0.016207749024033546
0.016165778040885925
0.01612395979464054
0.01608232408761978
0.016040846705436707
0.015999551862478256
0.015958411619067192
0.015917440876364708
0.015876630321145058
0.01583600416779518
0.015795515850186348
0.01575521193444729
0.01571507565677166
0.01567508839070797
0.01563527062535286
0.015595623292028904
0.015556134283542633
0.015516798011958599
0.015477627515792847
0.01543863583356142
0.015399791300296783
0.015361130237579346
0.015322592109441757
0.015284226275980473
0.015246021561324596
0.015207978896796703
0.015170113183557987
0.015132387168705463
0.015094817616045475
0.015057407319545746
0.015020161867141724
0.014983056113123894
0.014946123585104942
0.014909341931343079
0.014872709289193153
0.014836238697171211
0.014799914322793484
0.01476375199854374
0.014727740548551083
0.014691890217363834
0.014656182378530502
0.014620626345276833
0.014585224911570549
0.01454996783286333
0.014514880254864693
0.014479921199381351
0.014445129781961441
0.014410474337637424
0.014375971630215645
0.014341605827212334
0.014307399280369282
0.014273345470428467
0.014239439740777016
0.014205686748027802
0.014172052033245564
0.014138584956526756
0.01410526130348444
0.014072069898247719
0.014039035886526108
0.014006142504513264
0.013973387889564037
0.013940784148871899
0.013908316381275654
0.013875978998839855
0.013843808323144913
0.013811767101287842
0.013779847882688046
0.013748093508183956
0.013716476038098335
0.013684994541108608
0.013653644360601902
0.013622433878481388
0.013591378927230835
0.013560433872044086
0.013529643416404724
0.013498981483280659
0.01346846017986536
0.013438062742352486
0.013407816179096699
0.013377688825130463
0.013347710482776165
0.013317853212356567
0.013288121670484543
0.013258540071547031
0.01322907768189907
0.013199761509895325
0.013170553371310234
0.013141481205821037
0.013112555257976055
0.013083742931485176
0.013055039569735527
0.013026506640017033
0.01299807708710432
0.012969780713319778
0.012941617518663406
0.012913567945361137
0.01288563385605812
0.012857862748205662
0.012830179184675217
0.01280264463275671
0.012775208801031113
0.012747913599014282
0.01272073108702898
0.012693680822849274
0.012666737660765648
0.012639937922358513
0.012613250873982906
0.012586669996380806
0.012560209259390831
0.0125338826328516
0.012507658451795578
0.01248156651854515
0.012455589137971401
0.012429721653461456
0.012403975240886211
0.012378334067761898
0.012352818623185158
0.0123274065554142
0.012302111834287643
0.012276952154934406
0.01225187350064516
0.012226935476064682
0.012202098034322262
0.012177358381450176
0.012152737937867641
0.012128242291510105
0.012103849090635777
0.012079564854502678
0.01205538958311081
0.012031322345137596
0.012007352896034718
0.011983491480350494
0.011959750205278397
0.011936118826270103
0.011912590824067593
0.011889152228832245
0.011865834705531597
0.011842610314488411
0.011819493025541306
0.011796481907367706
0.01177356205880642
0.01175075676292181
0.01172806229442358
0.01170544046908617
0.011682936921715736
0.011660541407763958
0.011638232506811619
0.011616012081503868
0.01159391738474369
0.011571904644370079
0.011549988761544228
0.011528179980814457
0.011506454087793827
0.011484840884804726
0.011463316157460213
0.011441871523857117
0.01142053958028555
0.01139930821955204
0.01137814112007618
0.011357087641954422
0.01133611798286438
0.011315247975289822
0.011294461786746979
0.01127377338707447
0.01125317718833685
0.011232656426727772
0.011212239973247051
0.011191905476152897
0.011171645484864712
0.011151498183608055
0.01113144587725401
0.011111450381577015
0.011091548018157482
0.011071735993027687
0.011052010580897331
0.01103236898779869
0.011012803763151169
0.010993337258696556
0.010973948054015636
0.010954647324979305
0.010935411788523197
0.010916278697550297
0.01089722104370594
0.010878239758312702
0.010859336704015732
0.010840514674782753
0.010821779258549213
0.010803114622831345
0.010784526355564594
0.010766019113361835
0.010747588239610195
0.01072924304753542
0.010710960254073143
0.01069275289773941
0.010674634948372841
0.010656582191586494
0.010638603009283543
0.010620706714689732
0.010602887719869614
0.010585128329694271
0.010567446239292622
0.010549838654696941
0.010532300919294357
0.010514834895730019
0.01049743965268135
0.010480113327503204
0.01046285592019558
0.010445667430758476
0.01042854506522417
0.010411512106657028
0.010394529439508915
0.010377603583037853
0.01036076620221138
0.010343978181481361
0.010327277705073357
0.01031061913818121
0.010294045321643353
0.010277515277266502
0.01026105135679245
0.010244677774608135
0.010228343307971954
0.01021207869052887
0.010195879265666008
0.010179737582802773
0.010163656435906887
0.0101476376876235
0.010131685994565487
0.0101157920435071
0.010099954903125763
0.010084182024002075
0.010068454779684544
0.01005280576646328
0.010037197731435299
0.010021662339568138
0.010006162337958813
0.009990744292736053
0.009975369088351727
0.009960053488612175
0.009944789111614227
0.009929579682648182
0.009914442896842957
0.009899337776005268
0.009884297847747803
0.009869305416941643
0.009854358620941639
0.009839480742812157
0.009824656881392002
0.00980987399816513
0.009795158170163631
0.009780477732419968
0.00976585503667593
0.0097512761130929
0.009736746549606323
0.009722275659441948
0.009707850404083729
0.009693484753370285
0.009679138660430908
0.009664854034781456
0.009650615975260735
0.009636434726417065
0.009622293524444103
0.009608198888599873
0.009594148024916649
0.009580153040587902
0.009566186927258968
0.009552274830639362
0.009538409300148487
0.009524590335786343
0.009510804899036884
0.009497074410319328
0.00948337186127901
0.009469729848206043
0.009456116706132889
0.009442558512091637
0.009429017081856728
0.009415548294782639
0.009402096271514893
0.009388703852891922
0.009375341236591339
0.009362011216580868
0.009348738938570023
0.00933549553155899
0.00932228472083807
0.009309116750955582
0.009296000935137272
0.009282901883125305
0.0092698372900486
0.009256835095584393
0.00924384780228138
0.009230909869074821
0.009218004532158375
0.009205130860209465
0.00919229257851839
0.009179499931633472
0.009166721254587173
0.009153994731605053
0.009141298942267895
0.009128633886575699
0.009116006083786488
0.009103414602577686
0.009090841747820377
0.009078317321836948
0.009065811522305012
0.009053348563611507
0.009040924720466137
0.009028502739965916
0.00901613850146532
0.00900379940867424
0.008991481736302376
0.00897919200360775
0.008966944180428982
0.00895471591502428
0.008942525833845139
0.008930361829698086
0.00891821552067995
0.008906114846467972
0.008894039317965508
0.008881966583430767
0.008869950659573078
0.008857948705554008
0.008845984935760498
0.008834050968289375
0.008822117932140827
0.008810222148895264
0.008798363618552685
0.008786522783339024
0.008774704299867153
0.008762912824749947
0.00875113159418106
0.008739396929740906
0.008727677166461945
0.008715987205505371
0.008704312145709991
0.008692662231624126
0.008681046776473522
0.008669444359838963
0.008657862432301044
0.008646312169730663
0.008634761907160282
0.008623243309557438
0.008611749857664108
0.00860027875751257
0.008588836528360844
0.008577398955821991
0.008565991185605526
0.008554601110517979
0.008543234318494797
0.008531887084245682
0.008520559407770634
0.008509255014359951
0.008497953414916992
0.00848668534308672
0.008475428447127342
0.008464195765554905
0.008452977985143661
0.008441764861345291
0.00843058992177248
0.008419418707489967
0.008408276364207268
0.008397148922085762
0.008386027067899704
0.008374935947358608
0.008363856002688408
0.008352783508598804
0.00834172498434782
0.008330697193741798
0.008319674991071224
0.00830867514014244
0.008297696709632874
0.00828670896589756
0.008275751955807209
0.00826480146497488
0.00825386494398117
0.00824295450001955
0.008232049643993378
0.00822115782648325
0.008210278116166592
0.008199410513043404
0.00818856805562973
0.008177720010280609
0.008166885934770107
0.008156096562743187
0.008145278319716454
0.008134478703141212
0.008123716339468956
0.008112947456538677
0.008102179504930973
0.00809144601225853
0.008080707862973213
0.008069980889558792
0.008059276267886162
0.00804856512695551
0.008037883788347244
0.008027195930480957
0.008016514591872692
0.008005847223103046
0.007995200343430042
0.007984563708305359
0.007973922416567802
0.007963288575410843
0.007952678948640823
0.007942065596580505
0.007931472733616829
0.007920868694782257
0.007910286076366901
0.007899708114564419
0.007889140397310257
0.007878568954765797
0.007868018932640553
0.007857476361095905
0.007846939377486706
0.00783640518784523
0.007825878448784351
0.007815360091626644
0.007804844528436661
0.007794336415827274
0.007783837616443634
0.007773343939334154
0.0077628581784665585
0.007752381730824709
0.007741887588053942
0.007731428369879723
0.007720957510173321
0.007710494566708803
0.007700040936470032
0.0076895724050700665
0.007679147180169821
0.007668699137866497
0.007658254820853472
0.007647830061614513
0.007637389004230499
0.007626967038959265
0.007616546470671892
0.007606126833707094
0.00759570999071002
0.0075853136368095875
0.007574885617941618
0.007564497645944357
0.007554097566753626
0.007543695624917746
0.007533300668001175
0.007522910833358765
0.0075125121511518955
0.00750214047729969
0.00749174552038312
0.0074813780374825
0.007470986805856228
0.007460603956133127
0.007450236473232508
0.007439849898219109
0.007429491262882948
0.00741912005469203
0.007408751640468836
0.007398377172648907
0.007388014812022448
0.007377650588750839
0.007367289625108242
0.0073569342494010925
0.007346566300839186
0.0073362188413739204
0.007325850892812014
0.00731550483033061
0.007305137813091278
0.007294782437384129
0.0072844261303544044
0.007274073548614979
0.0072637139819562435
0.007253369316458702
0.007243004627525806
0.007232659496366978
0.00722230551764369
0.007211953867226839
0.007201605476438999
0.007191244978457689
0.0071808830834925175
0.007170532364398241
0.007160181645303965
0.007149830926209688
0.0071394783444702625
0.007129123900085688
0.007118766196072102
0.007108410354703665
0.007098047994077206
0.0070876870304346085
0.007077332586050034
0.007066966034471989
0.007056606002151966
0.007046254351735115
0.007035899441689253
0.0070255412720143795
0.007015165872871876
0.0070048049092292786
0.006994446739554405
0.0069840713404119015
0.006973706651479006
0.006963341496884823
0.006952967029064894
0.006942611187696457
0.006932243704795837
0.00692187063395977
0.006911500822752714
0.006901117041707039
0.006890750490128994
0.006880369037389755
0.006869995500892401
0.006859614048153162
0.006849243305623531
0.006838860455900431
0.006828482262790203
0.006818101275712252
0.006807710975408554
0.006797330919653177
0.0067869373597204685
0.006776554975658655
0.00676617119461298
0.006755787879228592
0.00674540176987648
0.006735005881637335
0.0067246174439787865
0.006714220158755779
0.006703831721097231
0.006693435832858086
0.006683044601231813
0.006672648712992668
0.006662257481366396
0.0066518634557724
0.006641467567533255
0.006631071679294109
0.0066206795163452625
0.006610271520912647
0.006599867716431618
0.006589478813111782
0.006579077336937189
0.006568677257746458
0.006558277178555727
0.006547876168042421
0.006537469569593668
0.006527082994580269
0.006516689900308847
0.006506281439214945
0.0064958855509757996
0.0064854868687689304
0.006475092377513647
0.006464699283242226
0.006454295478761196
0.006443907506763935
0.006433510221540928
0.006423111539334059
0.006412718445062637
0.006402329541742802
0.006391940172761679
0.006381549872457981
0.006371169816702604
0.006360776722431183
0.0063503882847726345
0.006340008229017258
0.006329626776278019
0.006319242529571056
0.006308866199105978
0.0062984926626086235
0.006288114003837109
0.006277742795646191
0.0062673683278262615
0.006257013883441687
0.006246644537895918
0.006236286833882332
0.006225924007594585
0.00621557142585516
0.006205223500728607
0.006194870453327894
0.006184516474604607
0.0061741783283650875
0.0061638373881578445
0.006153509020805359
0.006143171805888414
0.00613284669816494
0.0061225309036672115
0.006112212780863047
0.006101901642978191
0.006091595161706209
0.006081282161176205
0.006070987321436405
0.006060696206986904
0.006050408817827702
0.006040128879249096
0.006029848009347916
0.00601958017796278
0.006009305361658335
0.005999045446515083
0.00598879111930728
0.00597855169326067
0.005968297831714153
0.00595807284116745
0.0059478385373950005
0.005937612149864435
0.0059274109080433846
0.005917200352996588
0.005907005164772272
0.005896810907870531
0.005886624101549387
0.005876448936760426
0.005866283550858498
0.005856121890246868
0.005845971871167421
0.005835832562297583
0.00582569045946002
0.00581555999815464
0.0058054509572684765
0.005795337725430727
0.0057852366007864475
0.00577516108751297
0.005765067879110575
0.0057549928314983845
0.005744937341660261
0.00573488837108016
0.005724848248064518
0.0057148258201777935
0.005704803392291069
0.005694797728210688
0.005684804171323776
0.005674815271049738
0.005664841737598181
0.005654883570969105
0.005644925870001316
0.0056349835358560085
0.005625052843242884
0.0056151412427425385
0.0056052240543067455
0.0055953445844352245
0.005585458129644394
0.0055756038054823875
0.0055657499469816685
0.005555897951126099
0.00554607855156064
0.005536261014640331
0.005526467692106962
0.005516672041267157
0.005506903398782015
0.0054971445351839066
0.0054873996414244175
0.005477659869939089
0.005467937793582678
0.005458242259919643
0.005448544397950172
0.005438877269625664
0.005429209675639868
0.005419570952653885
0.005409943871200085
0.005400324240326881
0.005390722770243883
0.005381147377192974
0.0053715757094323635
0.005362027324736118
0.005352485924959183
0.005342972930520773
0.005333460867404938
0.0053239851258695126
0.005314509384334087
0.005305048543959856
0.005295612849295139
0.005286195781081915
0.005276783835142851
0.005267411470413208
0.005258042365312576
0.005248671397566795
0.005239340476691723
0.005230029579252005
0.005220736376941204
0.005211438052356243
0.005202177911996841
0.005192928947508335
0.005183704197406769
0.005174492951482534
0.005165306851267815
0.005156130064278841
0.0051469746977090836
0.005137831903994083
0.005128709599375725
0.005119610577821732
0.00511053204536438
0.005101472605019808
0.005092422943562269
0.005083402153104544
0.005074400454759598
0.005065415520220995
0.005056441295892
0.0050475033931434155
0.005038566887378693
0.005029663909226656
0.005020781420171261
0.005011898465454578
0.0050030602142214775
0.004994231276214123
0.004985420498996973
0.004976632539182901
0.004967859014868736
0.004959112964570522
0.004950386472046375
0.004941670224070549
0.004932987969368696
0.004924324341118336
0.004915665369480848
0.004907041322439909
0.004898437298834324
0.004889847710728645
0.004881286062300205
0.004872739315032959
0.004864214453846216
0.004855709616094828
0.004847228992730379
0.004838765133172274
0.004830329213291407
0.00482191052287817
0.004813517443835735
0.00480513134971261
0.004796772729605436
0.004788444377481937
0.004780121613293886
0.0047718314453959465
0.004763560835272074
0.004755308385938406
0.00474706944078207
0.004738867748528719
0.004730685148388147
0.004722511395812035
0.004714373033493757
0.004706249106675386
0.004698152653872967
0.004690063185989857
0.004682001657783985
0.004673963878303766
0.0046659610234200954
0.00465795025229454
0.004649978131055832
0.0046420288272202015
0.0046341004781425
0.004626190289855003
0.004618303384631872
0.004610436037182808
0.00460259011015296
0.004594766069203615
0.004586965776979923
0.004579182714223862
0.004571431316435337
0.00456369249150157
0.004555973224341869
0.004548274911940098
0.00454060360789299
0.004532954655587673
0.004525333177298307
0.004517715889960527
0.0045101335272192955
0.004502567928284407
0.004495016764849424
0.004487501922994852
0.004479994997382164
0.004472509026527405
0.004465062636882067
0.00445761950686574
0.004450206179171801
0.004442810546606779
0.00443543866276741
0.0044280835427343845
0.004420752637088299
0.0044134436175227165
0.004406154155731201
0.004398896358907223
0.00439164973795414
0.004384418483823538
0.004377215169370174
0.004370036534965038
0.004362878389656544
0.004355734679847956
0.004348615650087595
0.004341515712440014
0.004334439057856798
0.0043273791670799255
0.004320348147302866
0.004313335288316011
0.004306340590119362
0.004299365449696779
0.004292414989322424
0.0042854854837059975
0.00427856994792819
0.0042716823518276215
0.004264808259904385
0.004257967695593834
0.0042511336505413055
0.004244329407811165
0.004237544722855091
0.004230774473398924
0.004224036820232868
0.004217310808598995
0.0042106048204004765
0.00420391745865345
0.004197257570922375
0.004190604668110609
0.004183987155556679
0.00417738314718008
0.004170797765254974
0.004164231009781361
0.004157692193984985
0.004151169676333666
0.004144666250795126
0.004138183314353228
0.00413172272965312
0.004125273320823908
0.004118850454688072
0.0041124410927295685
0.0041060554794967175
0.004099690821021795
0.0040933480486273766
0.004087019246071577
0.004080710466951132
0.004074430093169212
0.004068160895258188
0.004061910789459944
0.004055679775774479
0.0040494720451533794
0.0040432787500321865
0.004037109669297934
0.004030959215015173
0.004024822264909744
0.004018709994852543
0.004012614488601685
0.004006537143141031
0.004000477492809296
0.003994438331574202
0.003988421522080898
0.003982419613748789
0.00397643493488431
0.003970473073422909
0.003964531235396862
0.003958597779273987
0.003952696453779936
0.0039468021132051945
0.00394092733040452
0.003935075830668211
0.003929238300770521
0.00392342172563076
0.003917619585990906
0.003911840263754129
0.0039060816634446383
0.003900335170328617
0.003894607536494732
0.0038889008574187756
0.0038832032587379217
0.003877534531056881
0.003871879307553172
0.0038662429433315992
0.0038606151938438416
0.0038550083991140127
0.003849425120279193
0.0038438576739281416
0.003838305827230215
0.003832769114524126
0.0038272568490356207
0.0038217632099986076
0.0038162802811712027
0.003810812719166279
0.0038053651805967093
0.0037999318446964025
0.003794517135247588
0.003789127105847001
0.00378374638967216
0.003778382670134306
0.0037730352487415075
0.0037677071522921324
0.0037623904645442963
0.003757090074941516
0.0037518059834837914
0.003746546572074294
0.0037413013633340597
0.0037360733840614557
0.0037308568134903908
0.003725654212757945
0.0037204709369689226
0.0037153116427361965
0.0037101567722857
0.0037050230894237757
0.00369990523904562
0.0036947967018932104
0.003689712379127741
0.0036846462171524763
0.003679591929540038
0.003674553707242012
0.0036695306189358234
0.0036645159125328064
0.003659528214484453
0.0036545549519360065
0.0036495893727988005
0.0036446440499275923
0.003639709670096636
0.0036348020657896996
0.0036298981867730618
0.0036250115372240543
0.0036201465409249067
0.003615285037085414
0.0036104514729231596
0.0036056169774383307
0.0036008129827678204
0.003596020396798849
0.0035912387538701296
0.0035864764358848333
0.0035817199386656284
0.0035769864916801453
0.0035722642205655575
0.0035675521939992905
0.0035628629848361015
0.0035581914708018303
0.0035535211209207773
0.0035488742869347334
0.003544237231835723
0.0035396062303334475
0.0035350059624761343
0.0035304175689816475
0.003525841748341918
0.0035212733782827854
0.003516720375046134
0.0035121850669384003
0.003507660236209631
0.0035031528677791357
0.003498657839372754
0.00349417538382113
0.003489710623398423
0.00348525308072567
0.0034808136988431215
0.0034763826988637447
0.0034719696268439293
0.003467569826170802
0.0034631844609975815
0.0034588139969855547
0.0034544523805379868
0.003450098680332303
0.0034457677975296974
0.003441449021920562
0.003437138395383954
0.00343284267000854
0.003428563242778182
0.0034242954570800066
0.003420037217438221
0.0034157917834818363
0.0034115666057914495
0.003407343290746212
0.0034031448885798454
0.003398951841518283
0.003394767874851823
0.003390601836144924
0.0033864399883896112
0.003382303984835744
0.003378170309588313
0.0033740547951310873
0.0033699478954076767
0.003365857992321253
0.003361776005476713
0.003357709152624011
0.0033536534756422043
0.003349602222442627
0.0033455737866461277
0.003341550938785076
0.0033375404309481382
0.003333542961627245
0.0033295557368546724
0.0033255908638238907
0.0033216297160834074
0.003317676018923521
0.003313732333481312
0.003309809835627675
0.0033058980479836464
0.0033019890543073416
0.0032981005497276783
0.003294222755357623
0.0032903526443988085
0.003286494640633464
0.0032826466485857964
0.003278805175796151
0.003274990012869239
0.003271175315603614
0.0032673715613782406
0.003263582242652774
0.0032598073594272137
0.0032560350373387337
0.003252275986596942
0.003248527878895402
0.003244793275371194
0.0032410670537501574
0.003237352939322591
0.003233645809814334
0.003229960333555937
0.0032262757886201143
0.003222601255401969
0.0032189374323934317
0.003215296193957329
0.0032116544898599386
0.0032080209348350763
0.003204403445124626
0.003200792707502842
0.0031971961725503206
0.003193601267412305
0.0031900254543870687
0.0031864617485553026
0.0031829006038606167
0.0031793557573109865
0.003175817895680666
0.0031722914427518845
0.0031687726732343435
0.0031652606558054686
0.003161769825965166
0.0031582803931087255
0.0031548035331070423
0.003151332028210163
0.003147880546748638
0.0031444283667951822
0.0031409873627126217
0.0031375593971461058
0.0031341363210231066
0.003130729543045163
0.003127327421680093
0.0031239388044923544
0.0031205592676997185
0.003117182059213519
0.003113821381703019
0.003110466990619898
0.003107127733528614
0.003103788709267974
0.003100466215983033
0.0030971516389399767
0.0030938375275582075
0.0030905490275472403
0.0030872561037540436
0.0030839729588478804
0.0030807028524577618
0.00307744019664824
0.00307418848387897
0.0030709467828273773
0.003067710902541876
0.003064483404159546
0.0030612635891884565
0.003058055182918906
0.0030548598151654005
0.003051664447411895
0.003048480721190572
0.0030453079380095005
0.0030421465635299683
0.003038988681510091
0.003035838482901454
0.003032699925825
0.0030295655597001314
0.0030264428351074457
0.0030233245342969894
0.0030202206689864397
0.0030171226244419813
0.003014031331986189
0.003010947722941637
0.003007879015058279
0.00300480960868299
0.003001751145347953
0.0029987082816660404
0.002995671471580863
0.002992631634697318
0.00298960879445076
0.0029865906108170748
0.0029835777822881937
0.0029805831145495176
0.0029775872826576233
0.002974601462483406
0.002971625654026866
0.002968655899167061
0.0029656896367669106
0.002962739672511816
0.0029597918037325144
0.0029568530153483152
0.0029539240058511496
0.0029510001186281443
0.0029480813536792994
0.0029451779555529356
0.002942274557426572
0.00293937511742115
0.0029364952351897955
0.002933617914095521
0.0029307431541383266
0.0029278795700520277
0.0029250236693769693
0.002922171726822853
0.0029193307273089886
0.002916501834988594
0.002913667121902108
0.002910849405452609
0.002908032387495041
0.0029052288737148046
0.002902425592765212
0.002899634651839733
0.0028968523256480694
0.0028940686024725437
0.002891299780458212
0.002888535615056753
0.002885777037590742
0.0028830314986407757
0.0028802831657230854
0.00287755043245852
0.002874817932024598
0.0028720987029373646
0.0028693750500679016
0.0028666697908192873
0.0028639661613851786
0.002861269749701023
0.0028585793916136026
0.002855895319953561
0.002853218698874116
0.0028505437076091766
0.0028478852473199368
0.002845233306288719
0.002842580433934927
0.002839932916685939
0.002837295411154628
0.002834661165252328
0.002832043683156371
0.0028294208459556103
0.0028268075548112392
0.0028242056723684072
0.0028216030914336443
0.002819004701450467
0.0028164233081042767
0.0028138405177742243
0.0028112668078392744
0.0028086958918720484
0.002806128701195121
0.002803577110171318
0.0028010231908410788
0.0027984799817204475
0.0027959386352449656
0.0027934073004871607
0.0027908848132938147
0.002788361394777894
0.0027858444955199957
0.0027833397034555674
0.0027808325830847025
0.0027783378027379513
0.002775843720883131
0.0027733531314879656
0.0027708793058991432
0.0027684057131409645
0.0027659328188747168
0.002763468539342284
0.002761010779067874
0.002758563496172428
0.0027561120223253965
0.002753675915300846
0.002751240972429514
0.002748809289187193
0.00274638831615448
0.002743964781984687
0.0027415549848228693
0.0027391475159674883
0.002736748894676566
0.0027343451511114836
0.002731959568336606
0.0027295660693198442
0.0027271914295852184
0.0027248202823102474
0.0027224405203014612
0.00272008148021996
0.0027177156880497932
0.002715361537411809
0.0027130143716931343
0.0027106725610792637
0.002708330051973462
0.0027059942949563265
0.002703667152673006
0.002701348392292857
0.0026990289334207773
0.0026967155281454325
0.002694405149668455
0.0026921024546027184
0.0026898039504885674
0.0026875126641243696
0.0026852230075746775
0.002682935679331422
0.0026806597597897053
0.0026783861685544252
0.00267611350864172
0.0026738487649708986
0.0026715961284935474
0.002669338369742036
0.002667086897417903
0.002664840780198574
0.00266260071657598
0.002660367637872696
0.0026581354904919863
0.0026559107936918736
0.0026536902878433466
0.002651471644639969
0.0026492606848478317
0.0026470490265637636
0.0026448508724570274
0.0026426527183502913
0.002640455961227417
0.002638269914314151
0.0026360817719250917
0.0026339013129472733
0.002631723415106535
0.002629557391628623
0.0026273881085217
0.002625223947688937
0.0026230651419609785
0.0026209100615233183
0.002618764992803335
0.0026166182942688465
0.002614477649331093
0.002612343057990074
0.0026102096308022738
0.002608080394566059
0.0026059565134346485
0.002603835193440318
0.0026017248164862394
0.0025996158365160227
0.00259750266559422
0.00259540812112391
0.0025933007709681988
0.002591203199699521
0.002589119365438819
0.0025870297104120255
0.0025849491357803345
0.002582872286438942
0.0025807993952184916
0.002578728599473834
0.002576660830527544
0.002574602374807
0.0025725376326590776
0.002570483833551407
0.002568440744653344
0.002566389739513397
0.0025643513072282076
0.0025623152032494545
0.002560274675488472
0.002558246022090316
0.002556220628321171
0.002554192440584302
0.0025521747302263975
0.002550163771957159
0.002548151882365346
0.0025461416225880384
0.002544135320931673
0.0025421385653316975
0.0025401401799172163
0.002538150642067194
0.0025361571460962296
0.0025341729633510113
0.0025321932043880224
0.0025302174035459757
0.002528237644582987
0.0025262683629989624
0.0025242974516004324
0.002522337017580867
0.002520374720916152
0.0025184163823723793
0.0025164668913930655
0.002514513907954097
0.002512572333216667
0.0025106268003582954
0.002508690347895026
0.0025067541282624006
0.0025048234965652227
0.002502894727513194
0.002500966191291809
0.00249904184602201
0.0024971249513328075
0.0024952106177806854
0.0024933007080107927
0.0024913952220231295
0.002489490667358041
0.002487586811184883
0.0024856862146407366
0.002483793068677187
0.0024819006212055683
0.002480011200532317
0.00247812713496387
0.002476243069395423
0.0024743671528995037
0.0024724898394197226
0.002470620209351182
0.002468750113621354
0.0024668853729963303
0.0024650203995406628
0.0024631633423268795
0.002461307216435671
0.002459451789036393
0.002457603346556425
0.002455753507092595
0.0024539129808545113
0.0024520696606487036
0.002450227504596114
0.002448392566293478
0.0024465671740472317
0.0024447396863251925
0.0024429152254015207
0.0024410891346633434
0.0024392721243202686
0.0024374513886868954
0.002435642061755061
0.0024338318035006523
0.002432022010907531
0.00243021990172565
0.002428416395559907
0.0024266152177006006
0.002424821723252535
0.002423028228804469
0.0024212368298321962
0.0024194587022066116
0.0024176689330488443
0.002415889874100685
0.0024141082540154457
0.002412335015833378
0.00241056177765131
0.002408792031928897
0.0024070206563919783
0.002405255800113082
0.002403496764600277
0.002401737030595541
0.0023999798577278852
0.002398226410150528
0.0023964708670973778
0.0023947234731167555
0.0023929837625473738
0.002391241490840912
0.0023894994519650936
0.0023877578787505627
0.00238602701574564
0.002384296152740717
0.002382564125582576
0.0023808327969163656
0.0023791142739355564
0.002377391792833805
0.0023756760638207197
0.0023739568423479795
0.002372241113334894
0.0023705330677330494
0.002368823392316699
0.002367116045206785
0.002365412190556526
0.002363713225349784
0.0023620137944817543
0.0023603211157023907
0.0023586221504956484
0.0023569364566355944
0.0023552507627755404
0.002353563904762268
0.002351878909394145
0.0023501974064856768
0.0023485193960368633
0.0023468458093702793
0.002345168497413397
0.0023434958420693874
0.002341832034289837
0.0023401635698974133
0.00233850022777915
0.002336839446797967
0.0023351809941232204
0.002333519048988819
0.002331868279725313
0.0023302151821553707
0.0023285660427063704
0.0023269178345799446
0.0023252726532518864
0.0023236300330609083
0.0023219904396682978
0.0023203487507998943
0.0023187187034636736
0.002317079808562994
0.0023154583759605885
0.002313825301826
0.0023121987469494343
0.002310571726411581
0.0023089535534381866
0.002307329559698701
0.002305716508999467
0.00230410136282444
0.0023024859838187695
0.002300872467458248
0.0022992664016783237
0.00229765847325325
0.0022960552014410496
0.0022944528609514236
0.0022928558755666018
0.0022912556305527687
0.0022896623704582453
0.0022880665492266417
0.0022864758502691984
0.0022848863154649734
0.0022833002731204033
0.0022817160934209824
0.0022801284212619066
0.002278550760820508
0.0022769684437662363
0.0022753970697522163
0.002273818012326956
0.0022722494322806597
0.0022706796880811453
0.002269108546897769
0.002267540665343404
0.0022659797687083483
0.002264417940750718
0.002262853318825364
0.0022612970788031816
0.0022597440984100103
0.002258191118016839
0.0022566383704543114
0.002255087485536933
0.0022535400930792093
0.002251991769298911
0.0022504543885588646
0.0022489072289317846
0.0022473663557320833
0.002245828043669462
0.0022442908957600594
0.0022427572403103113
0.0022412275429815054
0.002239697379991412
0.002238169312477112
0.002236642176285386
0.0022351162042468786
0.002233589766547084
0.0022320726420730352
0.0022305543534457684
0.0022290367633104324
0.0022275212686508894
0.002226009964942932
0.0022244956344366074
0.0022229901514947414
0.002221479546278715
0.002219973597675562
0.002218471374362707
0.0022169677540659904
0.0022154657635837793
0.0022139702923595905
0.002212470630183816
0.0022109795827418566
0.0022094850428402424
0.0022079930640757084
0.0022065069060772657
0.0022050191182643175
0.0022035292349755764
0.002202043542638421
0.002200563671067357
0.002199082635343075
0.002197601832449436
0.002196126151829958
0.0021946534980088472
0.0021931785158813
0.002191707491874695
0.0021902367006987333
0.0021887701004743576
0.0021873046644032
0.0021858387626707554
0.0021843735594302416
0.002182916272431612
0.002181455958634615
0.0021799947135150433
0.0021785402204841375
0.002177082933485508
0.0021756314672529697
0.002174180932343006
0.002172731561586261
0.0021712828893214464
0.002169838175177574
0.0021683936938643456
0.002166946418583393
0.0021655114833265543
0.002164070261642337
0.002162634627893567
0.002161199226975441
0.002159764291718602
0.0021583291236311197
0.002156898844987154
0.0021554692648351192
0.00215404131449759
0.002152614761143923
0.0021511882077902555
0.0021497684065252542
0.00214834394864738
0.002146925311535597
0.002145505277439952
0.0021440873388201
0.0021426754537969828
0.0021412589121609926
0.002139847492799163
0.002138434676453471
0.00213702954351902
0.0021356213837862015
0.0021342160180211067
0.002132809953764081
0.002131405984982848
0.0021300064399838448
0.0021286087576299906
0.002127208048477769
0.0021258112974464893
0.0021244168747216463
0.002123023383319378
0.0021216305904090405
0.002120241289958358
0.0021188489627093077
0.0021174652501940727
0.002116080606356263
0.002114698989316821
0.0021133078262209892
0.002111927606165409
0.002110547386109829
0.0021091713570058346
0.0021077918354421854
0.002106415806338191
0.0021050404757261276
0.0021036691032350063
0.0021023007575422525
0.002100931480526924
0.002099560806527734
0.0020981922280043364
0.002096826210618019
0.0020954643841832876
0.002094097901135683
0.0020927421282976866
0.0020913805346935987
0.0020900226663798094
0.0020886659622192383
0.0020873076282441616
0.002085956046357751
0.00208460446447134
0.0020832540467381477
0.002081902464851737
0.002080553909763694
0.00207920977845788
0.0020778593607246876
0.0020765219815075397
0.0020751720294356346
0.002073833253234625
0.002072494011372328
0.0020711550023406744
0.0020698148291558027
0.0020684804767370224
0.0020671465899795294
0.0020658147986978292
0.002064481610432267
0.0020631521474570036
0.002061818027868867
0.0020604939199984074
0.0020591674838215113
0.002057841746136546
0.0020565169397741556
0.0020551953930407763
0.0020538754761219025
0.0020525557920336723
0.0020512316841632128
0.0020499241072684526
0.002048599300906062
0.0020472886972129345
0.002045976696535945
0.0020446607377380133
0.0020433547906577587
0.0020420439541339874
0.0020407342817634344
0.00203943089582026
0.0020381223876029253
0.0020368227269500494
0.002035516081377864
0.0020342145580798388
0.00203291280195117
0.002031617099419236
0.0020303158089518547
0.0020290266256779432
0.002027725102379918
0.0020264326594769955
0.00202514068223536
0.0020238508004695177
0.002022559754550457
0.002021272201091051
0.0020199830178171396
0.00201869523152709
0.0020174116361886263
0.0020161329302936792
0.0020148451440036297
0.0020135692320764065
0.0020122844725847244
0.002011008094996214
0.002009727992117405
0.002008452545851469
0.002007179195061326
0.0020059021189808846
0.0020046322606503963
0.0020033593755215406
0.0020020923111587763
0.0020008236169815063
0.0019995521288365126
0.0019982841331511736
0.0019970217254012823
0.0019957602489739656
0.001994495280086994
0.001993234036490321
0.001991970231756568
0.001990713644772768
0.0019894568249583244
0.001988201169297099
0.0019869429524987936
0.0019856905564665794
0.0019844367634505033
0.0019831799436360598
0.0019819329027086496
0.0019806858617812395
0.001979435095563531
0.0019781861919909716
0.001976942177861929
0.001975696301087737
0.001974447863176465
0.0019732099026441574
0.001971963793039322
0.0019707276951521635
0.0019694846123456955
0.0019682548008859158
0.001967012183740735
0.0019657774828374386
0.001964540220797062
0.001963309943675995
0.0019620764069259167
0.001960847992449999
0.0019596186466515064
0.0019583902321755886
0.0019571646116673946
0.001955935964360833
0.00195471104234457
0.0019534847233444452
0.001952262013219297
0.0019510408164933324
0.0019498200854286551
0.0019485978409647942
0.00194738048594445
0.001946163596585393
0.001944945310242474
0.0019437317969277501
0.0019425153732299805
0.0019413045374676585
0.0019400924211367965
0.0019388789078220725
0.001937669119797647
0.0019364624749869108
0.0019352551316842437
0.0019340459257364273
0.0019328430062159896
0.0019316371763125062
0.0019304340239614248
0.0019292352953925729
0.0019280313281342387
0.0019268323667347431
0.0019256332889199257
0.0019244415452703834
0.0019232409540563822
0.0019220414105802774
0.0019208452431485057
0.001919655012898147
0.0019184626871719956
0.001917273155413568
0.0019160801311954856
0.001914891297928989
0.0019137035124003887
0.0019125156104564667
0.0019113278249278665
0.0019101441139355302
0.0019089586567133665
0.0019077790202572942
0.0019065971719101071
0.0019054156728088856
0.0019042331259697676
0.0019030541880056262
0.0019018755992874503
0.001900703995488584
0.0018995256396010518
0.0018983520567417145
0.0018971780082210898
0.001896003377623856
0.001894836314022541
0.001893663895316422
0.0018924965988844633
0.0018913258099928498
0.0018901602597907186
0.001888992846943438
0.0018878283444792032
0.001886664074845612
0.001885504461824894
0.001884341356344521
0.0018831782508641481
0.001882018055766821
0.0018808568129315972
0.001879699993878603
0.0018785466672852635
0.0018773875199258327
0.0018762307008728385
0.0018750806339085102
0.0018739285878837109
0.001872774912044406
0.0018716241465881467
0.0018704698886722326
0.0018693278543651104
0.0018681742949411273
0.0018670303979888558
0.0018658831249922514
0.0018647362012416124
0.00186359288636595
0.0018624520162120461
0.0018613061401993036
0.0018601685296744108
0.0018590304534882307
0.0018578908639028668
0.0018567531369626522
0.0018556194845587015
0.001854481059126556
0.0018533451948314905
0.0018522124737501144
0.0018510803347453475
0.0018499461002647877
0.0018488160567358136
0.0018476876430213451
0.001846552942879498
0.0018454273231327534
0.0018442964646965265
0.0018431706121191382
0.0018420475535094738
0.0018409222830086946
0.001839797361753881
0.0018386755837127566
0.0018375543877482414
0.0018364350544288754
0.0018353122286498547
0.0018341983668506145
0.0018330798484385014
0.0018319647060707211
0.0018308463040739298
0.0018297331407666206
0.001828615553677082
0.0018275054171681404
0.0018263929523527622
0.0018252810696139932
0.0018241683719679713
0.0018230641726404428
0.0018219553167000413
0.001820846926420927
0.0018197395838797092
0.0018186339875683188
0.0018175290897488594
0.0018164296634495258
0.0018153279088437557
0.0018142253393307328
0.0018131228862330317
0.0018120260210707784
0.001810926478356123
0.0018098261207342148
0.0018087310018017888
0.0018076351843774319
0.001806536689400673
0.0018054440151900053
0.001804351108148694
0.001803258084692061
0.0018021672731265426
0.001801078673452139
0.001799983438104391
0.0017988969339057803
0.0017978101968765259
0.001796722412109375
0.001795639400370419
0.0017945527797564864
0.0017934666248038411
0.0017923834966495633
0.0017913025803864002
0.0017902204999700189
0.0017891426105052233
0.0017880593659356236
0.0017869833391159773
0.0017859053332358599
0.0017848293064162135
0.0017837523482739925
0.001782679813914001
0.0017816061154007912
0.0017805317183956504
0.0017794573213905096
0.0017783894436433911
0.0017773151630535722
0.0017762442585080862
0.0017751733539626002
0.0017741092015057802
0.0017730430699884892
0.0017719723982736468
0.0017709117382764816
0.001769847352989018
0.001768781105056405
0.0017677202122285962
0.0017666572239249945
0.0017655990086495876
0.0017645350890234113
0.001763474429026246
0.0017624178435653448
0.0017613632371649146
0.001760305487550795
0.0017592497169971466
0.001758194761350751
0.0017571403877809644
0.0017560923006385565
0.0017550326883792877
0.0017539841355755925
0.0017529361648485065
0.0017518842360004783
0.0017508367309346795
0.001749787712469697
0.0017487398581579328
0.0017476938664913177
0.0017466519493609667
0.001745606423355639
0.0017445641569793224
0.0017435172339901328
0.0017424754332751036
0.0017414356116205454
0.0017403935780748725
0.0017393563175573945
0.0017383173108100891
0.001737280865199864
0.0017362438375130296
0.0017352061113342643
0.0017341731581836939
0.00173314125277102
0.001732104574330151
0.001731072785332799
0.0017300413455814123
0.001729011768475175
0.00172797916457057
0.0017269473755732179
0.001725921407341957
0.0017248959047719836
0.0017238663276657462
0.00172284129075706
0.0017218138091266155
0.0017207894707098603
0.001719768508337438
0.0017187480116263032
0.0017177232075482607
0.001716707251034677
0.0017156845424324274
0.0017146655591204762
0.0017136482056230307
0.0017126305028796196
0.0017116139642894268
0.0017105952138081193
0.0017095821676775813
0.0017085656290873885
0.0017075564246624708
0.0017065393039956689
0.0017055287025868893
0.0017045154236257076
0.0017035051714628935
0.0017024995759129524
0.0017014890909194946
0.0017004824476316571
0.0016994787147268653
0.001698470558039844
0.0016974679892882705
0.0016964598326012492
0.0016954579623416066
0.0016944516682997346
0.0016934529412537813
0.0016924492083489895
0.0016914494335651398
0.001690445700660348
0.0016894477885216475
0.001688451855443418
0.0016874554567039013
0.0016864580102264881
0.0016854641726240516
0.0016844681231305003
0.0016834735870361328
0.0016824777703732252
0.0016814846312627196
0.0016804966144263744
0.0016795059200376272
0.001678513828665018
0.0016775262774899602
0.0016765340697020292
0.0016755504766479135
0.0016745607135817409
0.001673577120527625
0.0016725921304896474
0.001671606325544417
0.0016706240130588412
0.001669639372266829
0.0016686567105352879
0.0016676742816343904
0.0016666953451931477
0.0016657127998769283
0.0016647361917421222
0.001663755625486374
0.001662777503952384
0.0016618019435554743
0.0016608258010819554
0.0016598519869148731
0.001658878056332469
0.0016579023795202374
0.0016569305444136262
0.001655956031754613
0.00165498664136976
0.0016540149226784706
0.0016530462307855487
0.0016520763747394085
0.001651106053031981
0.001650140737183392
0.0016491736751049757
0.0016482096398249269
0.0016472435090690851
0.0016462793573737144
0.0016453132266178727
0.0016443508211523294
0.0016433882992714643
0.001642427290789783
0.0016414679121226072
0.0016405056230723858
0.0016395446145907044
0.0016385873313993216
0.0016376322600990534
0.001636673929169774
0.0016357211861759424
0.001634761574678123
0.001633808366023004
0.0016328529454767704
0.0016319004353135824
0.0016309497877955437
0.0016299979761242867
0.0016290451167151332
0.0016280903946608305
0.0016271444037556648
0.0016261941054835916
0.001625249395146966
0.0016243010759353638
0.0016233542701229453
0.0016224081628024578
0.0016214653151109815
0.0016205220017582178
0.0016195748466998339
0.0016186328139156103
0.00161768589168787
0.001616750843822956
0.0016158081125468016
0.001614870154298842
0.0016139298677444458
0.0016129921423271298
0.001612053602002561
0.0016111171571537852
0.001610178267583251
0.0016092445002868772
0.0016083105001598597
0.0016073760343715549
0.001606443664059043
0.0016055111773312092
0.0016045797383412719
0.0016036478336900473
0.0016027189558371902
0.0016017850721254945
0.0016008588718250394
0.001599930226802826
0.001599001931026578
0.001598076312802732
0.0015971495304256678
0.0015962270554155111
0.0015953014371916652
0.0015943767502903938
0.0015934498514980078
0.0015925306361168623
0.0015916060656309128
0.0015906866174191236
0.0015897640259936452
0.0015888453926891088
0.0015879272250458598
0.0015870070783421397
0.0015860919374972582
0.001585174584761262
0.0015842587454244494
0.0015833453508093953
0.0015824283473193645
0.0015815163496881723
0.0015806000446900725
0.0015796872321516275
0.00157877616584301
0.001577866030856967
0.0015769553137943149
0.0015760448295623064
0.0015751362079754472
0.0015742245595902205
0.0015733204782009125
0.0015724104596301913
0.0015715075423941016
0.0015705997357144952
0.0015696985647082329
0.0015687928535044193
0.0015678898198530078
0.0015669850399717689
0.0015660818899050355
0.0015651803696528077
0.0015642793150618672
0.001563380821608007
0.0015624823281541467
0.001561586163006723
0.0015606830129399896
0.0015597866149619222
0.0015588903333991766
0.0015579935861751437
0.0015571011463180184
0.0015562052140012383
0.001555310096591711
0.0015544187044724822
0.0015535274287685752
0.0015526337083429098
0.00155174289830029
0.0015508527867496014
0.0015499596484005451
0.0015490737278014421
0.0015481833834201097
0.0015472987433895469
0.0015464124735444784
0.0015455231769010425
0.0015446353936567903
0.0015437511028721929
0.0015428697224706411
0.0015419848496094346
0.0015411003259941936
0.0015402192948386073
0.0015393384965136647
0.001538457116112113
0.0015375744551420212
0.0015366970328614116
0.0015358171658590436
0.0015349396271631122
0.0015340603422373533
0.001533182105049491
0.0015323078259825706
0.0015314309857785702
0.0015305548440665007
0.001529683475382626
0.0015288077993318439
0.0015279342187568545
0.0015270626172423363
0.0015261900844052434
0.0015253210440278053
0.0015244509559124708
0.0015235802857205272
0.0015227096155285835
0.0015218387125059962
0.0015209730481728911
0.0015201019123196602
0.0015192389255389571
0.0015183755895122886
0.0015175087610259652
0.0015166419325396419
0.0015157785965129733
0.0015149177052080631
0.0015140521572902799
0.001513191731646657
0.001512332120910287
0.0015114713460206985
0.0015106082428246737
0.0015097504947334528
0.0015088904183357954
0.0015080288285389543
0.0015071759698912501
0.001506314380094409
0.001505463500507176
0.0015046054031699896
0.0015037530101835728
0.0015028961934149265
0.0015020420541986823
0.0015011915238574147
0.0015003372682258487
0.0014994876692071557
0.0014986357418820262
0.0014977854443714023
0.001496936078183353
0.0014960867119953036
0.0014952369965612888
0.0014943877467885613
0.0014935393119230866
0.0014926920412108302
0.0014918515225872397
0.0014910027384757996
0.0014901537215337157
0.001489310059696436
0.0014884669799357653
0.0014876257628202438
0.001486784778535366
0.0014859449584037066
0.001485102460719645
0.00148426101077348
0.0014834218891337514
0.0014825830003246665
0.0014817407354712486
0.0014809058047831059
0.0014800679637119174
0.0014792310539633036
0.0014783957740291953
0.0014775586314499378
0.001476723002269864
0.0014758887700736523
0.0014750569825991988
0.0014742244966328144
0.0014733936404809356
0.0014725609216839075
0.0014717304147779942
0.0014708961825817823
0.0014700655592605472
0.0014692401746287942
0.0014684118796139956
0.0014675805578008294
0.0014667535433545709
0.0014659272274002433
0.0014650988159701228
0.0014642756432294846
0.0014634495601058006
0.0014626267366111279
0.001461803331039846
0.0014609764330089092
0.001460155239328742
0.001459332532249391
0.0014585097087547183
0.0014576916582882404
0.0014568720944225788
0.001456049969419837
0.0014552314532920718
0.0014544130535796285
0.001453592674806714
0.001452778815291822
0.001451961463317275
0.001451146206818521
0.0014503272250294685
0.0014495159266516566
0.0014486998552456498
0.0014478866942226887
0.0014470753958448768
0.0014462623512372375
0.0014454522170126438
0.001444637542590499
0.0014438265934586525
0.0014430168084800243
0.0014422095846384764
0.0014414007309824228
0.001440592808648944
0.0014397845370694995
0.001438974984921515
0.0014381662476807833
0.0014373603044077754
0.0014365592505782843
0.001435754937119782
0.0014349478296935558
0.0014341439818963408
0.0014333405997604132
0.0014325366355478764
0.0014317365130409598
0.001430935924872756
0.0014301371993497014
0.0014293352141976357
0.0014285349752753973
0.0014277385780587792
0.0014269360108301044
0.0014261427568271756
0.0014253436820581555
0.0014245468191802502
0.0014237517025321722
0.0014229529770091176
0.0014221605379134417
0.0014213626272976398
0.001420570071786642
0.0014197799609974027
0.0014189849607646465
0.001418192172423005
0.0014174015959724784
0.0014166110195219517
0.0014158191625028849
0.0014150338247418404
0.0014142385916784406
0.0014134487137198448
0.0014126639580354095
0.0014118757098913193
0.0014110907213762403
0.00141030247323215
0.0014095178339630365
0.0014087322633713484
0.0014079454122111201
0.0014071629848331213
0.0014063769485801458
0.0014055968495085835
0.0014048117445781827
0.0014040319947525859
0.0014032493345439434
0.0014024678384885192
0.0014016893692314625
0.0014009103178977966
0.0014001312665641308
0.0013993504690006375
0.0013985724654048681
0.0013977952767163515
0.0013970199506729841
0.0013962440425530076
0.0013954683672636747
0.0013946938561275601
0.0013939169002696872
0.0013931435532867908
0.0013923703227192163
0.0013915970921516418
0.0013908258406445384
0.001390055287629366
0.0013892780989408493
0.0013885112712159753
0.00138773862272501
0.001386971096508205
0.0013862018240615726
0.0013854327844455838
0.0013846649089828134
0.001383896335028112
0.0013831271789968014
0.0013823633780702949
0.0013815993443131447
0.0013808325165882707
0.0013800670858472586
0.0013793028192594647
0.0013785377377644181
0.0013777773128822446
0.0013770113000646234
0.001376252039335668
0.0013754882384091616
0.0013747279299423099
0.0013739666901528835
0.0013732073130086064
0.0013724499149248004
0.001371687976643443
0.0013709302293136716
0.0013701750431209803
0.0013694122899323702
0.0013686597812920809
0.0013679016847163439
0.0013671480119228363
0.0013663900317624211
0.0013656365917995572
0.0013648817548528314
0.001364128547720611
0.0013633774360641837
0.0013626221334561706
0.001361872535198927
0.0013611194444820285
0.0013603668194264174
0.001359616289846599
0.0013588686706498265
0.0013581209350377321
0.0013573688920587301
0.0013566224370151758
0.001355872256681323
0.0013551252195611596
0.0013543805107474327
0.0013536355691030622
0.0013528886483982205
0.0013521447544917464
0.0013513969024643302
0.0013506532413884997
0.00134990771766752
0.0013491687132045627
0.0013484266819432378
0.0013476797612383962
0.0013469374971464276
0.0013461981434375048
0.0013454608852043748
0.0013447162928059697
0.0013439796166494489
0.0013432399136945605
0.0013425020733848214
0.0013417652808129787
0.0013410266255959868
0.0013402897166088223
0.0013395542046055198
0.0013388157822191715
0.001338083646260202
0.0013373501133173704
0.0013366139028221369
0.0013358782744035125
0.0013351425295695662
0.0013344134204089642
0.0013336807023733854
0.0013329500798135996
0.0013322160812094808
0.0013314859243109822
0.0013307556509971619
0.0013300252612680197
0.001329297199845314
0.0013285697204992175
0.0013278414262458682
0.0013271119678393006
0.0013263836735859513
0.001325657474808395
0.0013249312760308385
0.001324207871221006
0.0013234802754595876
0.0013227571034803987
0.0013220313703641295
0.0013213066849857569
0.0013205838622525334
0.0013198595261201262
0.0013191384496167302
0.0013184157432988286
0.0013176962966099381
0.0013169748708605766
0.0013162565883249044
0.0013155363267287612
0.001314815366640687
0.0013140960363671184
0.001313379150815308
0.0013126591220498085
0.001311944448389113
0.001311226631514728
0.0013105091638863087
0.0013097941409796476
0.0013090765569359064
0.00130836374592036
0.0013076498871669173
0.0013069364940747619
0.0013062229845672846
0.0013055100571364164
0.0013047961983829737
0.0013040816411376
0.0013033741852268577
0.0013026621891185641
0.0013019543839618564
0.0013012412237003446
0.0013005323708057404
0.001299822935834527
0.001299114665016532
0.0012984060449525714
0.0012977004516869783
0.001296990318223834
0.0012962842592969537
0.0012955786660313606
0.0012948757503181696
0.0012941674795001745
0.0012934621190652251
0.0012927590869367123
0.0012920533772557974
0.0012913511600345373
0.0012906483607366681
0.0012899485882371664
0.0012892447412014008
0.0012885418254882097
0.001287842751480639
0.0012871436774730682
0.0012864439049735665
0.0012857423862442374
0.001285041682422161
0.0012843429576605558
0.0012836450478062034
0.0012829512124881148
0.0012822516728192568
0.0012815563241019845
0.0012808607425540686
0.0012801624834537506
0.0012794678332284093
0.001278774463571608
0.0012780808610841632
0.0012773844646289945
0.0012766895815730095
0.0012759962119162083
0.0012753058690577745
0.0012746157590299845
0.001273922622203827
0.0012732314644381404
0.0012725417036563158
0.001271850080229342
0.0012711600866168737
0.0012704716064035892
0.0012697855709120631
0.001269092783331871
0.0012684063985943794
0.0012677215272560716
0.0012670316500589252
0.001266348292119801
0.0012656605103984475
0.0012649731943383813
0.0012642923975363374
0.001263603800907731
0.001262920442968607
0.0012622375506907701
0.0012615576852113008
0.0012608709512278438
0.0012601850321516395
0.0012595076113939285
0.0012588242534548044
0.0012581456685438752
0.001257465803064406
0.0012567839585244656
0.0012561038602143526
0.0012554237619042397
0.0012547463411465287
0.0012540692696347833
0.0012533942935988307
0.0012527138460427523
0.0012520350283011794
0.0012513590045273304
0.0012506827479228377
0.0012500074226409197
0.0012493340764194727
0.0012486594496294856
0.0012479845900088549
0.0012473087990656495
0.0012466359185054898
0.0012459618737921119
0.0012452934170141816
0.0012446190230548382
0.0012439469574019313
0.0012432755902409554
0.0012426060857251287
0.0012419357663020492
0.0012412667274475098
0.0012405974557623267
0.0012399284169077873
0.0012392570497468114
0.0012385898735374212
0.0012379236286506057
0.0012372604105621576
0.0012365906732156873
0.0012359223328530788
0.0012352581834420562
0.0012345939176157117
0.001233926392160356
0.0012332634069025517
0.001232600654475391
0.00123193534091115
0.0012312715407460928
0.0012306076241657138
0.0012299460358917713
0.0012292865430936217
0.0012286221608519554
0.0012279633665457368
0.0012273035245016217
0.0012266418198123574
0.0012259806971997023
0.0012253188760951161
0.001224665204063058
0.0012240071082487702
0.001223348081111908
0.0012226896360516548
0.001222033053636551
0.0012213770532980561
0.0012207180261611938
0.0012200642377138138
0.001219409517943859
0.0012187553802505136
0.0012180975172668695
0.0012174443108960986
0.0012167900567874312
0.0012161374324932694
0.0012154857395216823
0.0012148325331509113
0.0012141792103648186
0.0012135300785303116
0.0012128764064982533
0.0012122318148612976
0.001211577677167952
0.0012109290109947324
0.001210278132930398
0.00120962702203542
0.001208976493217051
0.0012083326000720263
0.001207683584652841
0.0012070359662175179
0.0012063904432579875
0.0012057417770847678
0.0012050962541252375
0.0012044500326737761
0.0012038035783916712
0.0012031614314764738
0.0012025178875774145
0.0012018728302791715
0.001201228704303503
0.0012005838798359036
0.001199942547827959
0.0011992976069450378
0.0011986582539975643
0.001198017387650907
0.0011973774526268244
0.0011967335594817996
0.0011960930423811078
0.0011954549700021744
0.0011948151513934135
0.001194177777506411
0.001193536794744432
0.0011929001193493605
0.0011922632111236453
0.0011916236253455281
0.0011909875320270658
0.0011903519043698907
0.0011897152289748192
0.0011890773894265294
0.0011884445557370782
0.0011878082295879722
0.001187173998914659
0.0011865384876728058
0.0011859064688906074
0.0011852746829390526
0.0011846396373584867
0.0011840086663141847
0.0011833750177174807
0.001182743115350604
0.0011821123771369457
0.0011814795434474945
0.0011808539275079966
0.0011802215594798326
0.0011795915197581053
0.0011789656709879637
0.001178331091068685
0.001177703496068716
0.001177076599560678
0.0011764511000365019
0.0011758224572986364
0.0011751955607905984
0.0011745668016374111
0.0011739418841898441
0.0011733162682503462
0.0011726915836334229
0.0011720682960003614
0.0011714431457221508
0.0011708205565810204
0.0011701954063028097
0.0011695711873471737
0.0011689496459439397
0.0011683253105729818
0.0011677026050165296
0.001167082809843123
0.0011664615012705326
0.0011658428702503443
0.0011652210960164666
0.0011646001366898417
0.0011639774311333895
0.0011633604299277067
0.0011627421481534839
0.0011621254961937666
0.0011615082621574402
0.001160888117738068
0.0011602684389799833
0.0011596533004194498
0.0011590347858145833
0.0011584185995161533
0.001157806720584631
0.00115718855522573
0.0011565751628950238
0.0011559603735804558
0.0011553436052054167
0.0011547304457053542
0.001154116471298039
0.00115350098349154
0.001152892131358385
0.0011522803688421845
0.001151667209342122
0.0011510567273944616
0.0011504448484629393
0.0011498340172693133
0.0011492256307974458
0.0011486149160191417
0.0011480046669021249
0.0011473949998617172
0.001146788476034999
0.0011461778776720166
0.001145570888184011
0.0011449629673734307
0.0011443549301475286
0.0011437458451837301
0.0011431394377723336
0.0011425359407439828
0.001141931745223701
0.0011413232423365116
0.001140718930400908
0.0011401149677112699
0.0011395098408684134
0.0011389023857191205
0.0011383026139810681
0.00113769865129143
0.0011370978318154812
0.0011364953825250268
0.0011358949122950435
0.0011352928122505546
0.001134691177867353
0.0011340875644236803
0.0011334880255162716
0.0011328894179314375
0.0011322884820401669
0.0011316908057779074
0.0011310901027172804
0.001130492310039699
0.0011298931203782558
0.0011292969575151801
0.0011286967201158404
0.001128100324422121
0.001127502298913896
0.0011269061360508204
0.0011263114865869284
0.0011257153237238526
0.0011251206742599607
0.0011245247442275286
0.0011239310260862112
0.0011233350960537791
0.0011227427748963237
0.0011221502209082246
0.0011215542908757925
0.0011209639487788081
0.0011203708127140999
0.00111977884080261
0.0011191866360604763
0.001118598273023963
0.0011180040892213583
0.0011174158426001668
0.0011168259661644697
0.0011162332957610488
0.0011156460968777537
0.001115055289119482
0.0011144679738208652
0.0011138804256916046
0.0011132959043607116
0.0011127053294330835
0.0011121187126263976
0.001111530466005206
0.0011109418701380491
0.0011103586293756962
0.0011097713140770793
0.0011091855121776462
0.001108599710278213
0.0011080179829150438
0.0011074334615841508
0.0011068504536524415
0.0011062638368457556
0.0011056829243898392
0.001105100498534739
0.001104516675695777
0.001103934831917286
0.0011033524060621858
0.001102767768315971
0.0011021887185052037
0.0011016090866178274
0.001101026893593371
0.001100449007935822
0.001099868561141193
0.0010992905590683222
0.001098710810765624
0.0010981307132169604
0.001097553176805377
0.0010969756403937936
0.0010963992681354284
0.0010958206839859486
0.0010952427983283997
0.001094666076824069
0.001094093662686646
0.0010935129830613732
0.0010929416166618466
0.0010923660593107343
0.001091791084036231
0.0010912164580076933
0.0010906445095315576
0.0010900680208578706
0.0010894960723817348
0.0010889238910749555
0.001088350429199636
0.0010877791792154312
0.0010872044367715716
0.001086633070372045
0.0010860625188797712
0.0010854915017262101
0.0010849235113710165
0.0010843544732779264
0.0010837833397090435
0.0010832151165232062
0.0010826436337083578
0.0010820745956152678
0.0010815061395987868
0.0010809386149048805
0.0010803696932271123
0.0010798027506098151
0.001079237787052989
0.0010786692146211863
0.0010781034361571074
0.0010775354458019137
0.0010769707150757313
0.001076404470950365
0.00107584276702255
0.0010752781527116895
0.0010747140040621161
0.0010741495061665773
0.0010735878022387624
0.001073022373020649
0.0010724602034315467
0.0010718954727053642
0.001071335980668664
0.0010707718320190907
0.0010702102445065975
0.0010696498211473227
0.0010690896306186914
0.0010685281595215201
0.0010679683182388544
0.0010674095246940851
0.0010668485192582011
0.0010662897257134318
0.001065730000846088
0.0010651741176843643
0.0010646134614944458
0.0010640572290867567
0.0010635002981871367
0.0010629427852109075
0.0010623857378959656
0.0010618292726576328
0.0010612712940201163
0.001060718554072082
0.0010601613903418183
0.0010596074862405658
0.0010590525344014168
0.0010584978153929114
0.0010579415829852223
0.001057388260960579
0.0010568342404440045
0.001056283712387085
0.001055728760547936
0.0010551768355071545
0.0010546284029260278
0.001054071937687695
0.0010535211768001318
0.0010529699502512813
0.0010524203535169363
0.0010518693597987294
0.0010513185989111662
0.0010507677216082811
0.001050219521857798
0.0010496689938008785
0.00104912172537297
0.0010485750390216708
0.0010480270721018314
0.0010474795708432794
0.0010469300905242562
0.001046382007189095
0.0010458382312208414
0.0010452892165631056
0.00104474404361099
0.0010441981721669436
0.0010436527663841844
0.0010431077098473907
0.0010425631189718843
0.001042016432620585
0.0010414734715595841
0.0010409284150227904
0.0010403847554698586
0.0010398424929007888
0.001039300113916397
0.0010387588990852237
0.001038214541040361
0.0010376708814874291
0.0010371331591159105
0.001036590663716197
0.0010360503802075982
0.0010355066042393446
0.001034969580359757
0.0010344270849600434
0.001033888547681272
0.0010333487298339605
0.0010328120552003384
0.0010322709567844868
0.0010317317210137844
0.001031193183735013
0.0010306588374078274
0.001030120998620987
0.0010295839747413993
0.0010290452046319842
0.0010285120224580169
0.0010279749985784292
0.0010274364612996578
0.0010269021149724722
0.0010263684671372175
0.0010258329566568136
0.0010252990759909153
0.001024763216264546
0.0010242301505059004
0.0010236981324851513
0.0010231632040813565
0.0010226303711533546
0.0010220985859632492
0.0010215661022812128
0.0010210324544459581
0.001020501833409071
0.0010199740063399076
0.0010194400092586875
0.001018910319544375
0.0010183784179389477
0.0010178500087931752
0.0010173179907724261
0.0010167903965339065
0.0010162618709728122
0.0010157345095649362
0.0010152042377740145
0.001014675130136311
0.0010141469538211823
0.0010136187775060534
0.001013093744404614
0.0010125658009201288
0.0010120378574356437
0.0010115145705640316
0.0010109872091561556
0.0010104598477482796
0.0010099336504936218
0.001009410829283297
0.001008884166367352
0.0010083600645884871
0.0010078356135636568
0.0010073130251839757
0.0010067877592518926
0.0010062658693641424
0.0010057411855086684
0.0010052219731733203
0.001004698220640421
0.0010041771456599236
0.0010036531602963805
0.001003133598715067
0.0010026132222265005
0.0010020913323387504
0.001001571537926793
0.001001050346530974
0.0010005341609939933
0.0010000111069530249
0.0009994939900934696
0.0009989745449274778
0.0009984575444832444
0.0009979383321478963
0.0009974191198125482
0.000996903283521533
0.0009963838383555412
0.000995868118479848
0.0009953486733138561
0.0009948330698534846
0.0009943170007318258
0.0009938005823642015
0.0009932838147506118
0.0009927706560119987
0.000992256565950811
0.0009917427087202668
0.0009912272216752172
0.0009907145285978913
0.0009901986923068762
0.0009896877454593778
0.0009891737718135118
0.0009886601474136114
0.0009881489677354693
0.0009876363910734653
0.0009871228830888867
0.0009866136824712157
0.0009860993595793843
0.0009855899261310697
0.0009850786300376058
0.00098456721752882
0.0009840582497417927
0.0009835498640313745
0.000983040314167738
0.0009825299493968487
0.0009820222621783614
0.0009815138764679432
0.0009810051415115595
0.0009804978035390377
0.0009799881372600794
0.0009794803336262703
0.0009789738105610013
0.0009784677531570196
0.0009779618121683598
0.0009774536592885852
0.000976949348114431
0.0009764449205249548
0.0009759374079294503
0.0009754346101544797
0.0009749282035045326
0.0009744255803525448
0.0009739184170030057
0.0009734154446050525
0.0009729097946546972
0.0009724080446176231
0.000971906294580549
0.0009714029729366302
0.0009709015139378607
0.0009703991236165166
0.0009698988869786263
0.000969397253356874
0.0009688960271887481
0.0009683927637524903
0.000967893865890801
0.0009673916501924396
0.0009668937418609858
0.0009663932141847908
0.0009658931521698833
0.0009653973975218832
0.0009648976847529411
0.0009643996017985046
0.0009638995979912579
0.0009634029702283442
0.0009629024425521493
0.0009624049416743219
0.0009619100019335747
0.0009614120936021209
0.0009609156404621899
0.0009604195365682244
0.0009599248878657818
0.0009594297735020518
0.0009589361143298447
0.0009584372164681554
0.0009579435572959483
0.0009574489668011665
0.0009569558314979076
0.0009564624051563442
0.0009559682221151888
0.0009554749703966081
0.0009549810201860964
0.0009544901549816132
0.0009539962047711015
0.0009535044082440436
0.0009530126699246466
0.000952522037550807
0.000952031696215272
0.0009515392011962831
0.0009510508389212191
0.00095055514248088
0.0009500671876594424
0.0009495782433077693
0.0009490886586718261
0.0009485999471507967
0.0009481103043071926
0.000947623688261956
0.0009471318917348981
0.0009466437622904778
0.0009461567387916148
0.000945670937653631
0.0009451822261326015
0.0009446938056498766
0.0009442085865885019
0.0009437224944122136
0.0009432370425201952
0.000942749553360045
0.0009422662551514804
0.0009417792898602784
0.0009412929648533463
0.0009408114710822701
0.0009403255535289645
0.0009398402762599289
0.0009393534855917096
0.0009388733305968344
0.0009383922442793846
0.0009379077237099409
0.0009374248329550028
0.0009369404288008809
0.0009364588186144829
0.0009359770338051021
0.0009354964713566005
0.0009350142790935934
0.0009345340658910573
0.0009340530377812684
0.0009335717768408358
0.0009330934262834489
0.0009326123399659991
0.0009321311372332275
0.0009316542418673635
0.0009311742032878101
0.0009306950378231704
0.0009302161051891744
0.0009297384531237185
0.0009292624308727682
0.000928783614654094
0.0009283049730584025
0.0009278273209929466
0.0009273533942177892
0.0009268760913982987
0.0009264001855626702
0.0009259253274649382
0.0009254447068087757
0.000924973632209003
0.0009244958637282252
0.0009240207727998495
0.000923546904232353
0.0009230734431184828
0.0009225971298292279
0.0009221243672072887
0.0009216509060934186
0.0009211773285642266
0.0009207053808495402
0.0009202324436046183
0.000919757760129869
0.0009192884899675846
0.0009188167750835419
0.0009183442452922463
0.0009178718319162726
0.0009174011647701263
0.0009169307886622846
0.0009164605289697647
0.0009159898618236184
0.000915519252885133
0.0009150499245151877
0.0009145803051069379
0.0009141116170212626
0.0009136428125202656
0.0009131741244345903
0.0009127049124799669
0.0009122365154325962
0.0009117703884840012
0.0009113033884204924
0.0009108352824114263
0.0009103682823479176
0.0009099015733227134
0.0009094356209971011
0.0009089689119718969
0.0009085037163458765
0.0009080372983589768
0.0009075708221644163
0.0009071070235222578
0.0009066411876119673
0.0009061788441613317
0.0009057126007974148
0.0009052481618709862
0.0009047876810654998
0.0009043213212862611
0.0009038599091582
0.0009033957030624151
0.0009029339998960495
0.0009024699684232473
0.0009020076249726117
0.0009015482501126826
0.0009010895737446845
0.000900624378118664
0.0009001616854220629
0.0008997015538625419
0.0008992420043796301
0.000898783968295902
0.0008983209845609963
0.0008978627156466246
0.0008974031079560518
0.0008969448390416801
0.0008964852313511074
0.0008960270788520575
0.0008955689263530076
0.0008951121708378196
0.0008946497109718621
0.0008941963315010071
0.0008937395759858191
0.0008932817727327347
0.0008928240858949721
0.0008923677960410714
0.0008919112151488662
0.0008914578938856721
0.000891000556293875
0.0008905443828552961
0.0008900898392312229
0.0008896359358914196
0.0008891815668903291
0.0008887258591130376
0.0008882738766260445
0.0008878204971551895
0.000887362111825496
0.0008869126904755831
0.0008864601259119809
0.0008860047091729939
0.0008855530177243054
0.0008851021993905306
0.0008846497512422502
0.0008841982926242054
0.0008837463683448732
0.0008832946186885238
0.0008828460122458637
0.0008823939715512097
0.000881943735294044
0.0008814939646981657
0.0008810427389107645
0.0008805944235064089
0.0008801451185718179
0.0008796949405223131
0.000879247672855854
0.0008787981932982802
0.0008783512748777866
0.0008779026684351265
0.0008774538291618228
0.0008770048152655363
0.0008765615639276803
0.0008761124918237329
0.0008756666211411357
0.0008752192952670157
0.0008747713291086257
0.0008743267389945686
0.0008738819742575288
0.0008734368020668626
0.0008729913970455527
0.0008725475636310875
0.000872101925779134
0.0008716575684957206
0.0008712129783816636
0.0008707697270438075
0.0008703253697603941
0.0008698815945535898
0.0008694385178387165
0.0008689984679222107
0.0008685530046932399
0.0008681119652464986
0.0008676713332533836
0.0008672268013469875
0.0008667861693538725
0.0008663464686833322
0.0008659029845148325
0.0008654639823362231
0.0008650249219499528
0.0008645821362733841
0.000864143599756062
0.0008637055289000273
0.0008632633835077286
0.0008628236246295273
0.0008623862522654235
0.0008619462605565786
0.0008615096448920667
0.0008610700606368482
0.0008606312330812216
0.0008601947338320315
0.0008597589330747724
0.0008593194070272148
0.0008588838973082602
0.0008584482129663229
0.0008580096764490008
0.000857574341353029
0.00085713982116431
0.000856701866723597
0.0008562682778574526
0.0008558331173844635
0.0008553959196433425
0.000854961690492928
0.0008545292657800019
0.0008540927665308118
0.0008536613313481212
0.0008532289648428559
0.0008527926402166486
0.0008523607975803316
0.0008519284310750663
0.0008514944347552955
0.0008510610787197948
0.0008506320882588625
0.0008501986740157008
0.0008497668313793838
0.0008493378409184515
0.0008489031461067498
0.0008484725258313119
0.000848043360747397
0.0008476123330183327
0.0008471818291582167
0.000846753129735589
0.0008463229169137776
0.0008458962547592819
0.000845465634483844
0.0008450372843071818
0.0008446084684692323
0.0008441789541393518
0.0008437511860392988
0.0008433229522779584
0.0008428958244621754
0.0008424697443842888
0.0008420406957156956
0.0008416158962063491
0.000841188826598227
0.0008407622226513922
0.0008403362589888275
0.0008399119251407683
0.0008394864853471518
0.0008390606963075697
0.0008386345580220222
0.0008382105734199286
0.0008377853082492948
0.0008373620803467929
0.0008369392016902566
0.0008365137618966401
0.0008360908832401037
0.0008356665493920445
0.000835242448374629
0.0008348209667019546
0.0008344001835212111
0.0008339781197719276
0.0008335526217706501
0.0008331315475516021
0.0008327113464474678
0.0008322877692990005
0.0008318678592331707
0.000831448647659272
0.0008310267585329711
0.0008306061499752104
0.0008301868219859898
0.0008297684253193438
0.000829345197416842
0.0008289276156574488
0.0008285115472972393
0.0008280894253402948
0.0008276709704659879
0.0008272539125755429
0.0008268349920399487
0.0008264166535809636
0.0008260009926743805
0.0008255827124230564
0.0008251661784015596
0.000824749527964741
0.0008243313641287386
0.0008239166927523911
0.0008234989945776761
0.000823083973955363
0.0008226700010709465
0.0008222515461966395
0.0008218371658585966
0.0008214216213673353
0.0008210090454667807
0.000820591114461422
0.000820180110167712
0.0008197664865292609
0.0008193514076992869
0.0008189390646293759
0.0008185254409909248
0.0008181142620742321
0.0008176995906978846
0.0008172878879122436
0.0008168749045580626
0.0008164629689417779
0.0008160547586157918
0.0008156392723321915
0.000815230596344918
0.000814816216006875
0.0008144077146425843
0.0008139974670484662
0.0008135858224704862
0.0008131755166687071
0.0008127665496431291
0.0008123571751639247
0.0008119462872855365
0.0008115379605442286
0.0008111299830488861
0.0008107224712148309
0.0008103123400360346
0.0008099047117866576
0.0008094987133517861
0.000809089164249599
0.0008086799643933773
0.000808273849543184
0.0008078670362010598
0.0008074622601270676
0.0008070528856478631
0.0008066483424045146
0.000806243100669235
0.0008058380335569382
0.0008054300560615957
0.0008050261531025171
0.0008046228322200477
0.000804217008408159
0.0008038133382797241
0.000803407107014209
0.0008030054159462452
0.000802599242888391
0.0008021977264434099
0.0008017937070690095
0.000801392481662333
0.0008009873563423753
0.0008005860727280378
0.0008001829846762121
0.0007997829816304147
0.0007993775652721524
0.0007989775040186942
0.0007985762786120176
0.0007981768576428294
0.0007977737113833427
0.0007973749306984246
0.0007969724829308689
0.0007965737022459507
0.0007961714873090386
0.0007957745692692697
0.0007953748572617769
0.0007949762511998415
0.0007945759571157396
0.0007941778749227524
0.000793777871876955
0.0007933804881758988
0.0007929804851301014
0.0007925836252979934
0.0007921871147118509
0.0007917900802567601
0.0007913926965557039
0.0007909953710623085
0.0007905996753834188
0.0007902031647972763
0.0007898059557192028
0.0007894107839092612
0.0007890143897384405
0.0007886199164204299
0.0007882261998020113
0.0007878285832703114
0.0007874358561821282
0.0007870394038036466
0.0007866452215239406
0.0007862513884902
0.0007858581957407296
0.0007854632567614317
0.0007850712281651795
0.0007846785592846572
0.0007842843187972903
0.0007838921737857163
0.0007834994466975331
0.0007831098628230393
0.0007827149238437414
0.0007823258056305349
0.0007819340680725873
0.0007815448916517198
0.0007811517571099102
0.0007807599613443017
0.0007803697371855378
0.0007799809100106359
0.0007795918500050902
0.0007792002870701253
0.000778812391217798
0.000778422225266695
0.0007780328160151839
0.0007776454440318048
0.0007772537064738572
0.0007768688374198973
0.0007764793699607253
0.0007760910084471107
0.0007757034036330879
0.000775317195802927
0.0007749281940050423
0.0007745428010821342
0.0007741563604213297
0.0007737669511698186
0.0007733833626843989
0.0007729966891929507
0.000772611703723669
0.0007722247974015772
0.00077183818211779
0.0007714540115557611
0.0007710697245784104
0.0007706876494921744
0.0007703019073233008
0.0007699158741161227
0.0007695325184613466
0.000769147532992065
0.0007687663892284036
0.0007683816947974265
0.0007679968257434666
0.0007676152745261788
0.0007672331412322819
0.0007668522302992642
0.0007664686418138444
0.0007660853443667293
0.0007657054229639471
0.0007653245120309293
0.0007649435428902507
0.0007645625155419111
0.0007641810225322843
0.0007638013921678066
0.0007634198991581798
0.0007630418986082077
0.0007626613369211555
0.0007622801349498332
0.000761901494115591
0.0007615223876200616
0.0007611452601850033
0.0007607665611431003
0.0007603854173794389
0.0007600084063597023
0.0007596301729790866
0.0007592546753585339
0.0007588741136714816
0.0007584980921819806
0.000758121837861836
0.0007577441865578294
0.0007573668262921274
0.0007569910958409309
0.0007566142012365162
0.0007562401588074863
0.0007558630895800889
0.0007554895710200071
0.0007551158196292818
0.0007547396817244589
0.0007543606334365904
0.000753988919313997
0.000753614935092628
0.000753240950871259
0.0007528677233494818
0.00075249228393659
0.0007521212683059275
0.0007517474004998803
0.0007513758610002697
0.000751001643948257
0.0007506296969950199
0.0007502557127736509
0.0007498846389353275
0.000749512342736125
0.0007491417927667499
0.0007487703114748001
0.0007483969675377011
0.0007480264757759869
0.0007476570317521691
0.0007472868310287595
0.0007469157571904361
0.0007465478265658021
0.0007461771019734442
0.000745805271435529
0.0007454388542100787
0.0007450684788636863
0.0007446982781402767
0.0007443319191224873
0.0007439614273607731
0.0007435924489982426
0.0007432262063957751
0.0007428580429404974
0.0007424912182614207
0.0007421254413202405
0.0007417567539960146
0.0007413893472403288
0.0007410242687910795
0.0007406573859043419
0.0007402908522635698
0.0007399253663606942
0.0007395597640424967
0.0007391921826638281
0.0007388278609141707
0.000738463131710887
0.0007380984607152641
0.0007377350702881813
0.000737370690330863
0.0007370046805590391
0.0007366407662630081
0.000736276968382299
0.0007359154988080263
0.000735551817342639
0.000735189241822809
0.0007348256767727435
0.0007344610057771206
0.0007341005257330835
0.0007337365532293916
0.0007333765970543027
0.00073301384691149
0.0007326543563976884
0.0007322908495552838
0.0007319304859265685
0.0007315711700357497
0.0007312093512155116
0.0007308486383408308
0.0007304882747121155
0.0007301283767446876
0.0007297690608538687
0.0007294092793017626
0.0007290500216186047
0.0007286911131814122
0.0007283327868208289
0.0007279739947989583
0.0007276167161762714
0.0007272564107552171
0.0007268994231708348
0.0007265430758707225
0.0007261845748871565
0.0007258265977725387
0.000725468504242599
0.0007251154747791588
0.0007247580797411501
0.0007243983563967049
0.0007240430568344891
0.0007236889796331525
0.0007233326905407012
0.0007229771581478417
0.0007226234884001315
0.0007222678977996111
0.0007219130638986826
0.0007215574732981622
0.000721204443834722
0.0007208487950265408
0.0007204953581094742
0.000720140989869833
0.0007197897648438811
0.0007194362697191536
0.0007190798060037196
0.0007187271257862449
0.0007183768902905285
0.0007180231623351574
0.0007176724029704928
0.0007173193735070527
0.0007169689051806927
0.0007166179129853845
0.0007162651163525879
0.0007159133092500269
0.0007155647035688162
0.0007152117323130369
0.0007148626609705389
0.0007145132403820753
0.0007141625392250717
0.0007138135260902345
0.0007134639890864491
0.0007131121237762272
0.0007127621793188155
0.0007124164258129895
0.000712066306732595
0.0007117180502973497
0.0007113698520697653
0.0007110233418643475
0.0007106748525984585
0.0007103279931470752
0.000709978980012238
0.000709631887730211
0.0007092860178090632
0.0007089385762810707
0.0007085924735292792
0.000708244217094034
0.0007078992202877998
0.0007075541652739048
0.000707209634128958
0.0007068614359013736
0.000706516089849174
0.00070617173332721
0.000705826620105654
0.00070548290386796
0.0007051392458379269
0.0007047958788461983
0.0007044515223242342
0.0007041080971248448
0.0007037653704173863
0.0007034196169115603
0.0007030761335045099
0.0007027335814200342
0.0007023917860351503
0.0007020490011200309
0.000701707846019417
0.0007013646536506712
0.0007010234985500574
0.0007006832165643573
0.0007003418868407607
0.000699997937772423
0.0006996570155024529
0.0006993151037022471
0.0006989763351157308
0.0006986364023759961
0.0006982966442592442
0.0006979581085033715
0.0006976178847253323
0.0006972774281166494
0.000696939998306334
0.0006966015789657831
0.0006962612387724221
0.0006959221209399402
0.000695582595653832
0.0006952465046197176
0.0006949080270715058
0.0006945708300918341
0.0006942334584891796
0.0006938966107554734
0.0006935585988685489
0.0006932222750037909
0.0006928871152922511
0.0006925498601049185
0.000692211848217994
0.0006918765720911324
0.0006915403646416962
0.0006912051467224956
0.0006908711511641741
0.0006905362824909389
0.0006901994347572327
0.0006898669525980949
0.0006895317928865552
0.000689197622705251
0.0006888645002618432
0.0006885302718728781
0.0006881971494294703
0.0006878627464175224
0.0006875289254821837
0.0006871946970932186
0.0006868629716336727
0.0006865308969281614
0.000686198880430311
0.000685867213178426
0.0006855347310192883
0.0006852028309367597
0.0006848722696304321
0.000684540078509599
0.0006842099828645587
0.0006838798872195184
0.0006835481035523117
0.0006832174840383232
0.0006828861078247428
0.0006825565942563117
0.0006822262075729668
0.000681896461173892
0.0006815681699663401
0.000681239936966449
0.0006809097831137478
0.0006805816665291786
0.0006802544230595231
0.0006799244438298047
0.0006795966764912009
0.0006792684434913099
0.0006789410836063325
0.0006786164594814181
0.000678286247421056
0.0006779602845199406
0.0006776331574656069
0.0006773049826733768
0.0006769794272258878
0.0006766528240405023
0.0006763276178389788
0.0006760010728612542
0.0006756754592061043
0.0006753503694199026
0.0006750247557647526
0.0006746997823938727
0.0006743748090229928
0.0006740509998053312
0.0006737274234183133
0.0006734024500474334
0.0006730786990374327
0.0006727547734044492
0.000672432011924684
0.0006721087847836316
0.00067178561585024
0.0006714626797474921
0.0006711397436447442
0.0006708145956508815
0.0006704937550239265
0.0006701725069433451
0.0006698502111248672
0.0006695280899293721
0.0006692071910947561
0.0006688871653750539
0.0006685648113489151
0.0006682459497824311
0.0006679255166091025
0.0006676042103208601
0.0006672830204479396
0.0006669627036899328
0.0006666441913694143
0.0006663242820650339
0.0006660066428594291
0.0006656861514784396
0.0006653685122728348
0.0006650479044765234
0.0006647297996096313
0.0006644117529504001
0.0006640948704443872
0.0006637763581238687
0.0006634578458033502
0.0006631419528275728
0.000662824313621968
0.0006625076057389379
0.0006621893844567239
0.0006618723273277283
0.0006615557940676808
0.0006612392025999725
0.0006609231350012124
0.0006606079987250268
0.0006602918729186058
0.0006599764456041157
0.0006596610182896256
0.0006593462312594056
0.0006590325501747429
0.0006587179377675056
0.0006584036163985729
0.0006580898771062493
0.0006577742751687765
0.0006574613507837057
0.0006571469129994512
0.0006568333483301103
0.0006565203075297177
0.0006562077905982733
0.0006558939930982888
0.0006555816507898271
0.0006552699487656355
0.0006549579557031393
0.0006546463118866086
0.000654333911370486
0.0006540220347233117
0.0006537106819450855
0.0006534005515277386
0.000653088791295886
0.0006527781952172518
0.000652468588668853
0.0006521565373986959
0.0006518476293422282
0.0006515375571325421
0.0006512274267151952
0.0006509168888442218
0.0006506080972030759
0.0006502993055619299
0.0006499903392978013
0.000649682420771569
0.0006493738037534058
0.0006490656523965299
0.0006487586069852114
0.0006484503974206746
0.000648142711725086
0.0006478338618762791
0.0006475267582572997
0.000647219771053642
0.0006469131913036108
0.0006466061458922923
0.000646300264634192
0.0006459953146986663
0.0006456877454183996
0.0006453818641602993
0.0006450762157328427
0.0006447710911743343
0.0006444657337851822
0.0006441601435653865
0.00064385577570647
0.0006435506511479616
0.0006432470981962979
0.0006429416825994849
0.000642638944555074
0.0006423341110348701
0.0006420304416678846
0.0006417263648472726
0.0006414235685952008
0.0006411210633814335
0.0006408175686374307
0.0006405135500244796
0.0006402122671715915
0.0006399078411050141
0.0006396078388206661
0.0006393036455847323
0.0006390026537701488
0.0006387015455402434
0.0006384002044796944
0.0006381000857800245
0.0006377991521731019
0.0006374965887516737
0.0006371982162818313
0.0006368967005982995
0.0006365960580296814
0.000636297045275569
0.000635997042991221
0.0006356970989145339
0.0006353984936140478
0.0006350997136905789
0.0006348001188598573
0.0006345015717670321
0.0006342043052427471
0.0006339043029583991
0.0006336077931337059
0.000633309013210237
0.0006330118631012738
0.000632713083177805
0.0006324173882603645
0.0006321194232441485
0.0006318225059658289
0.0006315245409496129
0.0006312290788628161
0.0006309323362074792
0.0006306356517598033
0.0006303386762738228
0.0006300442619249225
0.0006297473446466029
0.0006294528138823807
0.0006291583995334804
0.0006288634613156319
0.000628569396212697
0.0006282736430875957
0.0006279821391217411
0.0006276869680732489
0.0006273930775932968
0.0006270990706980228
0.0006268055294640362
0.0006265122210606933
0.0006262196693569422
0.0006259265937842429
0.0006256317719817162
0.0006253392202779651
0.0006250480655580759
0.0006247541168704629
0.0006244623218663037
0.0006241713999770582
0.000623878906480968
0.0006235882174223661
0.0006232953164726496
0.0006230052094906569
0.0006227144040167332
0.0006224245298653841
0.0006221333751454949
0.0006218430353328586
0.0006215520552359521
0.0006212619482539594
0.0006209726561792195
0.0006206829566508532
0.000620393780991435
0.0006201047217473388
0.0006198157207109034
0.0006195273599587381
0.0006192399887368083
0.0006189524428918958
0.0006186638493090868
0.0006183771183714271
0.0006180882919579744
0.0006177996983751655
0.0006175129674375057
0.0006172259454615414
0.000616938981693238
0.0006166520179249346
0.0006163659854792058
0.0006160787888802588
0.0006157918833196163
0.0006155069568194449
0.000615220342297107
0.0006149338441900909
0.0006146487430669367
0.0006143624195829034
0.0006140790646895766
0.0006137943710200489
0.0006135125295259058
0.0006132269627414644
0.0006129432586021721
0.0006126583321020007
0.000612374977208674
0.0006120891193859279
0.0006118061137385666
0.000611522642429918
0.0006112401024438441
0.000610956980381161
0.0006106738583184779
0.000610391958616674
0.0006101095350459218
0.0006098267040215433
0.0006095439312048256
0.0006092616822570562
0.0006089818198233843
0.0006087007932364941
0.0006084202323108912
0.0006081386818550527
0.0006078587030060589
0.0006075788987800479
0.0006072955438867211
0.0006070150411687791
0.0006067358190193772
0.0006064566550776362
0.0006061776075512171
0.0006058976287022233
0.0006056191632524133
0.0006053397082723677
0.0006050596130080521
0.0006047796341590583
0.0006045030313543975
0.0006042240420356393
0.0006039471481926739
0.0006036697304807603
0.000603391497861594
0.0006031132652424276
0.0006028357311151922
0.0006025585462339222
0.0006022821180522442
0.0006020041182637215
0.0006017282721586525
0.0006014521350152791
0.0006011746590957046
0.000600897881668061
0.0006006226758472621
0.0006003468297421932
0.0006000733119435608
0.0005997984553687274
0.0005995224346406758
0.0005992470541968942
0.0005989712080918252
0.0005986979231238365
0.0005984237650409341
0.0005981482099741697
0.0005978755070827901
0.0005976021056994796
0.0005973263178020716
0.0005970530328340828
0.0005967805627733469
0.0005965077434666455
0.0005962364375591278
0.0005959623376838863
0.0005956885870546103
0.0005954165826551616
0.0005951456842012703
0.0005948716425336897
0.0005946003366261721
0.0005943297874182463
0.0005940563860349357
0.00059378647711128
0.000593515404034406
0.0005932460189796984
0.0005929746548645198
0.000592704163864255
0.0005924328579567373
0.0005921620177105069
0.000591894262470305
0.0005916232476010919
0.0005913553177379072
0.0005910859326831996
0.0005908154416829348
0.0005905464640818536
0.0005902773118577898
0.000590009440202266
0.0005897435476072133
0.0005894735222682357
0.0005892028566449881
0.0005889371386729181
0.0005886686267331243
0.0005884022102691233
0.0005881341057829559
0.0005878654192201793
0.0005875997594557703
0.0005873333429917693
0.0005870675086043775
0.0005868021980859339
0.0005865328712388873
0.0005862672696821392
0.0005860010860487819
0.0005857354844920337
0.0005854713381268084
0.0005852055037394166
0.0005849394365213811
0.0005846747662872076
0.0005844118422828615
0.000584147113841027
0.0005838820361532271
0.0005836170166730881
0.0005833542090840638
0.0005830888403579593
0.0005828250432386994
0.0005825607222504914
0.0005822980310767889
0.0005820343503728509
0.0005817734054289758
0.0005815119366161525
0.0005812480812892318
0.0005809849826619029
0.0005807236884720623
0.0005804612301290035
0.0005801994702778757
0.0005799368373118341
0.0005796758341602981
0.0005794152966700494
0.0005791544681414962
0.0005788914859294891
0.0005786311230622232
0.0005783709930256009
0.0005781102809123695
0.0005778500344604254
0.0005775888566859066
0.0005773295415565372
0.0005770712159574032
0.0005768101545982063
0.000576553400605917
0.0005762912333011627
0.0005760329077020288
0.0005757753970101476
0.0005755163147114217
0.0005752564175054431
0.0005749992560595274
0.0005747426184825599
0.0005744841182604432
0.0005742249195463955
0.0005739688058383763
0.0005737114697694778
0.0005734524456784129
0.0005731952260248363
0.000572939170524478
0.0005726818344555795
0.0005724271177314222
0.0005721717607229948
0.0005719128530472517
0.0005716572050005198
0.0005714026628993452
0.0005711464327760041
0.0005708897951990366
0.0005706353695131838
0.0005703813512809575
0.0005701279151253402
0.0005698716267943382
0.0005696159205399454
0.000569362542591989
0.0005691074766218662
0.0005688530509360135
0.0005685982177965343
0.0005683460040017962
0.0005680936737917364
0.0005678412271663547
0.0005675864522345364
0.0005673334817402065
0.0005670810933224857
0.0005668281810358167
0.0005665748030878603
0.0005663238698616624
0.0005660724127665162
0.0005658214213326573
0.0005655676359310746
0.0005653171101585031
0.000565063557587564
0.0005648135556839406
0.0005645608762279153
0.0005643113981932402
0.0005640621529892087
0.0005638105794787407
0.0005635604611597955
0.0005633101100102067
0.000563060340937227
0.0005628091166727245
0.0005625591147691011
0.0005623124889098108
0.0005620638839900494
0.0005618134164251387
0.0005615640548057854
0.0005613145185634494
0.000561065855436027
0.0005608177161775529
0.0005605684709735215
0.0005603226600214839
0.0005600741715170443
0.0005598257412202656
0.000559577951207757
0.0005593317910097539
0.0005590826622210443
0.0005588363274000585
0.0005585903418250382
0.0005583448219113052
0.0005580972065217793
0.0005578506970778108
0.0005576034309342504
0.0005573571543209255
0.000557111983653158
0.0005568680935539305
0.0005566224572248757
0.0005563756567426026
0.0005561313009820879
0.0005558858974836767
0.0005556417163461447
0.000555395323317498
0.0005551537033170462
0.0005549085326492786
0.000554663420189172
0.0005544209852814674
0.0005541753489524126
0.0005539327394217253
0.0005536875105462968
0.0005534460651688278
0.0005532031645998359
0.0005529582849703729
0.0005527164321392775
0.0005524745211005211
0.0005522322608157992
0.0005519880214706063
0.0005517476238310337
0.0005515064694918692
0.0005512631614692509
0.0005510225892066956
0.0005507812020368874
0.0005505384760908782
0.0005502962740138173
0.0005500587285496294
0.000549817516002804
0.0005495758377946913
0.0005493357894010842
0.000549095799215138
0.0005488545866683125
0.0005486159352585673
0.0005483765271492302
0.0005481368862092495
0.000547896430362016
0.000547658244613558
0.0005474184290505946
0.0005471784388646483
0.000546941242646426
0.0005467034061439335
0.0005464639980345964
0.0005462258122861385
0.0005459875101223588
0.0005457490915432572
0.000545511778909713
0.0005452760378830135
0.000545037561096251
0.0005448003648780286
0.0005445624119602144
0.000544325215741992
0.0005440891836769879
0.0005438534426502883
0.0005436164792627096
0.0005433813785202801
0.0005431435420177877
0.0005429087323136628
0.0005426727002486587
0.0005424369010142982
0.0005422040121629834
0.0005419672233983874
0.0005417318316176534
0.0005414977786131203
0.0005412610480561852
0.0005410269368439913
0.0005407943390309811
0.0005405588308349252
0.0005403244285844266
0.0005400917725637555
0.0005398557404987514
0.0005396232008934021
0.0005393910105340183
0.0005391568993218243
0.000538923661224544
0.0005386901902966201
0.000538456835784018
0.0005382251110859215
0.0005379943177103996
0.0005377605557441711
0.0005375287728384137
0.0005372969899326563
0.0005370645667426288
0.0005368326092138886
0.0005366018158383667
0.0005363706732168794
0.0005361392977647483
0.0005359086790122092
0.000535676081199199
0.0005354470340535045
0.0005352167645469308
0.0005349856801331043
0.0005347567494027317
0.0005345260142348707
0.0005342959193512797
0.0005340659990906715
0.0005338374758139253
0.0005336083704605699
0.0005333794979378581
0.0005331491702236235
0.0005329191917553544
0.0005326915415935218
0.0005324636003933847
0.000532235368154943
0.0005320062628015876
0.0005317791947163641
0.0005315497401170433
0.0005313238361850381
0.0005310965934768319
0.0005308681866154075
0.0005306398379616439
0.0005304142250679433
0.0005301853525452316
0.0005299607291817665
0.0005297328461892903
0.0005295074661262333
0.0005292806308716536
0.0005290540866553783
0.0005288279498927295
0.0005286033847369254
0.0005283771897666156
0.0005281527992337942
0.0005279264878481627
0.0005277001764625311
0.0005274760187603533
0.0005272527341730893
0.0005270267720334232
0.0005268029635772109
0.0005265777581371367
0.000526352901943028
0.0005261300248093903
0.0005259061581455171
0.0005256811855360866
0.0005254580755718052
0.0005252332193776965
0.0005250106914900243
0.0005247892113402486
0.0005245652864687145
0.000524342292919755
0.000524120987392962
0.0005238957237452269
0.0005236764554865658
0.0005234535783529282
0.0005232322146184742
0.0005230086389929056
0.0005227869842201471
0.0005225664936006069
0.0005223453044891357
0.0005221227183938026
0.0005219030426815152
0.0005216801655478776
0.0005214604898355901
0.0005212401156313717
0.0005210186936892569
0.000520797329954803
0.0005205783527344465
0.0005203582695685327
0.0005201397580094635
0.0005199183360673487
0.0005196994752623141
0.0005194803234189749
0.0005192594835534692
0.0005190426018089056
0.0005188244977034628
0.0005186045309528708
0.0005183852626942098
0.0005181659944355488
0.0005179476574994624
0.0005177307757548988
0.0005175124970264733
0.0005172939272597432
0.0005170773365534842
0.0005168594652786851
0.0005166428163647652
0.0005164258182048798
0.0005162091692909598
0.0005159914726391435
0.0005157728446647525
0.0005155582330189645
0.0005153415258973837
0.0005151251098141074
0.0005149092175997794
0.000514690880663693
0.0005144779570400715
0.0005142628797329962
0.0005140452994965017
0.0005138294072821736
0.0005136149120517075
0.0005134014063514769
0.0005131863290444016
0.0005129706696607172
0.0005127550684846938
0.0005125395837239921
0.0005123267765156925
0.0005121133290231228
0.0005118986591696739
0.0005116848624311388
0.0005114692030474544
0.0005112557555548847
0.000511044345330447
0.0005108292680233717
0.0005106173921376467
0.0005104036536067724
0.0005101905553601682
0.0005099793779663742
0.0005097667453810573
0.0005095537635497749
0.0005093410145491362
0.0005091287312097847
0.0005089188925921917
0.0005087050376459956
0.0005084938602522016
0.0005082829738967121
0.0005080708069726825
0.000507861957885325
0.0005076493253000081
0.0005074382643215358
0.0005072274943813682
0.0005070160841569304
0.0005068067112006247
0.0005065967561677098
0.0005063870339654386
0.0005061758565716445
0.0005059659597463906
0.000505756470374763
0.0005055473302491009
0.000505337433423847
0.0005051274201832712
0.0005049186875112355
0.0005047120503149927
0.0005045016296207905
0.0005042932461947203
0.0005040834075771272
0.0005038765957579017
0.0005036689690314233
0.0005034601781517267
0.000503251445479691
0.0005030432366766036
0.0005028374725952744
0.0005026295548304915
0.0005024208803661168
0.0005022141267545521
0.000502006383612752
0.0005018012598156929
0.0005015944479964674
0.0005013875779695809
0.0005011813482269645
0.0005009735468775034
0.0005007688305340707
0.0005005624843761325
0.0005003560218028724


==> figures/Thermo_imperfection/all_snapshots/lossFFNtoLS_Temp_sampled.txt <==
70.53883361816406
68.27590942382812
65.39773559570312
61.21247863769531
54.63096237182617
44.304256439208984
30.3012638092041
17.187110900878906
11.212262153625488
8.406493186950684
5.560161590576172
3.538447618484497
1.9947614669799805
1.0420241355895996
0.5694662928581238
0.40087658166885376
0.3357868194580078
0.28987422585487366
0.2525966465473175
0.2235700637102127
0.1998239904642105
0.17956383526325226
0.16226372122764587
0.14741866290569305
0.13452018797397614
0.12320969998836517
0.1132255420088768
0.10435569286346436
0.0964319258928299
0.08932294696569443
0.08292491734027863
0.07715532183647156
0.07194782793521881
0.06724756211042404
0.06300797313451767
0.059188105165958405
0.05575060099363327
0.05266044661402702
0.04988429695367813
0.04739009216427803
0.04514699801802635
0.043125662952661514
0.041298408061265945
0.03963964432477951
0.038126081228256226
0.03673679754137993
0.03545340523123741
0.03426006808876991
0.03314324468374252
0.03209163621068001
0.0310959555208683
0.03014855459332466
0.029243307188153267
0.028375355526804924
0.02754085324704647
0.0267367884516716
0.025960750877857208
0.025210950523614883
0.024485941976308823
0.023784538730978966
0.023105906322598457
0.022449318319559097
0.02181416004896164
0.021199936047196388
0.020606204867362976
0.020032551139593124
0.019478637725114822
0.01894408091902733
0.018428562209010124
0.01793171465396881
0.01745319925248623
0.016992630437016487
0.016549687832593918
0.01612395979464054
0.01571507565677166
0.015322592109441757
0.014946123585104942
0.014585224911570549
0.014239439740777016
0.013908316381275654
0.013591378927230835
0.013288121670484543
0.01299807708710432
0.01272073108702898
0.012455589137971401
0.012202098034322262
0.011959750205278397
0.01172806229442358
0.011506454087793827
0.011294461786746979
0.011091548018157482
0.01089722104370594
0.010710960254073143
0.010532300919294357
0.01036076620221138
0.010195879265666008
0.010037197731435299
0.009884297847747803
0.009736746549606323
0.009594148024916649
0.009456116706132889
0.00932228472083807
0.00919229257851839
0.009065811522305012
0.008942525833845139
0.008822117932140827
0.008704312145709991
0.008588836528360844
0.008475428447127342
0.008363856002688408
0.00825386494398117
0.008145278319716454
0.008037883788347244
0.007931472733616829
0.007825878448784351
0.007720957510173321
0.007616546470671892
0.0075125121511518955
0.007408751640468836
0.007305137813091278
0.007201605476438999
0.007098047994077206
0.006994446739554405
0.006890750490128994
0.0067869373597204685
0.006683044601231813
0.006579077336937189
0.006475092377513647
0.006371169816702604
0.0062673683278262615
0.0061638373881578445
0.006060696206986904
0.00595807284116745
0.005856121890246868
0.0057549928314983845
0.005654883570969105
0.005555897951126099
0.005458242259919643
0.005362027324736118
0.005267411470413208
0.005174492951482534
0.005083402153104544
0.004994231276214123
0.004907041322439909
0.00482191052287817
0.004738867748528719
0.00465795025229454
0.004579182714223862
0.004502567928284407
0.0044280835427343845
0.004355734679847956
0.0042854854837059975
0.004217310808598995
0.004151169676333666
0.004087019246071577
0.004024822264909744
0.003964531235396862
0.0039060816634446383
0.003849425120279193
0.003794517135247588
0.0037413013633340597
0.003689712379127741
0.003639709670096636
0.0035912387538701296
0.003544237231835723
0.003498657839372754
0.0034544523805379868
0.0034115666057914495
0.0033699478954076767
0.0033295557368546724
0.0032903526443988085
0.003252275986596942
0.003215296193957329
0.0031793557573109865
0.0031444283667951822
0.003110466990619898
0.00307744019664824
0.0030453079380095005
0.003014031331986189
0.0029835777822881937
0.0029539240058511496
0.0029250236693769693
0.0028968523256480694
0.0028693750500679016
0.002842580433934927
0.0028164233081042767
0.0027908848132938147
0.0027659328188747168
0.0027415549848228693
0.0027177156880497932
0.002694405149668455
0.0026715961284935474
0.0026492606848478317
0.0026273881085217
0.0026059565134346485
0.0025849491357803345
0.0025643513072282076
0.002544135320931673
0.0025242974516004324
0.0025048234965652227
0.0024856862146407366
0.0024668853729963303
0.002448392566293478
0.00243021990172565
0.002412335015833378
0.0023947234731167555
0.002377391792833805
0.0023603211157023907
0.0023434958420693874
0.0023269178345799446
0.002310571726411581
0.0022944528609514236
0.002278550760820508
0.002262853318825364
0.0022473663557320833
0.0022320726420730352
0.0022169677540659904
0.002202043542638421
0.0021873046644032
0.002172731561586261
0.0021583291236311197
0.0021440873388201
0.0021300064399838448
0.002116080606356263
0.0021023007575422525
0.0020886659622192383
0.0020751720294356346
0.002061818027868867
0.002048599300906062
0.002035516081377864
0.002022559754550457
0.002009727992117405
0.0019970217254012823
0.0019844367634505033
0.001971963793039322
0.0019596186466515064
0.00194738048594445
0.0019352551316842437
0.0019232409540563822
0.0019113278249278665
0.0018995256396010518
0.0018878283444792032
0.0018762307008728385
0.0018647362012416124
0.0018533451948314905
0.0018420475535094738
0.0018308463040739298
0.0018197395838797092
0.0018087310018017888
0.0017978101968765259
0.0017869833391159773
0.0017762442585080862
0.0017655990086495876
0.0017550326883792877
0.0017445641569793224
0.0017341731581836939
0.0017238663276657462
0.0017136482056230307
0.0017035051714628935
0.0016934529412537813
0.0016834735870361328
0.001673577120527625
0.001663755625486374
0.0016540149226784706
0.0016443508211523294
0.001634761574678123
0.001625249395146966
0.0016158081125468016
0.001606443664059043
0.0015971495304256678
0.0015879272250458598
0.00157877616584301
0.0015696985647082329
0.0015606830129399896
0.00155174289830029
0.0015428697224706411
0.0015340603422373533
0.0015253210440278053
0.0015166419325396419
0.0015080288285389543
0.0014994876692071557
0.0014910027384757996
0.0014825830003246665
0.0014742244966328144
0.0014659272274002433
0.0014576916582882404
0.0014495159266516566
0.0014414007309824228
0.0014333405997604132
0.0014253436820581555
0.0014174015959724784
0.0014095178339630365
0.0014016893692314625
0.0013939169002696872
0.0013862018240615726
0.0013785377377644181
0.0013709302293136716
0.0013633774360641837
0.001355872256681323
0.0013484266819432378
0.0013410266255959868
0.0013336807023733854
0.0013263836735859513
0.0013191384496167302
0.001311944448389113
0.0013047961983829737
0.0012977004516869783
0.0012906483607366681
0.0012836450478062034
0.0012766895815730095
0.0012697855709120631
0.001262920442968607
0.0012561038602143526
0.0012493340764194727
0.0012426060857251287
0.0012359223328530788
0.0012292865430936217
0.0012226896360516548
0.0012161374324932694
0.00120962702203542
0.0012031614314764738
0.0011967335594817996
0.0011903519043698907
0.0011840086663141847
0.001177703496068716
0.0011714431457221508
0.0011652210960164666
0.0011590347858145833
0.001152892131358385
0.001146788476034999
0.001140718930400908
0.001134691177867353
0.0011286967201158404
0.0011227427748963237
0.0011168259661644697
0.0011109418701380491
0.001105100498534739
0.0010992905590683222
0.0010935129830613732
0.0010877791792154312
0.0010820745956152678
0.001076404470950365
0.0010707718320190907
0.0010651741176843643
0.0010596074862405658
0.001054071937687695
0.0010485750390216708
0.0010431077098473907
0.0010376708814874291
0.0010322709567844868
0.0010269021149724722
0.0010215661022812128
0.0010162618709728122
0.0010109872091561556
0.0010057411855086684
0.0010005341609939933
0.0009953486733138561
0.0009901986923068762
0.0009850786300376058
0.0009799881372600794
0.0009749282035045326
0.0009698988869786263
0.0009648976847529411
0.0009599248878657818
0.0009549810201860964
0.0009500671876594424
0.0009451822261326015
0.0009403255535289645
0.0009354964713566005
0.0009306950378231704
0.0009259253274649382
0.0009211773285642266
0.0009164605289697647
0.0009117703884840012
0.0009071070235222578
0.0009024699684232473
0.0008978627156466246
0.0008932817727327347
0.0008887258591130376
0.0008841982926242054
0.0008796949405223131
0.0008752192952670157
0.0008707697270438075
0.0008663464686833322
0.0008619462605565786
0.000857574341353029
0.0008532289648428559
0.0008489031461067498
0.0008446084684692323
0.0008403362589888275
0.0008360908832401037
0.0008318678592331707
0.0008276709704659879
0.0008234989945776761
0.0008193514076992869
0.000815230596344918
0.0008111299830488861
0.0008070528856478631
0.0008030054159462452
0.0007989775040186942
0.0007949762511998415
0.0007909953710623085
0.0007870394038036466
0.0007831098628230393
0.0007792002870701253
0.000775317195802927
0.0007714540115557611
0.0007676152745261788
0.0007638013921678066
0.0007600084063597023
0.0007562401588074863
0.00075249228393659
0.0007487703114748001
0.0007450684788636863
0.0007413893472403288
0.0007377350702881813
0.0007341005257330835
0.0007304882747121155
0.0007268994231708348
0.0007233326905407012
0.0007197897648438811
0.0007162651163525879
0.0007127621793188155
0.0007092860178090632
0.000705826620105654
0.0007023917860351503
0.0006989763351157308
0.000695582595653832
0.000692211848217994
0.0006888645002618432
0.0006855347310192883
0.0006822262075729668
0.0006789410836063325
0.0006756754592061043
0.000672432011924684
0.0006692071910947561
0.0006660066428594291
0.000662824313621968
0.0006596610182896256
0.0006565203075297177
0.0006534005515277386
0.0006502993055619299
0.000647219771053642
0.0006441601435653865
0.0006411210633814335
0.0006381000857800245
0.0006350997136905789
0.0006321194232441485
0.0006291583995334804
0.0006262196693569422
0.0006232953164726496
0.000620393780991435
0.0006175129674375057
0.0006146487430669367
0.0006118061137385666
0.0006089818198233843
0.0006061776075512171
0.000603391497861594
0.0006006226758472621
0.0005978755070827901
0.0005951456842012703
0.0005924328579567373
0.0005897435476072133
0.0005870675086043775
0.0005844118422828615
0.0005817734054289758
0.0005791544681414962
0.000576553400605917
0.0005739688058383763
0.0005714026628993452
0.0005688530509360135
0.0005663238698616624
0.0005638105794787407
0.0005613145185634494
0.0005588363274000585
0.0005563756567426026
0.0005539327394217253
0.0005515064694918692
0.000549095799215138
0.0005467034061439335
0.000544325215741992
0.0005419672233983874
0.0005396232008934021
0.0005372969899326563
0.0005349856801331043
0.0005326915415935218
0.0005304142250679433
0.0005281527992337942
0.0005259061581455171
0.0005236764554865658
0.0005214604898355901
0.0005192594835534692
0.0005170773365534842
0.0005149092175997794
0.0005127550684846938
0.0005106173921376467
0.0005084938602522016
0.0005063870339654386
0.0005042932461947203
0.0005022141267545521


==> figures/Thermo_imperfection/all_snapshots/lossFFNtoLS_disp_history.txt <==
16.918193817138672
16.84196662902832
16.766447067260742
16.691404342651367
16.616622924804688
16.541841506958008
16.466781616210938
16.391138076782227
16.31461524963379
16.236942291259766
16.157873153686523
16.077178955078125
15.994647979736328
15.910065650939941
15.823212623596191
15.733881950378418
15.641854286193848
15.546906471252441
15.448827743530273
15.347387313842773
15.242369651794434
15.133561134338379
15.020746231079102
14.903725624084473
14.78230094909668
14.656289100646973
14.52551555633545
14.38981819152832
14.24905776977539
14.103096961975098
13.951823234558105
13.795145034790039
13.632981300354004
13.46528148651123
13.292008399963379
13.113153457641602
12.928736686706543
12.738800048828125
12.54341983795166
12.342707633972168
12.136809349060059
11.925912857055664
11.710247993469238
11.49009895324707
11.26579761505127
11.037735939025879
10.806370735168457
10.572212219238281
10.335856437683105
10.097963333129883
9.859264373779297
9.620569229125977
9.382752418518066
9.146742820739746
8.91352367401123
8.684103012084961
8.459493637084961
8.240676879882812
8.028576850891113
7.82399845123291
7.62760066986084
7.43984317779541
7.260967254638672
7.090968608856201
6.929599285125732
6.776386737823486
6.630651473999023
6.491547584533691
6.358108997344971
6.229290962219238
6.104038238525391
5.981324195861816
5.860208034515381
5.739871025085449
5.6196513175964355
5.499056816101074
5.377772808074951
5.255645275115967
5.132661819458008
5.00892448425293
4.8846116065979
4.759942054748535
4.6351470947265625
4.510440826416016
4.386002063751221
4.261963844299316
4.138411521911621
4.015387535095215
3.892897129058838
3.770921468734741
3.649430751800537
3.5283915996551514
3.4077820777893066
3.287597179412842
3.1678555011749268
3.048600196838379
2.92990779876709
2.811882734298706
2.694658041000366
2.5783934593200684
2.463273286819458
2.349499225616455
2.237290859222412
2.1268770694732666
2.01849102973938
1.912369966506958
1.8087491989135742
1.7078584432601929
1.6099210977554321
1.5151519775390625
1.423754334449768
1.3359214067459106
1.2518336772918701
1.1716582775115967
1.0955458879470825
1.0236284732818604
0.9560132622718811
0.8927798867225647
0.8339725732803345
0.7795947790145874
0.7296046018600464
0.6839118003845215
0.6423785090446472
0.6048223376274109
0.5710236430168152
0.5407339334487915
0.5136860609054565
0.4896043837070465
0.46821334958076477
0.4492447078227997
0.43244194984436035
0.4175626337528229
0.404378741979599
0.39267680048942566
0.38225793838500977
0.3729386329650879
0.3645527958869934
0.35695311427116394
0.350013792514801
0.343630850315094
0.3377220034599304
0.33222490549087524
0.32709330320358276
0.3222939670085907
0.3178013563156128
0.3135949969291687
0.3096560537815094
0.30596601963043213
0.3025059401988983
0.2992566227912903
0.2961994409561157
0.29331663250923157
0.29059186577796936
0.28801101446151733
0.2855609357357025
0.2832305431365967
0.28100913763046265
0.2788870930671692
0.27685511112213135
0.27490440011024475
0.2730270028114319
0.271215558052063
0.26946383714675903
0.2677668035030365
0.2661202847957611
0.2645210325717926
0.26296672224998474
0.26145532727241516
0.2599847912788391
0.25855329632759094
0.2571585476398468
0.25579848885536194
0.254470556974411
0.2531723976135254
0.2519015371799469
0.25065597891807556
0.24943377077579498
0.2482331097126007
0.24705274403095245
0.24589122831821442
0.24474769830703735
0.24362103641033173
0.24251030385494232
0.24141483008861542
0.24033357203006744
0.2392660677433014
0.23821163177490234
0.23716990649700165
0.23614032566547394
0.23512275516986847
0.23411686718463898
0.23312242329120636
0.23213925957679749
0.2311670035123825
0.2302054762840271
0.22925424575805664
0.22831302881240845
0.22738155722618103
0.22645941376686096
0.22554630041122437
0.22464193403720856
0.22374612092971802
0.22285860776901245
0.22197911143302917
0.22110752761363983
0.2202436774969101
0.21938735246658325
0.21853837370872498
0.2176966816186905
0.21686212718486786
0.2160346508026123
0.2152140885591507
0.21440036594867706
0.21359330415725708
0.21279296278953552
0.21199914813041687
0.211211696267128
0.2104305475950241
0.20965562760829926
0.20888680219650269
0.20812395215034485
0.20736683905124664
0.20661553740501404
0.20586977899074554
0.2051295042037964
0.2043946236371994
0.20366492867469788
0.20294047892093658
0.2022210955619812
0.2015066146850586
0.20079709589481354
0.20009228587150574
0.19939225912094116
0.19869692623615265
0.19800613820552826
0.1973198801279068
0.1966380774974823
0.19596074521541595
0.19528767466545105
0.19461899995803833
0.19395452737808228
0.19329425692558289
0.19263817369937897
0.19198617339134216
0.19133830070495605
0.1906944215297699
0.1900544911623001
0.1894184947013855
0.18878640234470367
0.18815812468528748
0.1875336617231369
0.18691296875476837
0.1862959861755371
0.18568269908428192
0.18507301807403564
0.18446695804595947
0.18386448919773102
0.18326547741889954
0.18266992270946503
0.18207792937755585
0.18148931860923767
0.1809040755033493
0.18032221496105194
0.1797436624765396
0.17916834354400635
0.1785963624715805
0.17802761495113373
0.17746198177337646
0.17689953744411469
0.1763402372598648
0.17578403651714325
0.1752309501171112
0.1746808886528015
0.17413382232189178
0.17358984053134918
0.1730487048625946
0.1725105494260788
0.17197537422180176
0.17144303023815155
0.17091351747512817
0.1703868955373764
0.16986308991909027
0.1693420112133026
0.16882376372814178
0.16830827295780182
0.16779546439647675
0.16728529334068298
0.16677787899971008
0.1662730723619461
0.16577091813087463
0.1652713119983673
0.16477437317371368
0.16427992284297943
0.1637880653142929
0.16329863667488098
0.1628117859363556
0.1623273640871048
0.161845400929451
0.16136588156223297
0.16088876128196716
0.16041401028633118
0.159941628575325
0.1594715714454651
0.1590038686990738
0.15853850543498993
0.15807536244392395
0.15761449933052063
0.1571558713912964
0.15669949352741241
0.15624530613422394
0.15579329431056976
0.1553434431552887
0.15489576756954193
0.1544502228498459
0.1540067493915558
0.1535653918981552
0.153126060962677
0.15268878638744354
0.15225353837013245
0.15182039141654968
0.15138915181159973
0.15095992386341095
0.1505325734615326
0.1501072496175766
0.14968381822109222
0.14926230907440186
0.14884261786937714
0.14842483401298523
0.14800891280174255
0.14759480953216553
0.14718255400657654
0.14677204191684723
0.14636333286762238
0.1459563672542572
0.1455511748790741
0.14514771103858948
0.14474594593048096
0.14434587955474854
0.14394745230674744
0.1435507833957672
0.14315567910671234
0.14276224374771118
0.14237040281295776
0.14198018610477448
0.14159151911735535
0.14120443165302277
0.14081895351409912
0.14043492078781128
0.14005248248577118
0.13967154920101166
0.13929200172424316
0.1389140784740448
0.13853754103183746
0.13816246390342712
0.1377888172864914
0.13741660118103027
0.137045755982399
0.1366763561964035
0.13630832731723785
0.13594163954257965
0.1355762928724289
0.13521231710910797
0.1348496526479721
0.1344882696866989
0.13412822782993317
0.1337694674730301
0.1334119737148285
0.1330556869506836
0.13270074129104614
0.132346972823143
0.13199442625045776
0.13164307177066803
0.13129298388957977
0.13094404339790344
0.13059623539447784
0.13024964928627014
0.12990418076515198
0.12955988943576813
0.12921668589115143
0.12887465953826904
0.12853364646434784
0.12819382548332214
0.12785501778125763
0.12751726806163788
0.12718066573143005
0.12684506177902222
0.12651050090789795
0.12617699801921844
0.12584449350833893
0.1255130171775818
0.12518255412578583
0.12485303729772568
0.1245245411992073
0.12419697642326355
0.12387049198150635
0.12354481965303421
0.12322022020816803
0.1228964701294899
0.12257367372512817
0.12225180119276047
0.12193086743354797
0.12161079794168472
0.1212916374206543
0.12097342312335968
0.12065600603818893
0.12033949047327042
0.12002383172512054
0.1197090819478035
0.11939512938261032
0.11908205598592758
0.1187698096036911
0.11845839023590088
0.11814778298139572
0.11783803999423981
0.1175290048122406
0.11722083389759064
0.11691347509622574
0.11660687625408173
0.11630108952522278
0.11599607765674591
0.11569184064865112
0.11538836359977722
0.1150856465101242
0.11478368937969208
0.11448249965906143
0.11418207734823227
0.11388237029314041
0.11358340084552765
0.11328518390655518
0.11298763751983643
0.11269085109233856
0.11239476501941681
0.11209943890571594
0.11180479824542999
0.11151087284088135
0.11121764779090881
0.1109251156449318
0.11063328385353088
0.1103421151638031
0.11005167663097382
0.10976187884807587
0.1094728335738182
0.10918442904949188
0.10889670997858047
0.10860966891050339
0.10832327604293823
0.108037568628788
0.1077524796128273
0.1074681207537651
0.10718438774347305
0.10690131038427353
0.10661888867616653
0.10633713006973267
0.10605601221323013
0.10577553510665894
0.10549569875001907
0.10521653294563293
0.10493803024291992
0.10466013848781586
0.10438286513090134
0.10410624742507935
0.1038302481174469
0.10355490446090698
0.103280209004879
0.10300608724355698
0.10273262858390808
0.10245982557535172
0.10218758881092072
0.10191599279642105
0.10164504498243332
0.10137469321489334
0.10110492259263992
0.10083585232496262
0.10056734085083008
0.10029944777488708
0.10003219544887543
0.09976556152105331
0.09949950873851776
0.09923407435417175
0.09896920621395111
0.0987050011754036
0.09844137728214264
0.09817840158939362
0.09791596233844757
0.09765416383743286
0.09739293903112411
0.09713232517242432
0.09687235206365585
0.09661291539669037
0.09635406732559204
0.09609584510326385
0.09583822637796402
0.09558114409446716
0.09532468765974045
0.09506881237030029
0.09481353312730789
0.09455882757902145
0.09430471062660217
0.09405116736888885
0.09379822015762329
0.0935458317399025
0.09329401701688766
0.09304279834032059
0.09279215335845947
0.09254206717014313
0.09229255467653275
0.09204358607530594
0.09179522842168808
0.0915473997592926
0.09130016714334488
0.09105346351861954
0.09080737084150314
0.09056179970502853
0.0903167873620987
0.09007232636213303
0.08982844650745392
0.0895850732922554
0.08934228122234344
0.08910004049539566
0.08885833621025085
0.08861717581748962
0.08837655931711197
0.0881364569067955
0.08789695799350739
0.08765793591737747
0.08741945028305054
0.08718151599168777
0.08694414049386978
0.08670726418495178
0.08647090196609497
0.08623506128787994
0.08599977940320969
0.08576499670743942
0.08553074300289154
0.08529697358608246
0.08506373316049576
0.08483103662729263
0.0845988392829895
0.08436713367700577
0.08413596451282501
0.08390525728464127
0.0836750715970993
0.08344538509845734
0.08321620523929596
0.08298750966787338
0.0827593207359314
0.08253161609172821
0.08230436593294144
0.08207766711711884
0.08185144513845444
0.08162568509578705
0.08140039443969727
0.08117561042308807
0.08095128834247589
0.0807274803519249
0.08050411194562912
0.08028120547533035
0.08005880564451218
0.07983683794736862
0.07961536198854446
0.0793943777680397
0.07917384058237076
0.07895375043153763
0.07873412221670151
0.0785149335861206
0.0782962292432785
0.07807797193527222
0.07786017656326294
0.07764281332492828
0.07742591202259064
0.07720945030450821
0.076993428170681
0.0767778754234314
0.07656276971101761
0.07634808868169785
0.0761338323354721
0.07592003792524338
0.07570666819810867
0.07549374550580978
0.07528125494718552
0.07506920397281647
0.07485756278038025
0.07464638352394104
0.07443562150001526
0.0742252767086029
0.07401536405086517
0.07380586117506027
0.0735967829823494
0.07338814437389374
0.07317991554737091
0.07297209650278091
0.07276470959186554
0.07255773991346359
0.07235118746757507
0.07214505970478058
0.07193932682275772
0.07173402607440948
0.07152911275625229
0.07132462412118912
0.07112053781747818
0.07091687619686127
0.07071360945701599
0.07051077485084534
0.07030833512544632
0.07010629028081894
0.06990464776754379
0.06970340758562088
0.06950259953737259
0.06930217891931534
0.06910216808319092
0.06890251487493515
0.06870332360267639
0.06850451976060867
0.068306103348732
0.06810806691646576
0.06791046261787415
0.06771325320005417
0.06751641631126404
0.06732001900672913
0.06712398678064346
0.06692835688591003
0.06673311442136765
0.06653827428817749
0.06634385883808136
0.06614978611469269
0.06595614552497864
0.06576288491487503
0.06557004898786545
0.06537759304046631
0.06518550962209702
0.06499382108449936
0.06480256468057632
0.06461168080568314
0.0644211694598198
0.06423109769821167
0.064041368663311
0.06385207176208496
0.06366315484046936
0.06347464770078659
0.06328652054071426
0.06309877336025238
0.06291142106056213
0.06272449344396591
0.06253795325756073
0.06235180050134659
0.06216604635119438
0.06198067218065262
0.061795707792043686
0.06161114573478699
0.06142694503068924
0.06124317646026611
0.061059821397066116
0.06087682023644447
0.060694243758916855
0.06051202863454819
0.06033024191856384
0.060148853808641434
0.059967849403619766
0.05978725850582123
0.05960705876350403
0.05942726135253906
0.059247858822345734
0.05906887724995613
0.05889028310775757
0.05871209129691124
0.05853429064154625
0.058356884866952896
0.058179911226034164
0.05800332874059677
0.05782715976238251
0.05765137821435928
0.05747601389884949
0.057301055639982224
0.057126484811306
0.05695235729217529
0.05677860975265503
0.05660527944564819
0.056432370096445084
0.05625985562801361
0.056087736040353775
0.05591605231165886
0.05574479699134827
0.05557391420006752
0.0554034523665905
0.0552334263920784
0.05506380274891853
0.0548945814371109
0.05472579598426819
0.054557401686906815
0.05438945069909096
0.05422190576791763
0.05405479297041893
0.05388808622956276
0.053721800446510315
0.0535559318959713
0.053390488028526306
0.053225480020046234
0.0530608706176281
0.05289669334888458
0.052732955664396286
0.05256962403655052
0.05240672454237938
0.052244238555431366
0.052082207053899765
0.05192058905959129
0.05175941810011864
0.05159864202141762
0.051438312977552414
0.05127842351794243
0.05111895874142647
0.050959937274456024
0.05080131068825722
0.05064314976334572
0.05048542469739914
0.05032813549041748
0.05017128959298134
0.05001486837863922
0.04985887557268143
0.04970332235097885
0.04954822361469269
0.04939354211091995
0.04923933371901512
0.04908553510904312
0.04893218353390694
0.048779312521219254
0.04862683638930321
0.048474811017513275
0.048323243856430054
0.04817211627960205
0.04802144691348076
0.04787120968103409
0.047721441835165024
0.04757208004593849
0.04742320626974106
0.04727476090192795
0.04712676256895065
0.04697921872138977
0.0468321330845356
0.04668549820780754
0.0465393103659153
0.046393558382987976
0.046248290687799454
0.046103451400995255
0.04595908522605896
0.045815158635377884
0.045671701431274414
0.04552869126200676
0.04538613185286522
0.04524403065443039
0.04510239139199257
0.044961217790842056
0.04482048377394676
0.044680219143629074
0.0445404089987278
0.04440106824040413
0.04426218196749687
0.04412374645471573
0.04398578032851219
0.04384825751185417
0.043711233884096146
0.04357464984059334
0.04343853145837784
0.043302856385707855
0.04316765442490578
0.0430329404771328
0.04289865866303444
0.04276484251022339
0.042631495743989944
0.04249861091375351
0.042366188019514084
0.04223424568772316
0.04210276156663895
0.041971735656261444
0.041841182857751846
0.04171108454465866
0.04158145189285278
0.04145229607820511
0.04132360592484474
0.04119537025690079
0.041067589074373245
0.0409402996301651
0.04081346467137337
0.04068709909915924
0.040561188012361526
0.04043575003743172
0.040310777723789215
0.04018627107143402
0.04006224125623703
0.03993866592645645
0.03981555998325348
0.039692919701337814
0.03957074135541916
0.03944901004433632
0.03932778164744377
0.03920700401067734
0.039086684584617615
0.0389668345451355
0.03884745389223099
0.038728538900613785
0.038610078394412994
0.03849207982420921
0.038374558091163635
0.03825749456882477
0.03814088925719261
0.03802475705742836
0.03790908679366112
0.037793874740600586
0.037679120898246765
0.03756483644247055
0.037451013922691345
0.037337642163038254
0.03722474351525307
0.03711230680346489
0.03700033202767372
0.03688879683613777
0.03677772358059883
0.03666713461279869
0.03655698522925377
0.03644730523228645
0.03633806109428406
0.03622930124402046
0.03612096980214119
0.03601311892271042
0.03590569645166397
0.03579874709248543
0.0356922522187233
0.035586196929216385
0.035480599850416183
0.03537546843290329
0.03527078405022621
0.03516654297709465
0.035062745213508606
0.034959398210048676
0.03485650569200516
0.03475406393408775
0.03465207666158676
0.03455052524805069
0.034449413418769836
0.034348756074905396
0.03424855321645737
0.03414877504110336
0.03404943645000458
0.0339505560696125
0.03385210037231445
0.033754102885723114
0.0336565226316452
0.03355938196182251
0.03346269205212593
0.03336643800139427
0.03327060863375664
0.03317521885037422
0.033080264925956726
0.032985735684633255
0.032891646027565
0.03279799222946167
0.032704755663871765
0.032611943781375885
0.032519564032554626
0.03242761269211769
0.03233608230948448
0.0322449766099453
0.032154303044080734
0.0320640467107296
0.0319741927087307
0.03188478201627731
0.031795792281627655
0.03170720487833023
0.031619030982255936
0.031531285494565964
0.031443946063518524
0.031357016414403915
0.031270503997802734
0.031184405088424683
0.031098706647753716
0.03101341612637043
0.030928531661629677
0.0308440700173378
0.030759992077946663
0.03067631833255291
0.03059305250644684
0.030510181561112404
0.030427712947130203
0.030345644801855087
0.03026397153735161
0.03018268011510372
0.030101783573627472
0.030021293088793755
0.029941178858280182
0.02986147440969944
0.02978213131427765
0.02970319427549839
0.02962462417781353
0.029546460136771202
0.02946866862475872
0.029391244053840637
0.029314212501049042
0.02923755906522274
0.029161272570490837
0.029085375368595123
0.029009846970438957
0.02893468737602234
0.028859885409474373
0.028785474598407745
0.028711417689919472
0.028637729585170746
0.02856440655887127
0.02849145233631134
0.028418846428394318
0.02834661677479744
0.028274737298488617
0.028203211724758148
0.028132040053606033
0.02806123159825802
0.027990764006972313
0.02792065404355526
0.02785089798271656
0.027781471610069275
0.027712412178516388
0.02764369361102581
0.027575312182307243
0.027507267892360687
0.02743956446647644
0.027372200042009354
0.027305182069540024
0.02723848819732666
0.02717212401330471
0.02710610255599022
0.027040405198931694
0.02697504498064518
0.026909999549388885
0.026845281943678856
0.026780888438224792
0.026716819033026695
0.026653070002794266
0.026589641347527504
0.026526527479290962
0.02646372653543949
0.026401251554489136
0.026339080184698105
0.026277214288711548
0.02621566876769066
0.02615443430840969
0.026093488559126854
0.02603285387158394
0.025972524657845497
0.025912495329976082
0.025852764025330544
0.02579333633184433
0.025734201073646545
0.025675348937511444
0.025616802275180817
0.025558551773428917
0.0255005843937397
0.025442901998758316
0.02538551390171051
0.025328414514660835
0.0252715814858675
0.025215035304427147
0.025158772245049477
0.025102784857153893
0.02504708431661129
0.02499164268374443
0.024936484172940254
0.024881597608327866
0.024826982989907265
0.024772632867097855
0.02471855655312538
0.02466473914682865
0.02461119554936886
0.024557899683713913
0.024504873901605606
0.024452107027173042
0.024399589747190475
0.02434733882546425
0.024295341223478317
0.024243591353297234
0.024192098528146744
0.024140849709510803
0.024089856073260307
0.02403910644352436
0.023988598957657814
0.023938331753015518
0.023888319730758667
0.02383853681385517
0.02378900535404682
0.023739702999591827
0.023690633475780487
0.0236418005079031
0.02359321340918541
0.02354484423995018
0.023496702313423157
0.023448798805475235
0.023401113227009773
0.023353667929768562
0.023306431248784065
0.023259419947862625
0.02321264147758484
0.023166073486208916
0.023119721561670303
0.023073600605130196
0.023027675226330757
0.022981978952884674
0.022936491295695305
0.022891217842698097
0.02284613996744156
0.02280128002166748
0.022756632417440414
0.022712182253599167
0.022667940706014633
0.022623896598815918
0.022580062970519066
0.022536426782608032
0.02249297872185707
0.022449743002653122
0.022406699135899544
0.022363848984241486
0.0223211869597435
0.022278718650341034
0.022236445918679237
0.022194361314177513
0.022152462974190712
0.022110749036073685
0.02206922508776188
0.02202788181602955
0.02198673225939274
0.02194575034081936
0.02190495654940605
0.02186433970928192
0.02182389795780182
0.021783635020256042
0.021743549033999443
0.021703634411096573
0.02166389860212803
0.021624326705932617
0.021584928035736084
0.02154570072889328
0.021506641060113907
0.021467745304107666
0.021429013460874557
0.021390454843640327
0.02135205641388893
0.021313820034265518
0.021275749430060387
0.021237829700112343
0.02120007574558258
0.021162470802664757
0.021125033497810364
0.021087748929858208
0.021050618961453438
0.021013634279370308
0.02097681164741516
0.020940138027071953
0.020903604105114937
0.020867228507995605
0.020831000059843063
0.02079492062330246
0.020758992061018944
0.020723197609186172
0.020687546581029892
0.02065204828977585
0.020616687834262848
0.020581461489200592
0.020546384155750275
0.020511444658041
0.02047664299607277
0.020441969856619835
0.02040744200348854
0.020373042672872543
0.02033877745270729
0.020304648205637932
0.020270653069019318
0.02023678831756115
0.02020304463803768
0.020169449970126152
0.020135970786213875
0.020102625712752342
0.02006939984858036
0.020036298781633377
0.02000332437455654
0.019970476627349854
0.019937749952077866
0.019905153661966324
0.019872674718499184
0.019840305671095848
0.01980806328356266
0.01977594755589962
0.019743939861655235
0.01971205696463585
0.019680287688970566
0.019648632034659386
0.019617091864347458
0.019585665315389633
0.019554348662495613
0.019523154944181442
0.019492071121931076
0.019461093470454216
0.019430233165621758
0.019399477168917656
0.01936882548034191
0.019338281825184822
0.019307857379317284
0.019277533516287804
0.01924731209874153
0.019217191264033318
0.019187184050679207
0.019157275557518005
0.01912747323513031
0.019097771495580673
0.019068174064159393
0.019038675352931023
0.01900927722454071
0.018979979678988457
0.01895078457891941
0.018921682611107826
0.01889267936348915
0.018863771110773087
0.018834952265024185
0.018806248903274536
0.018777627497911453
0.01874910295009613
0.01872067339718342
0.018692338839173317
0.018664084374904633
0.018635937944054604
0.018607880920171738
0.018579917028546333
0.018552033230662346
0.01852423883974552
0.018496545031666756
0.018468931317329407
0.01844141073524952
0.018413972109556198
0.018386617302894592
0.018359363079071045
0.018332183361053467
0.0183050949126482
0.018278084695339203
0.018251175060868263
0.018224326893687248
0.018197571858763695
0.018170896917581558
0.018144307658076286
0.01811780035495758
0.018091373145580292
0.018065020442008972
0.018038762733340263
0.018012572079896927
0.017986465245485306
0.0179604385048151
0.017934486269950867
0.0179086122661829
0.01788281835615635
0.017857098951935768
0.017831459641456604
0.01780589297413826
0.017780400812625885
0.01775498501956463
0.017729653045535088
0.017704378813505173
0.017679184675216675
0.017654066905379295
0.017629021778702736
0.017604049295186996
0.01757914386689663
0.01755431480705738
0.017529558390378952
0.017504872754216194
0.01748024858534336
0.017455698922276497
0.0174312274903059
0.017406804487109184
0.01738247275352478
0.0173582024872303
0.017333999276161194
0.01730985753238201
0.017285795882344246
0.017261790111660957
0.01723785325884819
0.017213985323905945
0.017190182581543922
0.017166443169116974
0.0171427633613348
0.017119158059358597
0.01709561236202717
0.017072133719921112
0.01704871468245983
0.017025358974933624
0.017002074047923088
0.01697884313762188
0.016955675557255745
0.016932569444179535
0.016909535974264145
0.016886545345187187
0.0168636292219162
0.016840767115354538
0.016817966476082802
0.016795223578810692
0.016772542148828506
0.016749924048781395
0.01672736369073391
0.016704866662621498
0.016682416200637817
0.016660025343298912
0.01663769595324993
0.016615422442555428
0.016593214124441147
0.016571050509810448
0.016548950225114822
0.016526909545063972
0.01650492288172245
0.016482986509799957
0.01646110974252224
0.016439288854599
0.01641751639544964
0.016395803540945053
0.016374142840504646
0.016352536156773567
0.01633099466562271
0.01630949229001999
0.016288045793771744
0.016266655176877975
0.016245312988758087
0.016224026679992676
0.01620279811322689
0.016181612387299538
0.01616048440337181
0.016139402985572815
0.016118371859192848
0.01609739661216736
0.01607646979391575
0.016055595129728317
0.016034770756959915
0.016013985499739647
0.015993259847164154
0.01597258262336254
0.015951955690979958
0.015931377187371254
0.01591084711253643
0.01589036174118519
0.015869930386543274
0.015849538147449493
0.01582920178771019
0.015808910131454468
0.015788663178682327
0.015768472105264664
0.015748322010040283
0.015728222206234932
0.015708161517977715
0.015688149258494377
0.01566818170249462
0.015648268163204193
0.01562839187681675
0.01560856495052576
0.015588783659040928
0.015569043345749378
0.015549355186522007
0.015529705211520195
0.01551010087132454
0.015490538440644741
0.015471025370061398
0.015451553277671337
0.01543212030082941
0.01541273482143879
0.015393393114209175
0.015374088659882545
0.015354834496974945
0.015335618518292904
0.01531644444912672
0.015297319740056992
0.015278227627277374
0.015259180217981339
0.015240173786878586
0.015221210196614265
0.015202290378510952
0.015183412469923496
0.015164567157626152
0.015145765617489815
0.015126999467611313
0.015108286403119564
0.015089607797563076
0.015070969238877296
0.015052372589707375
0.015033811330795288
0.015015293844044209
0.014996812678873539
0.014978368766605854
0.014959963038563728
0.014941598288714886
0.014923273585736752
0.014904984273016453
0.014886739663779736
0.014868523925542831
0.014850351959466934
0.014832220040261745
0.014814117923378944
0.014796058647334576
0.014778035692870617
0.014760050922632217
0.014742103405296803
0.014724193140864372
0.014706309884786606
0.014688479714095592
0.014670674689114094
0.014652904123067856
0.014635177329182625
0.014617476612329483
0.014599819667637348
0.014582199044525623
0.014564610086381435
0.014547056518495083
0.014529542997479439
0.014512060210108757
0.014494610019028187
0.014477198012173176
0.014459821395576
0.014442476443946362
0.014425170607864857
0.014407889917492867
0.014390649273991585
0.014373448677361012
0.014356269501149654
0.01433913316577673
0.014322027564048767
0.014304954558610916
0.014287909492850304
0.014270912855863571
0.014253935776650906
0.014236994087696075
0.014220088720321655
0.014203212223947048
0.014186366461217403
0.014169558882713318
0.014152785763144493
0.014136038720607758
0.014119320549070835
0.014102640561759472
0.01408599317073822
0.014069374650716782
0.014052785001695156
0.014036235399544239
0.014019712805747986
0.014003214426338673
0.01398675050586462
0.013970318250358105
0.013953917659819126
0.013937552459537983
0.013921214267611504
0.013904908671975136
0.01388863380998373
0.01387238223105669
0.013856164179742336
0.013839976862072945
0.013823815621435642
0.013807689771056175
0.013791592791676521
0.013775533065199852
0.0137594910338521
0.013743482530117035
0.013727499172091484
0.013711553998291492
0.013695635832846165
0.013679740019142628
0.0136638805270195
0.013648043386638165
0.013632236048579216
0.013616464100778103
0.013600717298686504
0.01358499564230442
0.013569308444857597
0.01355364453047514
0.01353800855576992
0.013522405177354813
0.013506831601262093
0.013491281308233738
0.013475758954882622
0.01346026174724102
0.013444795273244381
0.013429350219666958
0.013413943350315094
0.013398564420640469
0.013383205980062485
0.013367881067097187
0.013352573849260807
0.01333729736506939
0.013322057202458382
0.013306835666298866
0.013291639275848866
0.013276477344334126
0.013261331245303154
0.013246226124465466
0.01323113776743412
0.01321607455611229
0.013201039284467697
0.013186033815145493
0.01317105907946825
0.0131561029702425
0.013141169212758541
0.013126272708177567
0.013111397624015808
0.01309654675424099
0.013081722892820835
0.013066921383142471
0.01305215060710907
0.013037404045462608
0.01302268449217081
0.013007989153265953
0.01299331896007061
0.01297867763787508
0.012964055873453617
0.012949466705322266
0.012934894300997257
0.01292035449296236
0.012905837036669254
0.012891344726085663
0.012876873835921288
0.012862438336014748
0.012848017737269402
0.01283362228423357
0.012819252908229828
0.012804913334548473
0.01279059611260891
0.012776296585798264
0.012762034311890602
0.012747791595757008
0.012733567506074905
0.01271937508136034
0.01270520780235529
0.012691058218479156
0.012676939368247986
0.012662839144468307
0.012648767791688442
0.012634718790650368
0.012620693072676659
0.012606690637767315
0.012592713348567486
0.012578760273754597
0.012564832344651222
0.012550927698612213
0.012537048198282719
0.012523188255727291
0.012509357184171677
0.012495546601712704
0.01248176395893097
0.012468000873923302
0.012454263865947723
0.012440549209713936
0.012426854111254215
0.012413186021149158
0.012399544008076191
0.012385922484099865
0.012372327968478203
0.01235874928534031
0.012345200404524803
0.012331674806773663
0.012318168766796589
0.012304688803851604
0.012291227467358112
0.012277795001864433
0.012264383025467396
0.01225098967552185
0.01223763171583414
0.012224284000694752
0.012210960499942303
0.01219766866415739
0.012184389866888523
0.012171140871942043
0.012157916091382504
0.012144708074629307
0.01213152427226305
0.012118362821638584
0.012105231173336506
0.012092115357518196
0.012079027481377125
0.012065952643752098
0.012052907608449459
0.01203988492488861
0.01202688179910183
0.012013906612992287
0.012000943534076214
0.01198800839483738
0.01197509840130806
0.011962207965552807
0.01194934081286192
0.011936496943235397
0.011923673562705517
0.011910875327885151
0.011898095719516277
0.011885341256856918
0.011872602626681328
0.01185989286750555
0.011847201734781265
0.011834532953798771
0.011821884661912918
0.011809268034994602
0.011796661652624607
0.011784082278609276
0.011771521531045437
0.011758988723158836
0.01174647081643343
0.011733980849385262
0.011721506714820862
0.011709056794643402
0.011696632951498032
0.01168422494083643
0.011671840213239193
0.01165948249399662
0.011647136881947517
0.01163481455296278
0.01162252202630043
0.011610238812863827
0.011597980745136738
0.011585749685764313
0.011573538184165955
0.011561347171664238
0.011549178510904312
0.011537027545273304
0.01152490358799696
0.011512793600559235
0.011500711552798748
0.011488648131489754
0.011476606130599976
0.01146458275616169
0.011452579870820045
0.01144060492515564
0.011428643949329853
0.011416706256568432
0.011404786258935928
0.01139288954436779
0.011381016112864017
0.011369159445166588
0.011357327923178673
0.01134551502764225
0.011333726346492767
0.011321954429149628
0.011310202069580555
0.011298472993075848
0.011286762543022633
0.011275075376033783
0.011263401247560978
0.011251754127442837
0.011240131221711636
0.011228525079786777
0.011216934770345688
0.011205365881323814
0.011193817481398582
0.011182291433215141
0.01117079146206379
0.011159303598105907
0.011147836223244667
0.011136390268802643
0.01112496480345726
0.011113562621176243
0.011102169752120972
0.011090804822742939
0.011079464107751846
0.011068141087889671
0.011056829243898392
0.01104554533958435
0.011034280061721802
0.011023027822375298
0.011011801660060883
0.01100059412419796
0.010989408940076828
0.01097823865711689
0.010967092588543892
0.010955958627164364
0.010944852605462074
0.010933756828308105
0.010922688990831375
0.010911635123193264
0.010900601744651794
0.010889589786529541
0.010878589004278183
0.010867620818316936
0.010856660082936287
0.010845725424587727
0.01083480753004551
0.010823908261954784
0.010813022963702679
0.010802162811160088
0.010791322216391563
0.010780496522784233
0.010769689455628395
0.010758905671536922
0.010748137719929218
0.010737387463450432
0.010726656764745712
0.010715944692492485
0.01070525124669075
0.010694572702050209
0.010683918371796608
0.010673279874026775
0.01066266093403101
0.010652060620486736
0.010641475208103657
0.010630911216139793
0.01062036119401455
0.010609833523631096
0.01059932354837656
0.010588828474283218
0.010578356683254242
0.010567895136773586
0.010557456873357296
0.0105470335111022
0.01053663156926632
0.010526245459914207
0.010515875183045864
0.01050552073866129
0.010495194233953953
0.010484877042472363
0.010474578477442265
0.010464292019605637
0.010454035364091396
0.010443785227835178
0.010433555580675602
0.010423342697322369
0.010413151234388351
0.010402971878647804
0.010392810218036175
0.010382668115198612
0.010372544638812542
0.01036243699491024
0.010352342389523983
0.010342268273234367
0.01033220998942852
0.010322166606783867
0.010312145575881004
0.010302134789526463
0.010292145423591137
0.01028217189013958
0.010272214189171791
0.010262271389365196
0.010252343490719795
0.010242436081171036
0.010232539847493172
0.010222665034234524
0.010212807916104794
0.010202964767813683
0.010193136520683765
0.010183325968682766
0.01017353031784296
0.010163754224777222
0.010153994895517826
0.010144243016839027
0.01013451162725687
0.010124797001481056
0.010115104727447033
0.010105415247380733
0.010095750913023949
0.010086096823215485
0.010076461359858513
0.01006684172898531
0.01005723886191845
0.010047650896012783
0.010038075037300587
0.010028517805039883
0.010018972679972649
0.010009445250034332
0.009999934583902359
0.00999043695628643
0.00998095702379942
0.009971488267183304
0.009962040930986404
0.009952602908015251
0.009943179786205292
0.009933770634233952
0.009924382902681828
0.00991500448435545
0.009905642829835415
0.009896295145154
0.009886964224278927
0.009877645410597324
0.009868348017334938
0.009859057143330574
0.009849782101809978
0.009840521961450577
0.009831280447542667
0.009822049178183079
0.009812834672629833
0.009803630411624908
0.009794441051781178
0.009785267524421215
0.009776108898222446
0.009766967035830021
0.009757830761373043
0.009748715907335281
0.009739617817103863
0.009730526246130466
0.009721457958221436
0.009712392464280128
0.009703346528112888
0.009694310836493969
0.009685291908681393
0.00967628788203001
0.009667298756539822
0.009658320806920528
0.009649354964494705
0.009640404023230076
0.009631467051804066
0.009622539393603802
0.009613627567887306
0.009604732505977154
0.009595847688615322
0.00958697684109211
0.009578120894730091
0.009569274261593819
0.009560445323586464
0.009551625698804855
0.00954282097518444
0.009534025564789772
0.009525248780846596
0.009516481310129166
0.009507724083960056
0.009498988278210163
0.009490258991718292
0.009481544606387615
0.009472846984863281
0.009464152157306671
0.009455478750169277
0.00944681279361248
0.009438158944249153
0.009429520927369595
0.009420894086360931
0.009412278421223164
0.009403674863278866
0.009395087137818336
0.009386506862938404
0.009377941489219666
0.009369391947984695
0.009360847994685173
0.009352318942546844
0.00934380292892456
0.009335300885140896
0.009326803497970104
0.009318320080637932
0.009309853427112103
0.009301395155489445
0.009292950853705406
0.009284517727792263
0.009276093915104866
0.009267682209610939
0.009259281679987907
0.009250893257558346
0.009242524392902851
0.009234157390892506
0.009225805290043354
0.0092174606397748
0.009209131821990013
0.009200822561979294
0.009192509576678276
0.009184213355183601
0.009175926446914673
0.009167658165097237
0.009159395471215248
0.009151138365268707
0.009142901748418808
0.009134677238762379
0.009126456454396248
0.009118248708546162
0.009110050275921822
0.009101871401071548
0.009093695320189
0.009085527621209621
0.009077377617359161
0.009069234132766724
0.009061107411980629
0.009052983485162258
0.009044869802892208
0.009036771953105927
0.009028684347867966
0.009020604193210602
0.009012537077069283
0.00900447741150856
0.008996427990496159
0.008988401852548122
0.00898036826401949
0.0089723514392972
0.008964348584413528
0.008956349454820156
0.008948360569775105
0.008940385654568672
0.008932423777878284
0.008924468420445919
0.008916519582271576
0.008908585645258427
0.00890065636485815
0.008892742916941643
0.008884836919605732
0.008876943960785866
0.008869054727256298
0.008861175738275051
0.008853312581777573
0.008845452219247818
0.008837603032588959
0.008829767815768719
0.008821939118206501
0.008814121596515179
0.008806313388049603
0.008798513561487198
0.008790720254182816
0.008782939054071903
0.008775168098509312
0.008767404593527317
0.008759650401771069
0.008751912042498589
0.008744172751903534
0.008736446499824524
0.008728734217584133
0.008721021935343742
0.00871332548558712
0.00870563741773367
0.008697954937815666
0.008690282702445984
0.008682618848979473
0.008674969896674156
0.008667322807013988
0.008659690618515015
0.008652061223983765
0.00864444486796856
0.008636835031211376
0.008629236370325089
0.008621638640761375
0.00861405860632658
0.008606482297182083
0.008598918095231056
0.008591357618570328
0.00858380738645792
0.008576267398893833
0.008568734861910343
0.008561210706830025
0.008553696796298027
0.008546188473701477
0.008538693189620972
0.008531197905540466
0.00852371659129858
0.008516245521605015
0.008508775383234024
0.008501320146024227
0.008493871428072453
0.008486427366733551
0.008478996343910694
0.00847157184034586
0.008464151062071323
0.008456745184957981
0.008449343033134937
0.008441949263215065
0.00843456294387579
0.008427184075117111
0.008419818244874477
0.008412456139922142
0.008405097760260105
0.008397752419114113
0.008390416391193867
0.008383085019886494
0.008375760167837143
0.008368446491658688
0.008361135609447956
0.008353838697075844
0.00834654737263918
0.008339257910847664
0.008331979624927044
0.00832471251487732
0.008317449130117893
0.008310195989906788
0.008302946574985981
0.00829570647329092
0.008288473822176456
0.00828124862164259
0.008274023421108723
0.008266815915703773
0.008259611204266548
0.00825241394340992
0.008245226927101612
0.008238044567406178
0.00823086779564619
0.0082236984744668
0.008216538466513157
0.00820938404649496
0.00820224080234766
0.008195098489522934
0.00818796455860138
0.008180838078260422
0.008173719048500061
0.008166608400642872
0.008159501478075981
0.008152405731379986
0.008145313709974289
0.008138228207826614
0.008131153881549835
0.00812408048659563
0.008117016404867172
0.00810996163636446
0.008102907799184322
0.008095868863165379
0.00808883085846901
0.00808179471641779
0.008074772544205189
0.008067755028605461
0.008060743100941181
0.008053741417825222
0.00804674532264471
0.008039752021431923
0.00803277175873518
0.008025789633393288
0.008018817752599716
0.008011854253709316
0.008004897274076939
0.007997940294444561
0.007990995422005653
0.007984059862792492
0.007977127097547054
0.00797019712626934
0.007963279262185097
0.007956364192068577
0.007949457503855228
0.007942555472254753
0.0079356599599123
0.007928770035505295
0.007921886630356312
0.007915009744465351
0.007908142171800137
0.007901276461780071
0.007894419133663177
0.007887567393481731
0.00788071844726801
0.007873882539570332
0.007867047563195229
0.007860220037400723
0.007853402756154537
0.007846583612263203
0.007839770056307316
0.007832973264157772
0.00782617274671793
0.007819384336471558
0.00781259685754776
0.00780581496655941
0.007799041457474232
0.007792276330292225
0.007785511203110218
0.007778753526508808
0.007772005628794432
0.007765260990709066
0.00775852520018816
0.007751793600618839
0.007745065726339817
0.0077383434399962425
0.007731629069894552
0.007724916096776724
0.007718212436884642
0.007711514364928007
0.007704825606197119
0.007698134519159794
0.007691453211009502
0.007684781216084957
0.007678107358515263
0.007671441417187452
0.007664784323424101
0.007658134214580059
0.007651485037058592
0.00764484191313386
0.0076382094994187355
0.0076315738260746
0.007624952122569084
0.007618333213031292
0.007611714769154787
0.007605106569826603
0.007598505355417728
0.0075919050723314285
0.007585315033793449
0.00757873198017478
0.007572146598249674
0.0075655714608728886
0.0075590037740767
0.007552434224635363
0.007545871194452047
0.007539321668446064
0.007532768417149782
0.007526228670030832
0.007519690319895744
0.007513152435421944
0.007506628520786762
0.007500103209167719
0.007493587676435709
0.007487078197300434
0.0074805691838264465
0.007474066223949194
0.007467571180313826
0.007461079396307468
0.007454592734575272
0.007448114920407534
0.007441638968884945
0.007435166742652655
0.0074286991730332375
0.007422241382300854
0.007415785454213619
0.007409336976706982
0.007402889896184206
0.007396453060209751
0.0073900180868804455
0.007383589632809162
0.007377162575721741
0.007370744366198778
0.007364331744611263
0.007357921451330185
0.007351518142968416
0.007345117162913084
0.007338722702115774
0.0073323361575603485
0.007325951475650072
0.007319570519030094
0.0073131960816681385
0.007306829560548067
0.007300464436411858
0.007294103503227234
0.007287750951945782
0.007281405385583639
0.007275053299963474
0.007268716115504503
0.007262378931045532
0.007256051991134882
0.007249726913869381
0.00724340695887804
0.0072370897978544235
0.00723077729344368
0.007224473636597395
0.007218171376734972
0.00721187237650156
0.007205581292510033
0.007199297193437815
0.007193013560026884
0.00718673737719655
0.007180461660027504
0.007174197118729353
0.007167930714786053
0.007161674089729786
0.007155421655625105
0.007149172015488148
0.007142927497625351
0.007136690430343151
0.007130451500415802
0.007124221418052912
0.007117995526641607
0.007111773826181889
0.007105560041964054
0.0070993429981172085
0.007093138061463833
0.007086937315762043
0.007080737967044115
0.007074541412293911
0.007068356033414602
0.007062171120196581
0.007055989466607571
0.007049816660583019
0.0070436433888971806
0.007037479896098375
0.007031313609331846
0.0070251589640975
0.007019007112830877
0.0070128594525158405
0.007006712723523378
0.007000570185482502
0.006994439288973808
0.006988309323787689
0.006982183549553156
0.006976058706641197
0.006969942711293697
0.006963829044252634
0.006957722827792168
0.006951614283025265
0.006945512257516384
0.00693941954523325
0.0069333286955952644
0.006927247159183025
0.006921158637851477
0.006915081292390823
0.006909007206559181
0.0069029368460178375
0.0068968734703958035
0.006890809163451195
0.006884753704071045
0.006878702435642481
0.006872653029859066
0.006866611540317535
0.0068605695851147175
0.006854534614831209
0.006848500110208988
0.006842475850135088
0.006836455315351486
0.006830435246229172
0.00682442169636488
0.006818409543484449
0.0068124025128781796
0.0068064043298363686
0.006800403818488121
0.006794410292059183
0.00678842281922698
0.0067824372090399265
0.006776454858481884
0.006770479958504438
0.006764506921172142
0.006758535746484995
0.00675257109105587
0.006746611557900906
0.006740652956068516
0.006734705530107021
0.006728753447532654
0.006722806952893734
0.0067168655805289745
0.006710933055728674
0.0067049977369606495
0.006699070800095797
0.006693149451166391
0.0066872285678982735
0.006681306753307581
0.0066753956489264965
0.006669492460787296
0.006663588806986809
0.006657686084508896
0.006651791278272867
0.006645899266004562
0.006640009116381407
0.006634123157709837
0.006628242786973715
0.006622369401156902
0.006616498343646526
0.00661062728613615
0.006604764144867659
0.0065989065915346146
0.006593047641217709
0.006587192881852388
0.006581345573067665
0.006575500126928091
0.006569661200046539
0.0065638236701488495
0.006557988468557596
0.0065521616488695145
0.006546337623149157
0.006540515460073948
0.006534698884934187
0.00652888510376215
0.0065230755135416985
0.006517266388982534
0.0065114665776491165
0.006505661644041538
0.006499871611595154
0.006494081579148769
0.006488294806331396
0.006482512690126896
0.006476731970906258
0.006470957305282354
0.006465187296271324
0.0064594196155667305
0.006453654263168573
0.006447894033044577
0.0064421407878398895
0.006436388939619064
0.006430639419704676
0.006424894090741873
0.006419156212359667
0.006413417402654886
0.006407684646546841
0.0064019556157290936
0.006396229844540358
0.006390508729964495
0.006384786684066057
0.006379076279699802
0.006373364944010973
0.006367657333612442
0.006361952517181635
0.006356256082653999
0.0063505577854812145
0.006344866473227739
0.006339178886264563
0.006333493627607822
0.006327814422547817
0.006322139408439398
0.006316462531685829
0.006310796830803156
0.006305128801614046
0.006299469619989395
0.00629380950704217
0.006288158241659403
0.0062825060449540615
0.006276857573539019
0.00627121701836586
0.006265577394515276
0.006259940564632416
0.006254309322685003
0.0062486822716891766
0.006243057083338499
0.006237437948584557
0.006231816951185465
0.006226204335689545
0.006220594514161348
0.006214987952262163
0.006209388840943575
0.006203789729624987
0.0061981999315321445
0.006192605942487717
0.006187015678733587
0.006181433796882629
0.0061758533120155334
0.006170277483761311
0.006164707243442535
0.006159137934446335
0.006153573747724295
0.006148012354969978
0.0061424546875059605
0.006136899348348379
0.006131351459771395
0.006125804036855698
0.006120261736214161
0.006114723160862923
0.006109184585511684
0.006103659048676491
0.0060981265269219875
0.00609260518103838
0.006087084766477346
0.006081565283238888
0.00607605604454875
0.006070543080568314
0.006065038498491049
0.0060595362447202206
0.006054039113223553
0.006048541981726885
0.006043054163455963
0.006037564482539892
0.006032082252204418
0.006026600021868944
0.00602112477645278
0.006015651393681765
0.006010184995830059
0.006004721391946077
0.005999255925416946
0.005993801634758711
0.005988345947116613
0.005982893519103527
0.005977447610348463
0.005972006823867559
0.005966566037386656
0.0059611308388412
0.005955698434263468
0.005950271617621183
0.005944844800978899
0.005939424503594637
0.0059340032748878
0.0059285955503582954
0.005923184100538492
0.005917775444686413
0.00591237610206008
0.005906973499804735
0.0059015825390815735
0.005896192044019699
0.005890798754990101
0.005885419901460409
0.005880038719624281
0.005874661263078451
0.005869286600500345
0.0058639212511479855
0.005858554504811764
0.005853190552443266
0.0058478303253650665
0.0058424766175448895
0.005837126635015011
0.0058317771181464195
0.0058264355175197124
0.005821093451231718
0.005815756507217884
0.005810425151139498
0.005805096123367548
0.005799769889563322
0.0057944501750171185
0.005789132323116064
0.005783815868198872
0.005778507795184851
0.00577319972217083
0.005767894443124533
0.005762594286352396
0.005757297854870558
0.005752005148679018
0.005746719893068075
0.00574143324047327
0.005736154038459063
0.005730876699090004
0.005725599825382233
0.005720327142626047
0.005715062841773033
0.005709794815629721
0.005704538896679878
0.00569928390905261
0.0056940289214253426
0.005688781850039959
0.005683536175638437
0.0056782918982207775
0.005673056002706289
0.005667822901159525
0.0056625897996127605
0.005657366942614317
0.005652139894664288
0.005646921694278717
0.00564170628786087
0.005636491347104311
0.005631285719573498
0.0056260814890265465
0.005620876327157021
0.005615681409835815
0.005610482767224312
0.005605293903499842
0.005600105505436659
0.005594924557954073
0.005589745473116636
0.005584565456956625
0.005579398944973946
0.005574227776378393
0.005569059867411852
0.005563900340348482
0.005558742675930262
0.005553587339818478
0.005548435728996992
0.00554328877478838
0.0055381483398377895
0.005533007439225912
0.00552786560729146
0.0055227335542440414
0.0055176070891320705
0.005512482486665249
0.005507360212504864
0.0055022407323122025
0.005497125443071127
0.005492015276104212
0.005486908834427595
0.005481799598783255
0.005476703401654959
0.005471608601510525
0.005466512404382229
0.005461422726511955
0.0054563372395932674
0.0054512531496584415
0.005446172785013914
0.00544109707698226
0.0054360260255634785
0.005430958699434996
0.005425892770290375
0.005420833360403776
0.005415773950517178
0.005410720594227314
0.005405669566243887
0.005400624591857195
0.0053955805487930775
0.005390539299696684
0.005385504104197025
0.0053804730996489525
0.005375441163778305
0.0053704166784882545
0.005365392658859491
0.005360372830182314
0.005355361383408308
0.00535034853965044
0.005345337558537722
0.005340336821973324
0.005335335154086351
0.005330340005457401
0.005325346253812313
0.005320354364812374
0.00531536852940917
0.005310384556651115
0.005305404309183359
0.0053004310466349125
0.005295456387102604
0.005290486384183168
0.0052855247631669044
0.005280561279505491
0.005275602452456951
0.005270643625408411
0.005265695508569479
0.005260748788714409
0.005255803931504488
0.005250862799584866
0.005245925858616829
0.005240991245955229
0.0052360608242452145
0.005231132265180349
0.0052262102253735065
0.005221289582550526
0.005216374062001705
0.005211459472775459
0.00520655233412981
0.005201644729822874
0.00519674364477396
0.005191845819354057
0.005186948459595442
0.005182056687772274
0.005177170969545841
0.005172282923012972
0.005167401395738125
0.005162525922060013
0.005157651379704475
0.005152774043381214
0.005147913005203009
0.005143045447766781
0.005138184409588575
0.005133328028023243
0.005128478165715933
0.00512362364679575
0.005118777509778738
0.00511393416672945
0.005109096877276897
0.005104257259517908
0.005099425558000803
0.005094599444419146
0.0050897723995149136
0.005084948614239693
0.00508012855425477
0.005075314547866583
0.0050705005414783955
0.00506569491699338
0.005060887895524502
0.005056087393313646
0.0050512864254415035
0.005046493373811245
0.005041702650487423
0.005036915652453899
0.005032131914049387
0.005027350969612598
0.005022570490837097
0.005017795599997044
0.005013027228415012
0.005008259322494268
0.00500349560752511
0.004998736083507538
0.004993977956473827
0.004989225883036852
0.004984478000551462
0.004979728255420923
0.004974987357854843
0.004970246460288763
0.004965509753674269
0.004960775841027498
0.00495604844763875
0.004951321054250002
0.004946601111441851
0.004941880702972412
0.004937164485454559
0.004932450596243143
0.004927743226289749
0.0049230363219976425
0.004918338730931282
0.0049136364832520485
0.00490894028916955
0.004904249217361212
0.004899561870843172
0.004894875921308994
0.00489019462838769
0.0048855142667889595
0.004880843684077263
0.004876173101365566
0.004871501121670008
0.0048668403178453445
0.004862178582698107
0.0048575205728411674
0.0048528676852583885
0.00484821479767561
0.004843567032366991
0.004838924389332533
0.004834284074604511
0.00482964375987649
0.0048250118270516396
0.00482038501650095
0.004815754946321249
0.00481113325804472
0.00480651343241334
0.004801896400749683
0.004797283094376326
0.0047926753759384155
0.004788064863532782
0.004783463664352894
0.004778863862156868
0.004774266388267279
0.00476967403665185
0.004765085410326719
0.004760498180985451
0.004755918402224779
0.004751337692141533
0.00474676163867116
0.004742189776152372
0.004737620707601309
0.0047330548986792564
0.00472849328070879
0.004723933059722185
0.0047193788923323154
0.004714825190603733
0.004710278008133173
0.004705732688307762
0.004701192956417799
0.004696653690189123
0.004692118614912033
0.004687588661909103
0.004683058708906174
0.00467853294685483
0.0046740127727389336
0.0046694958582520485
0.004664979875087738
0.004660468548536301
0.004655960947275162
0.004651458002626896
0.004646957386285067
0.004642460495233536
0.004637967795133591
0.004633476957678795
0.004628990311175585
0.004624506458640099
0.004620024468749762
0.004615548066794872
0.0046110753901302814
0.004606605041772127
0.004602137953042984
0.004597675520926714
0.00459321727976203
0.004588755778968334
0.0045843059197068214
0.004579856060445309
0.0045754085294902325
0.0045709675177931786
0.004566528834402561
0.0045620896853506565
0.004557659383863211
0.0045532300136983395
0.004548804368823767
0.004544379655271769
0.004539965186268091
0.004535548388957977
0.004531136713922024
0.004526726435869932
0.004522322677075863
0.004517919849604368
0.004513522144407034
0.004509128630161285
0.00450473465025425
0.004500349052250385
0.004495961591601372
0.004491581115871668
0.004487203434109688
0.004482829477638006
0.0044784583151340485
0.004474089480936527
0.004469725303351879
0.004465366248041391
0.0044610099866986275
0.004456652794033289
0.004452305380254984
0.004447958432137966
0.004443610552698374
0.004439272917807102
0.00443493714556098
0.004430602770298719
0.004426273051649332
0.00442194938659668
0.0044176215305924416
0.004413303919136524
0.004408987704664469
0.00440467381849885
0.004400367382913828
0.004396061412990093
0.004391758237034082
0.00438745878636837
0.004383164457976818
0.004378872457891703
0.004374586045742035
0.004370298236608505
0.004366015084087849
0.004361738916486502
0.004357464145869017
0.004353191703557968
0.0043489267118275166
0.004344659857451916
0.004340397659689188
0.004336142912507057
0.00433188583701849
0.004327637143433094
0.004323391243815422
0.004319147206842899
0.004314905498176813
0.004310669843107462
0.004306436516344547
0.004302206914871931
0.004297980573028326
0.004293755628168583
0.004289537202566862
0.004285321570932865
0.0042811110615730286
0.004276900086551905
0.004272691905498505
0.0042684925720095634
0.0042642937041819096
0.004260100424289703
0.004255908541381359
0.0042517161928117275
0.004247532691806555
0.004243351053446531
0.00423917593434453
0.004234998486936092
0.004230828490108252
0.004226659890264273
0.0042224968783557415
0.0042183357290923595
0.004214179702103138
0.004210023675113916
0.004205876495689154
0.004201728850603104
0.004197584465146065
0.004193446598947048
0.004189311061054468
0.004185175523161888
0.004181048832833767
0.004176922608166933
0.004172801040112972
0.004168682731688023
0.0041645667515695095
0.0041604554280638695
0.004156345035880804
0.004152238834649324
0.004148139618337154
0.004144040402024984
0.004139946773648262
0.004135855473577976
0.0041317688301205635
0.004127684980630875
0.00412360392510891
0.004119524732232094
0.004115454852581024
0.00411138404160738
0.004107318352907896
0.004103255923837423
0.004099193494766951
0.0040951380506157875
0.0040910858660936356
0.004087036941200495
0.004082991275936365
0.004078948404639959
0.0040749115869402885
0.004070873372256756
0.004066841676831245
0.004062814638018608
0.004058788996189833
0.00405476801097393
0.004050751682370901
0.004046738613396883
0.0040427264757454395
0.00403871713206172
0.0040347157046198845
0.004030711483210325
0.004026718437671661
0.004022722132503986
0.004018735606223345
0.004014747682958841
0.004010763484984636
0.004006786737591028
0.004002810455858707
0.003998837433755398
0.003994869999587536
0.003990902099758387
0.003986941184848547
0.003982982598245144
0.003979027736932039
0.003975076600909233
0.003971126861870289
0.00396718317642808
0.003963244613260031
0.003959304187446833
0.003955369349569082
0.0039514414966106415
0.003947514574974775
0.003943591378629208
0.003939670044928789
0.003935755230486393
0.003931840416043997
0.003927932120859623
0.00392402708530426
0.00392012158408761
0.003916226327419281
0.003912327345460653
0.00390843627974391
0.0039045463781803846
0.0039006622973829508
0.0038967833388596773
0.0038929039146751165
0.00388902984559536
0.0038851567078381777
0.0038812884595245123
0.003877426264807582
0.003873566398397088
0.0038697081618010998
0.0038658534176647663
0.0038620035629719496
0.0038581565022468567
0.0038543150294572115
0.00385047378949821
0.003846636973321438
0.003842805977910757
0.0038389754481613636
0.003835149575024843
0.003831326961517334
0.003827506909146905
0.0038236931432038546
0.0038198819383978844
0.0038160725962370634
0.003812268376350403
0.0038084674160927534
0.0038046669214963913
0.0038008741103112698
0.0037970838602632284
0.0037932959385216236
0.0037895110435783863
0.0037857317365705967
0.0037819542922079563
0.003778180805966258
0.003774409182369709
0.0037706445436924696
0.0037668824661523104
0.0037631227169185877
0.0037593632005155087
0.003755612066015601
0.0037518597673624754
0.003748117946088314
0.003744373796507716
0.003740635234862566
0.003736899234354496
0.00373316602781415
0.0037294398061931133
0.0037257124204188585
0.00372199434787035
0.0037182760424911976
0.003714559134095907
0.0037108478136360645
0.0037071413826197386
0.0037034358829259872
0.0036997366696596146
0.0036960383877158165
0.003692347090691328
0.0036886560264974833
0.0036849684547632933
0.0036812841426581144
0.0036776051856577396
0.0036739276256412268
0.0036702516954392195
0.0036665829829871655
0.0036629170645028353
0.003659253241494298
0.00365559384226799
0.0036519388668239117
0.0036482862196862698
0.0036446377635002136
0.0036409911699593067
0.0036373487673699856
0.0036337096244096756
0.0036300744395703077
0.0036264415830373764
0.003622815478593111
0.003619187278673053
0.0036155637353658676
0.0036119490396231413
0.003608331084251404
0.003604723373427987
0.003601113334298134
0.0035975081846117973
0.0035939074587076902
0.003590310225263238
0.003586716251447797
0.0035831250716000795
0.0035795371513813734
0.0035759543534368277
0.0035723713226616383
0.003568796208128333
0.0035652234219014645
0.0035616520326584578
0.0035580862313508987
0.0035545227583497763
0.00355095905251801
0.0035474037285894156
0.0035438525956124067
0.0035403005313128233
0.0035367521923035383
0.0035332113038748503
0.0035296715795993805
0.003526133019477129
0.0035226023755967617
0.0035190714988857508
0.0035155480727553368
0.0035120234824717045
0.003508504945784807
0.0035049868747591972
0.0035014767199754715
0.003497963771224022
0.003494460368528962
0.0034909567330032587
0.0034874591510742903
0.003483962267637253
0.0034804707393050194
0.003476979909464717
0.0034734962973743677
0.003470011753961444
0.0034665337298065424
0.0034630580339580774
0.0034595862962305546
0.0034561201464384794
0.0034526523668318987
0.003449189243838191
0.0034457314759492874
0.0034422765020281076
0.0034388250205665827
0.0034353758674114943
0.0034319295082241297
0.0034284861758351326
0.003425049129873514
0.003421615343540907
0.003418181324377656
0.0034147552214562893
0.0034113286528736353
0.0034079058095812798
0.003404488554224372
0.003401071997359395
0.0033976624254137278
0.0033942549489438534
0.0033908463083207607
0.0033874481450766325
0.003384047420695424
0.003380650421604514
0.0033772592432796955
0.003373871324583888
0.003370485967025161
0.0033671054989099503
0.0033637259621173143
0.0033603503834456205
0.0033569775987416506
0.003353609936311841
0.0033502415753901005
0.003346882062032819
0.003343523247167468
0.003340167226269841
0.0033368163276463747
0.0033334672916680574
0.0033301236107945442
0.0033267794642597437
0.003323441371321678
0.0033201060723513365
0.0033167703077197075
0.003313441528007388
0.003310117870569229
0.0033067951444536448
0.003303475910797715
0.003300159005448222
0.003296848852187395
0.0032935377676039934
0.003290233202278614
0.0032869288697838783
0.0032836308237165213
0.0032803318463265896
0.0032770384568721056
0.0032737485598772764
0.0032704626210033894
0.003267179476097226
0.003263899590820074
0.0032606245949864388
0.0032573507633060217
0.0032540811225771904
0.0032508105505257845
0.0032475474290549755
0.003244285238906741
0.003241030965000391
0.0032377750612795353
0.00323452427983284
0.003231276525184512
0.0032280338928103447
0.003224792191758752
0.0032215528190135956
0.0032183181028813124
0.0032150866463780403
0.0032118596136569977
0.0032086351420730352
0.003205410670489073
0.0032021941151469946
0.003198976395651698
0.0031957649625837803
0.0031925570219755173
0.0031893488485366106
0.0031861471943557262
0.0031829485669732094
0.0031797531992197037
0.003176559926941991
0.0031733710784465075
0.003170182928442955
0.0031669994350522757
0.003163818968459964
0.0031606429256498814
0.0031574692111462355
0.003154296660795808
0.0031511294655501842
0.0031479669269174337
0.0031448041554540396
0.003141645574942231
0.0031384904868900776
0.00313534215092659
0.003132191486656666
0.0031290457118302584
0.0031259041279554367
0.003122763941064477
0.003119629342108965
0.0031164968386292458
0.0031133664306253195
0.0031102399807423353
0.0031071165576577187
0.003103996394202113
0.003100879490375519
0.0030977653805166483
0.0030946561601012945
0.003091548103839159
0.0030884426087141037
0.0030853396747261286
0.0030822432599961758
0.0030791484750807285
0.0030760550871491432
0.0030729656573385
0.0030698799528181553
0.003066797973588109
0.0030637176241725683
0.003060641698539257
0.0030575678683817387
0.003054496366530657
0.0030514299869537354
0.003048366168513894
0.0030453046783804893
0.003042247612029314
0.003039191011339426
0.0030361395329236984
0.0030330894514918327
0.003030046122148633
0.0030270025599747896
0.003023962490260601
0.0030209277756512165
0.003017895156517625
0.0030148618388921022
0.0030118380673229694
0.0030088131316006184
0.003005791688337922
0.0030027732718735933
0.002999756718054414
0.0029967459850013256
0.0029937385115772486
0.00299073220230639
0.0029877289198338985
0.0029847286641597748
0.002981730503961444
0.0029787381645292044
0.002975745592266321
0.002972757676616311
0.0029697720892727375
0.002966792555525899
0.0029638148844242096
0.0029608379118144512
0.0029578660614788532
0.0029548946768045425
0.0029519274830818176
0.002948964713141322
0.002946002408862114
0.0029430456925183535
0.002940092934295535
0.0029371404089033604
0.002934191143140197
0.0029312469996511936
0.0029283028561621904
0.0029253654647618532
0.002922424813732505
0.002919492544606328
0.002916562370955944
0.0029136359225958586
0.002910710172727704
0.002907785587012768
0.002904867986217141
0.00290195201523602
0.0028990390710532665
0.002896130084991455
0.002893224824219942
0.0028903204947710037
0.0028874168638139963
0.0028845195192843676
0.002881624037399888
0.002878731582313776
0.0028758428525179625
0.00287295482121408
0.0028700726106762886
0.0028671924956142902
0.002864313777536154
0.002861438551917672
0.0028585665859282017
0.0028556978795677423
0.002852831268683076
0.002849969081580639
0.00284710805863142
0.0028442498296499252
0.0028413969557732344
0.002838544314727187
0.0028356981929391623
0.0028328506741672754
0.0028300059493631124
0.002827166114002466
0.0028243300039321184
0.0028214938938617706
0.0028186654672026634
0.0028158342465758324
0.0028130090795457363
0.002810186240822077
0.0028073664288967848
0.002804548479616642
0.0028017349541187286
0.0027989239897578955
0.0027961141895502806
0.0027933099772781134
0.0027905062306672335
0.0027877052780240774
0.0027849096804857254
0.002782114315778017
0.00277932221069932
0.0027765342965722084
0.0027737487107515335
0.0027709640562534332
0.0027681835927069187
0.00276540732011199
0.0027626308146864176
0.0027598615270107985
0.0027570915408432484
0.0027543255127966404
0.0027515620458871126
0.0027487999759614468
0.0027460434939712286
0.002743285847827792
0.002740536816418171
0.002737784991040826
0.0027350413147360086
0.002732295310124755
0.002729552797973156
0.002726814476773143
0.002724079880863428
0.0027213480789214373
0.002718615112826228
0.0027158905286341906
0.0027131643146276474
0.002710441593080759
0.0027077232953161
0.002705007093027234
0.00270229228772223
0.0026995812077075243
0.0026968754827976227
0.00269416905939579
0.0026914665941148996
0.0026887659914791584
0.002686068881303072
0.0026833731681108475
0.0026806832756847143
0.00267799268476665
0.002675306750461459
0.002672623610123992
0.002669940935447812
0.0026672647800296545
0.002664586529135704
0.002661915961652994
0.0026592444628477097
0.0026565766893327236
0.002653912641108036
0.0026512499898672104
0.002648589201271534
0.0026459340006113052
0.002643278567120433
0.002640628023073077
0.002637979807332158
0.0026353320572525263
0.0026326889637857676
0.0026300488971173763
0.0026274111587554216
0.0026247750502079725
0.0026221424341201782
0.002619511680677533
0.0026168846525251865
0.002614260884001851
0.0026116371154785156
0.0026090166065841913
0.0026064030826091766
0.0026037851348519325
0.0026011739391833544
0.0025985639076679945
0.0025959592312574387
0.0025933561846613884
0.002590752672404051
0.0025881542824208736
0.002585558220744133
0.0025829654186964035
0.002580373315140605
0.002577786101028323
0.0025752002838999033
0.002572615398094058
0.0025700354017317295
0.0025674570351839066
0.00256488099694252
0.002562309615314007
0.0025597386993467808
0.002557173138484359
0.0025546045508235693
0.002552042016759515
0.002549481811001897
0.0025469250977039337
0.002544370712712407
0.0025418191216886044
0.002539268461987376
0.0025367189664393663
0.0025341755244880915
0.002531633246690035
0.0025290939956903458
0.0025265554431825876
0.00252402201294899
0.0025214904453605413
0.00251895934343338
0.0025164326652884483
0.002513909013941884
0.0025113862939178944
0.0025088652037084103
0.0025063487701117992
0.002503833966329694
0.0025013203267008066
0.002498813671991229
0.0024963049218058586
0.0024938005954027176
0.002491298131644726
0.0024887993931770325
0.002486299490556121
0.0024838056415319443
0.002481313655152917
0.002478822600096464
0.0024763341061770916
0.0024738500360399485
0.002471367595717311
0.002468888880684972
0.0024664101656526327
0.0024639356415718794
0.0024614627473056316
0.0024589921813458204
0.0024565241765230894
0.0024540580343455076
0.0024515942204743624
0.002449133899062872
0.0024466761387884617
0.0024442195426672697
0.002441766671836376
0.0024393140338361263
0.0024368667509406805
0.0024344197008758783
0.002431976841762662
0.002429537009447813
0.002427096711471677
0.0024246617686003447
0.0024222275242209435
0.002419793512672186
0.0024173646233975887
0.002414936665445566
0.0024125126656144857
0.002410090994089842
0.0024076723493635654
0.0024052520748227835
0.0024028378538787365
0.0024004254955798388
0.002398015232756734
0.0023956054355949163
0.002393200760707259
0.0023907963186502457
0.002388393972069025
0.00238599581643939
0.002383597195148468
0.002381203230470419
0.002378813223913312
0.0023764243815094233
0.002374036470428109
0.002371651353314519
0.002369269961491227
0.0023668883368372917
0.0023645092733204365
0.002362134400755167
0.0023597627878189087
0.0023573897778987885
0.0023550204932689667
0.0023526547010987997
0.0023502891417592764
0.0023479280062019825
0.0023455668706446886
0.0023432099260389805
0.002340856473892927
0.0023385013919323683
0.0023361530620604753
0.002333803800866008
0.002331456169486046
0.0023291129618883133
0.0023267699871212244
0.002324432600289583
0.0023220942821353674
0.0023197601549327374
0.002317428821697831
0.0023150958586484194
0.002312768716365099
0.0023104422725737095
0.002308119321241975
0.00230579636991024
0.002303478540852666
0.002301161177456379
0.002298845909535885
0.0022965329699218273
0.002294223289936781
0.00229191523976624
0.0022896085865795612
0.0022873044945299625
0.002285003662109375
0.002282705157995224
0.0022804064210504293
0.0022781123407185078
0.0022758187260478735
0.002273526741191745
0.0022712391801178455
0.002268953016027808
0.0022666684817522764
0.0022643855772912502
0.002262104768306017
0.0022598286159336567
0.0022575524635612965
0.002255277009680867
0.0022530078422278166
0.002250737976282835
0.0022484706714749336
0.0022462056949734688
0.0022439423482865095
0.0022416815627366304
0.002239423571154475
0.00223716557957232
0.002234912244603038
0.002232661470770836
0.002230411395430565
0.002228163182735443
0.0022259161341935396
0.002223672578111291
0.0022214308846741915
0.002219192450866103
0.0022169528529047966
0.0022147181443870068
0.0022124850656837225
0.002210252219811082
0.0022080230992287397
0.002205798402428627
0.0022035713773220778
0.002201347379013896
0.0021991278044879436
0.0021969093941152096
0.0021946916822344065
0.0021924772299826145
0.0021902627777308226
0.0021880536805838346
0.0021858445834368467
0.002183638047426939
0.0021814326755702496
0.0021792303305119276
0.0021770307794213295
0.002174832159653306
0.002172633772715926
0.0021704419050365686
0.0021682479418814182
0.002166058635339141
0.0021638700272887945
0.0021616823505610228
0.002159498166292906
0.0021573170088231564
0.002155135851353407
0.0021529572550207376
0.0021507793571799994
0.0021486065816134214
0.0021464333403855562
0.002144263358786702
0.0021420952398329973
0.0021399278193712234
0.002137763425707817
0.0021355999633669853
0.0021334397606551647
0.002131282351911068
0.002129125874489546
0.0021269696298986673
0.002124818740412593
0.0021226666867733
0.002120519056916237
0.0021183709613978863
0.0021162256598472595
0.0021140812896192074
0.0021119401790201664
0.002109803492203355
0.002107664244249463
0.0021055308170616627
0.0021033966913819313
0.0021012641955167055
0.00209913426078856
0.002097006654366851
0.0020948799792677164
0.002092757262289524
0.0020906340796500444
0.0020885150879621506
0.0020863963291049004
0.0020842801313847303
0.002082166727632284
0.0020800542552024126
0.002077944576740265
0.002075834898278117
0.002073728945106268
0.0020716232247650623
0.0020695195998996496
0.002067418536171317
0.0020653202664107084
0.002063221065327525
0.0020611267536878586
0.002059032442048192
0.002056940458714962
0.0020548501051962376
0.002052761148661375
0.0020506761502474546
0.0020485911518335342
0.0020465089473873377
0.002044426277279854
0.002042348962277174
0.0020402702502906322
0.0020381950307637453
0.002036120742559433
0.002034049015492201
0.0020319803152233362
0.00202991277910769
0.002027845708653331
0.002025780500844121
0.0020237190183252096
0.002021658467128873
0.002019599312916398
0.002017541555687785
0.002015487290918827
0.0020134332589805126
0.0020113817881792784
0.0020093312487006187
0.0020072825718671083
0.002005236689001322
0.0020031912717968225
0.0020011484157294035
0.0019991088192909956
0.0019970687571913004
0.0019950317218899727
0.001992994686588645
0.0019909613765776157
0.001988928532227874
0.0019868987146764994
0.0019848686642944813
0.0019828418735414743
0.0019808157812803984
0.0019787936471402645
0.0019767710473388433
0.0019747514743357897
0.001972732599824667
0.001970716053619981
0.0019687016028910875
0.001966687850654125
0.001964678056538105
0.001962666865438223
0.00196066009812057
0.001958652399480343
0.001956649823114276
0.001954645151272416
0.0019526452524587512
0.0019506447715684772
0.0019486473174765706
0.0019466521916911006
0.0019446589285507798
0.0019426647340878844
0.0019406749634072185
0.0019386865897104144
0.0019366994965821505
0.0019347136840224266
0.0019327285699546337
0.0019307470647618175
0.0019287659088149667
0.0019267871975898743
0.0019248101161792874
0.001922834780998528
0.0019208617741242051
0.0019188899314031005
0.0019169204169884324
0.0019149535801261663
0.001912987674586475
0.00191102537792176
0.0019090669229626656
0.0019071126589551568
0.001905167126096785
0.0019032286945730448
0.0019013081910088658
0.001899409107863903
0.001897549838759005
0.0018957494758069515
0.0018940435256808996
0.0018924803007394075
0.0018911180086433887
0.0018899885471910238
0.0018890555948019028
0.0018880546558648348
0.0018865588353946805
0.0018840584671124816
0.0018806225853040814
0.0018769698217511177
0.0018740708474069834
0.001872305409051478
0.0018712547607719898
0.0018701085355132818
0.001868240418843925
0.0018656444735825062
0.001862870529294014
0.0018605466466397047
0.0018588444218039513
0.001857427298091352
0.0018558042356744409
0.0018537389114499092
0.0018513905815780163
0.0018491310765966773
0.0018471891526132822
0.0018455104436725378
0.0018438327824696898
0.0018419570988044143
0.0018398757092654705
0.0018377520609647036
0.001835757284425199
0.0018339281668886542
0.0018321678508073092
0.0018303480464965105
0.0018284125253558159
0.0018264113459736109
0.001824430888518691
0.0018225297098979354
0.0018206986133009195
0.0018188799731433392
0.0018170180264860392
0.0018151021795347333
0.0018131670076400042
0.001811251393519342
0.0018093771068379283
0.001807532156817615
0.0018056902335956693
0.0018038277048617601
0.0018019420094788074
0.0018000486306846142
0.0017981631681323051
0.0017962974961847067
0.0017944470746442676
0.0017926037544384599
0.0017907494911924005
0.0017888894071802497
0.0017870210576802492
0.0017851556185632944
0.0017832990270107985
0.001781450817361474
0.001779609709046781
0.0017777663888409734
0.0017759229522198439
0.0017740746261551976
0.0017722269985824823
0.0017703790217638016
0.0017685384955257177
0.001766701228916645
0.00176486826967448
0.001763034611940384
0.0017612046794965863
0.0017593702068552375
0.001757538877427578
0.0017557077808305621
0.0017538799438625574
0.0017520540859550238
0.0017502304399386048
0.0017484098207205534
0.0017465905984863639
0.0017447727732360363
0.0017429532017558813
0.001741137821227312
0.0017393211601302028
0.00173750810790807
0.0017356972675770521
0.0017338870093226433
0.00173207838088274
0.0017302719643339515
0.001728466129861772
0.0017266646027565002
0.0017248626099899411
0.001723061897791922
0.0017212622333317995
0.0017194661777466536
0.0017176687251776457
0.0017158756963908672
0.001714083249680698
0.0017122913850471377
0.001710501266643405
0.0017087135929614305
0.0017069269670173526
0.0017051438335329294
0.0017033598851412535
0.0017015781486406922
0.001699797692708671
0.0016980208456516266
0.0016962419031187892
0.001694467500783503
0.0016926925163716078
0.0016909220721572638
0.0016891495324671268
0.0016873811837285757
0.0016856134170666337
0.0016838472802191973
0.0016820825403556228
0.0016803202452138066
0.0016785579500719905
0.0016767994966357946
0.0016750399954617023
0.0016732849180698395
0.0016715280944481492
0.001669775927439332
0.0016680228291079402
0.0016662745038047433
0.0016645241994410753
0.0016627773875370622
0.00166103127412498
0.0016592885367572308
0.0016575456829741597
0.0016558031784370542
0.001654064399190247
0.0016523272497579455
0.0016505903331562877
0.0016488564433529973
0.0016471230192109942
0.0016453928546980023
0.0016436633886769414
0.0016419367166236043
0.001640210160985589
0.0016384887276217341
0.0016367696225643158
0.0016350531950592995
0.0016333420062437654
0.0016316389665007591
0.0016299443086609244
0.0016282665310427547
0.001626612851396203
0.0016249968903139234
0.0016234451904892921
0.0016219879034906626
0.0016206848667934537
0.0016196094220504165
0.0016188515583053231
0.001618491718545556
0.001618442591279745
0.0016184159321710467
0.0016176318749785423
0.00161537597887218
0.0016114000463858247
0.0016067521646618843
0.0016030045226216316
0.0016010961262509227
0.0016006554942578077
0.001600458170287311
0.001599330804310739
0.0015968832885846496
0.001593766501173377
0.0015910419169813395
0.0015893254894763231
0.0015883700689300895
0.0015874137170612812
0.001585845835506916
0.0015836276579648256
0.0015812424244359136
0.0015792240155860782
0.0015777284279465675
0.0015764854615554214
0.0015750910388305783
0.0015733344480395317
0.0015713293105363846
0.0015693599125370383
0.0015676341718062758
0.0015661388169974089
0.0015646936371922493
0.0015631227288395166
0.0015613749856129289
0.0015595476143062115
0.0015577743761241436
0.0015561277978122234
0.0015545799396932125
0.0015530363889411092
0.001551425433717668
0.00154973566532135
0.0015480145812034607
0.0015463227173313498
0.0015446908073499799
0.0015431047650054097
0.0015415268717333674
0.001539920223876834
0.0015382764395326376
0.0015366142615675926
0.0015349615132436156
0.0015333337942138314
0.0015317328507080674
0.0015301425009965897
0.0015285455156117678
0.0015269332798197865
0.0015253099845722318
0.0015236830804497004
0.0015220658387988806
0.0015204594237729907
0.0015188658144325018
0.0015172752318903804
0.0015156838344410062
0.0015140852192416787
0.0015124835772439837
0.0015108839143067598
0.0015092856483533978
0.0015076912241056561
0.0015061039011925459
0.0015045232139527798
0.0015029404312372208
0.001501358114182949
0.001499776728451252
0.0014981927815824747
0.0014966099988669157
0.0014950308250263333
0.0014934551436454058
0.0014918808592483401
0.0014903119299560785
0.001488743000663817
0.0014871763996779919
0.0014856081688776612
0.0014840418007224798
0.0014824779937043786
0.0014809153508394957
0.0014793529408052564
0.0014777949545532465
0.0014762385981157422
0.0014746832894161344
0.0014731305418536067
0.0014715800061821938
0.0014700283063575625
0.0014684826601296663
0.0014669342199340463
0.0014653897378593683
0.0014638471184298396
0.0014623042661696672
0.001460763975046575
0.001459226245060563
0.0014576896792277694
0.001456154859624803
0.0014546222519129515
0.0014530901098623872
0.0014515600632876158
0.0014500324614346027
0.0014485057909041643
0.0014469824964180589
0.001445458852685988
0.0014439381193369627
0.0014424186665564775
0.0014409006107598543
0.0014393847668543458
0.0014378709020093083
0.00143635761924088
0.0014348472468554974
0.0014333382714539766
0.0014318302273750305
0.00143032509367913
0.0014288199599832296
0.0014273178530856967
0.0014258186565712094
0.0014243184123188257
0.0014228218933567405
0.0014213267713785172
0.0014198340941220522
0.001418340834788978
0.0014168504858389497
0.0014153615338727832
0.001413875725120306
0.0014123915461823344
0.0014109071344137192
0.0014094263315200806
0.0014079464599490166
0.0014064681017771363
0.0014049923047423363
0.0014035177882760763
0.001402045600116253
0.0014005746925249696
0.0013991071609780192
0.0013976414920762181
0.0013961774529889226
0.0013947170227766037
0.0013932608999311924
0.001391808851622045
0.001390364719554782
0.001388931879773736
0.0013875154545530677
0.0013861244078725576
0.0013847737573087215
0.001383492723107338
0.0013823234476149082
0.0013813344994559884
0.0013806421775370836
0.001380397705361247
0.001380822854116559
0.001382064656354487
0.0013840984320268035
0.0013861730694770813
0.0013868684181943536
0.0013842397602275014
0.0013780251611024141
0.00137038913089782
0.001364916912280023
0.0013634752249345183
0.0013649597531184554
0.001366517972201109
0.0013656835071742535
0.0013621131656691432
0.0013576213968917727
0.0013545722467824817
0.0013537831837311387
0.0013541424414142966
0.0013538508210331202
0.0013519581407308578
0.0013490122510120273
0.001346345990896225
0.0013448442332446575
0.0013442656490951777
0.0013436742592602968
0.001342332107014954
0.001340260962024331
0.0013380919117480516
0.001336422050371766
0.0013353346148505807
0.001334432978183031
0.0013332510134205222
0.0013316485565155745
0.001329845399595797
0.0013281898573040962
0.0013268463080748916
0.0013257099781185389
0.0013245375594124198
0.0013231674674898386
0.0013216235674917698
0.0013200576649978757
0.0013186107389628887
0.0013173131737858057
0.0013160787057131529
0.0013147966237738729
0.0013134160544723272
0.0013119661016389728
0.0013105235993862152
0.0013091439614072442
0.0013078319607302547
0.00130654766689986
0.001305238576605916
0.0013038859469816089
0.0013025014195591211
0.0013011167757213116
0.0012997607700526714
0.0012984382919967175
0.0012971332762390375
0.0012958244187757373
0.001294498099014163
0.0012931562960147858
0.0012918083230033517
0.0012904680334031582
0.0012891424121335149
0.0012878327397629619
0.0012865274911746383
0.0012852172367274761
0.0012839030241593719
0.0012825806625187397
0.0012812603963539004
0.001279944321140647
0.0012786347651854157
0.0012773321941494942
0.0012760335812345147
0.001274734502658248
0.0012734350748360157
0.001272134599275887
0.0012708331923931837
0.0012695329496636987
0.0012682370143011212
0.0012669460847973824
0.0012656571343541145
0.001264370046555996
0.0012630861019715667
0.0012618013424798846
0.0012605160009115934
0.001259234151802957
0.001257953466847539
0.001256673946045339
0.0012553974520415068
0.0012541223550215364
0.0012528497027233243
0.0012515777489170432
0.0012503089383244514
0.0012490414083003998
0.0012477749260142446
0.0012465111212804914
0.0012452472001314163
0.0012439860729500651
0.0012427272740751505
0.0012414695229381323
0.0012402136344462633
0.0012389580952003598
0.0012377066304907203
0.0012364559806883335
0.0012352075427770615
0.0012339601526036859
0.0012327153235673904
0.0012314702617004514
0.0012302289251238108
0.0012289872393012047
0.0012277490459382534
0.0012265106197446585
0.001225275220349431
0.001224042265675962
0.0012228107079863548
0.0012215801980346441
0.0012203512014821172
0.0012191248824819922
0.0012178985634818673
0.0012166757369413972
0.0012154539581388235
0.0012142332270741463
0.0012130154063925147
0.0012117990991100669
0.0012105832574889064
0.001209370093420148
0.001208158559165895
0.0012069485383108258
0.0012057401472702622
0.0012045340845361352
0.001203328836709261
0.0012021242873743176
0.0012009241618216038
0.0011997241526842117
0.0011985263554379344
0.0011973280925303698
0.0011961342534050345
0.0011949421605095267
0.0011937501840293407
0.001192560768686235
0.001191373448818922
0.0011901881080120802
0.001189004979096353
0.0011878255754709244
0.0011866464046761394
0.001185473520308733
0.0011843040119856596
0.0011831409065052867
0.0011819856008514762
0.0011808449635282159
0.0011797240003943443
0.0011786336544901133
0.0011775903403759003
0.0011766214156523347
0.0011757757747545838
0.001175126526504755
0.0011747842654585838
0.0011749330442398787
0.001175807905383408
0.0011777222389355302
0.001180879189632833
0.001185209141112864
0.0011896351352334023
0.0011920988326892257
0.0011897450312972069
0.0011817495105788112
0.0011707221856340766
0.0011619216529652476
0.0011589701753109694
0.0011613501701503992
0.0011653340188786387
0.0011668079532682896
0.0011639526346698403
0.001158219063654542
0.0011530813062563539
0.0011510514887049794
0.0011519138934090734
0.0011533848010003567
0.0011531698983162642
0.0011506646405905485
0.0011471259640529752
0.001144418609328568
0.0011434389743953943
0.0011436103377491236
0.0011436162749305367
0.0011425247648730874
0.0011404213728383183
0.0011381524382159114
0.00113653892185539
0.0011357630137354136
0.001135355094447732
0.0011346784885972738
0.0011334206210449338
0.0011317592579871416
0.0011301398044452071
0.0011288890382274985
0.0011280140606686473
0.001127263531088829
0.001126350136473775
0.0011251617688685656
0.001123800640925765
0.0011224689660593867
0.001121310517191887
0.0011203294852748513
0.0011194138787686825
0.0011184370378032327
0.0011173359816893935
0.0011161437723785639
0.0011149428319185972
0.0011138105764985085
0.0011127636535093188
0.0011117690009996295
0.0011107700411230326
0.0011097247479483485
0.0011086284648627043
0.0011075078509747982
0.0011063995771110058
0.0011053254129365087
0.0011042873375117779
0.0011032677721232176
0.0011022434337064624
0.001101199770346284
0.0011001360835507512
0.0010990631999447942
0.0010979954386129975
0.0010969402501359582
0.001095901126973331
0.0010948731796815991
0.0010938472114503384
0.0010928170522674918
0.0010917802574113011
0.0010907372925430536
0.0010896931635215878
0.0010886542731896043
0.0010876194573938847
0.0010865929070860147
0.0010855694999918342
0.0010845493525266647
0.001083530019968748
0.0010825074277818203
0.0010814857669174671
0.001080462010577321
0.001079439651221037
0.0010784193873405457
0.001077402732335031
0.0010763899190351367
0.0010753789683803916
0.001074369647540152
0.0010733607923611999
0.0010723539162427187
0.0010713476222008467
0.001070342375896871
0.0010693380609154701
0.001068335841409862
0.001067334203980863
0.0010663331486284733
0.0010653350036591291
0.0010643396526575089
0.0010633441852405667
0.0010623512789607048
0.0010613594204187393
0.0010603693081066012
0.0010593808256089687
0.0010583930416032672
0.0010574068874120712
0.0010564223630353808
0.001055437489412725
0.001054455991834402
0.0010534744942560792
0.0010524946264922619
0.0010515180183574557
0.0010505408281460404
0.0010495653841644526
0.0010485912207514048
0.001047617639414966
0.0010466475505381823
0.0010456774616613984
0.0010447099339216948
0.0010437435703352094
0.0010427783709019423
0.001041813986375928
0.0010408519301563501
0.0010398909216746688
0.0010389309609308839
0.0010379721643403172
0.0010370155796408653
0.0010360594606027007
0.0010351059027016163
0.001034152926877141
0.0010332012316212058
0.0010322511661797762
0.0010313022648915648
0.0010303559247404337
0.001029410632327199
0.0010284660384058952
0.0010275243548676372
0.0010265823220834136
0.0010256435489282012
0.0010247076861560345
0.0010237726382911205
0.0010228443425148726
0.0010219166288152337
0.001020996831357479
0.0010200844844803214
0.0010191857581958175
0.0010183072881773114
0.0010174590861424804
0.0010166597785428166
0.0010159388184547424
0.0010153448674827814
0.0010149577865377069
0.0010149077279493213
0.001015405636280775
0.0010167716536670923
0.0010194822680205107
0.001024107914417982
0.0010311977239325643
0.0010405504144728184
0.0010504827369004488
0.001056560780853033
0.0010535282781347632
0.0010391809046268463
0.0010193248745054007
0.0010044751688838005
0.0010015107691287994
0.0010084621608257294
0.0010171817848458886
0.001019683899357915
0.001013488625176251
0.0010031790006905794
0.0009960581082850695
0.0009958004811778665
0.0010000094771385193
0.001003248617053032
0.0010018768953159451
0.0009966428624466062
0.0009914214024320245
0.0009894269751384854
0.0009906464256346226
0.0009924540063366294
0.000992272049188614
0.0009896565461531281
0.000986273866146803
0.0009841384598985314
0.0009838731493800879
0.0009844736196100712
0.0009844538290053606
0.0009831226198002696
0.000980986631475389
0.0009791116463020444
0.0009781570406630635
0.0009779431857168674
0.0009777507511898875
0.0009769971948117018
0.000975649687461555
0.0009741454268805683
0.000972956360783428
0.0009722332470119
0.0009717530338093638
0.0009711638558655977
0.0009702668758109212
0.000969128857832402
0.0009679809445515275
0.0009670157451182604
0.0009662657394073904
0.0009656070615164936
0.0009648808045312762
0.0009640092612244189
0.0009630299173295498
0.0009620464406907558
0.0009611449204385281
0.0009603432845324278
0.0009595949668437243
0.0009588259854353964
0.0009579978650435805
0.0009571131085976958
0.0009562119375914335
0.0009553362033329904
0.0009545058128423989
0.0009537118603475392
0.0009529257076792419
0.0009521207539364696
0.0009512910037301481
0.0009504408808425069
0.0009495915146544576
0.0009487551869824529
0.0009479386499151587
0.0009471368393860757
0.0009463385213166475
0.0009455337421968579
0.0009447186021134257
0.0009438975248485804
0.0009430739446543157
0.0009422545554116368
0.0009414441301487386
0.0009406405733898282
0.0009398424299433827
0.0009390435297973454
0.0009382424177601933
0.000937439501285553
0.0009366350714117289
0.0009358284878544509
0.0009350256295874715
0.0009342270204797387
0.0009334311471320689
0.0009326385916210711
0.0009318472002632916
0.0009310562745667994
0.0009302643011324108
0.0009294733754359186
0.0009286815184168518
0.0009278910583816469
0.0009271032176911831
0.0009263156680390239
0.000925530563108623
0.0009247465059161186
0.0009239653591066599
0.0009231842122972012
0.000922403996810317
0.0009216251783072948
0.0009208470000885427
0.0009200687636621296
0.0009192923316732049
0.0009185170638374984
0.0009177419706247747
0.0009169690893031657
0.0009161970810964704
0.000915427110157907
0.0009146560332737863
0.0009138883906416595
0.000913120515178889
0.0009123545023612678
0.0009115895954892039
0.0009108255617320538
0.000910063274204731
0.0009093001135624945
0.0009085393394343555
0.0009077798458747566
0.0009070205269381404
0.0009062623721547425
0.0009055060800164938
0.000904750544577837
0.0009039955912157893
0.0009032425004988909
0.000902489700820297
0.0009017385309562087
0.0009009882342070341
0.0009002386359497905
0.000899489619769156
0.0008987433975562453
0.0008979979902505875
0.0008972528739832342
0.0008965098531916738
0.0008957651443779469
0.0008950235205702484
0.0008942823042161763
0.0008935430087149143
0.0008928048191592097
0.0008920674445107579
0.0008913299534469843
0.0008905937429517508
0.0008898594533093274
0.0008891259203664958
0.0008883941336534917
0.0008876621723175049
0.000886931549757719
0.0008862016256898642
0.0008854737970978022
0.0008847464341670275
0.0008840207592584193
0.0008832947351038456
0.000882571330294013
0.0008818475180305541
0.0008811251609586179
0.0008804039680399001
0.0008796844049356878
0.0008789646672084928
0.0008782478980720043
0.0008775306632742286
0.0008768152911216021
0.0008761032950133085
0.000875393277965486
0.0008746859966777265
0.0008739839540794492
0.0008732904680073261
0.0008726117084734142
0.0008719578036107123
0.0008713458082638681
0.0008708078530617058
0.0008704076753929257
0.0008702515624463558
0.0008705395739525557
0.0008716324809938669
0.0008741811034269631
0.0008793007000349462
0.0008888229494914412
0.0009052400710061193
0.0009308856097050011
0.0009642142103984952
0.0009942660108208656
0.0009984895586967468
0.0009612939320504665
0.0009009610512293875
0.0008623272296972573
0.0008695980068296194
0.0009028299245983362
0.0009218549821525812
0.0009055561968125403
0.0008719636243768036
0.0008559859707020223
0.0008681114413775504
0.0008865034906193614
0.0008864495321176946
0.0008683154592290521
0.0008535289671272039
0.000856118684168905
0.0008674595737829804
0.0008704731590114534
0.0008610610384494066
0.0008507202146574855
0.0008500865078531206
0.0008563642622902989
0.000859182036947459
0.0008542893920093775
0.0008474811911582947
0.0008458212832920253
0.0008489772444590926
0.0008510308107361197
0.0008485472644679248
0.0008441365789622068
0.0008422208484262228
0.0008434869814664125
0.000844803114887327
0.0008436134085059166
0.0008407831192016602
0.0008389321737922728
0.0008390718139708042
0.0008397531928494573
0.0008392136078327894
0.0008374288445338607
0.0008357983897440135
0.0008352920413017273
0.0008354468736797571
0.0008351655560545623
0.0008340566419064999
0.0008327212417498231
0.0008318996406160295
0.0008316360181197524
0.0008313710568472743
0.000830662960652262
0.0008296311134472489
0.0008287220844067633
0.0008281714981421828
0.0008277950109913945
0.0008272685226984322
0.0008264909847639501
0.0008256384171545506
0.0008249355014413595
0.0008244122727774084
0.0008239142480306327
0.0008232962572947145
0.0008225614437833428
0.0008218295988626778
0.0008211960084736347
0.000820644258055836
0.0008200824959203601
0.0008194500696845353
0.0008187645580619574
0.0008180938893929124
0.0008174783433787525
0.0008169012726284564
0.0008163141319528222
0.0008156904950737953
0.0008150410722009838
0.0008144001476466656
0.0008137868717312813
0.0008131958893500268
0.0008126022294163704
0.0008119891863316298
0.0008113624644465744
0.0008107369649223983
0.0008101265993900597
0.0008095293887890875
0.0008089335751719773
0.0008083290886133909
0.0008077192469500005
0.0008071050397120416
0.0008064979338087142
0.0008058988605625927
0.0008053025812841952
0.0008047062437981367
0.0008041046094149351
0.0008035018690861762
0.0008028993615880609
0.0008023015107028186
0.0008017080835998058
0.0008011148311197758
0.000800521404016763
0.0007999262888915837
0.0007993291364982724
0.000798736815340817
0.0007981447270140052
0.0007975549669936299
0.0007969660218805075
0.0007963770185597241
0.0007957876077853143
0.0007951990701258183
0.0007946121622808278
0.0007940256036818027
0.0007934409659355879
0.0007928572595119476
0.000792273785918951
0.0007916904287412763
0.0007911082939244807
0.0007905265083536506
0.0007899441407062113
0.0007893641595728695
0.0007887860992923379
0.0007882081554271281
0.0007876302697695792
0.0007870534900575876
0.0007864775834605098
0.0007859014440327883
0.0007853273418731987
0.0007847525412216783
0.0007841807673685253
0.0007836085860617459
0.0007830351823940873
0.0007824660860933363
0.0007818951271474361
0.000781326787546277
0.0007807568763382733
0.0007801895844750106
0.0007796226418577135
0.0007790556992404163
0.0007784905610606074
0.0007779256557114422
0.0007773617398925126
0.0007767988136038184
0.0007762358873151243
0.000775674358010292
0.0007751133525744081
0.0007745524635538459
0.0007739921566098928
0.0007734335376881063
0.000772876082919538
0.0007723181624896824
0.0007717612897977233
0.0007712047663517296
0.0007706496398895979
0.0007700950955040753
0.00076954101677984
0.0007689876365475357
0.0007684362353757024
0.0007678847177885473
0.0007673319196328521
0.0007667820318602026
0.000766233541071415
0.0007656842353753746
0.0007651364430785179
0.0007645885343663394
0.000764041964430362
0.0007634955691173673
0.0007629500469192863
0.0007624058634974062
0.0007618626113981009
0.000761318311560899
0.0007607762818224728
0.0007602340774610639
0.0007596934447064996
0.0007591531029902399
0.0007586130523122847
0.000758074049372226
0.0007575352792628109
0.0007569976733066142
0.0007564604165963829
0.0007559247314929962
0.000755388755351305
0.0007548544090241194
0.0007543199462816119
0.0007537860656157136
0.0007532536401413381
0.0007527206325903535
0.0007521889638155699
0.0007516586338169873
0.000751128769479692
0.0007506001857109368
0.0007500704959966242
0.0007495421450585127
0.0007490151911042631
0.0007484891102649271
0.0007479611085727811
0.0007474367739632726
0.0007469124393537641
0.000746387813705951
0.0007458635955117643
0.0007453413563780487
0.0007448188262060285
0.0007442983915098011
0.0007437775493599474
0.0007432567072100937
0.0007427370292134583
0.0007422191556543112
0.0007417008746415377
0.0007411826518364251
0.0007406656513921916
0.0007401510956697166
0.000739634910132736
0.0007391197141259909
0.0007386057986877859
0.0007380918832495809
0.0007375790737569332
0.0007370681269094348
0.0007365577621385455
0.0007360475137829781
0.0007355393609032035
0.0007350331288762391
0.0007345317280851305
0.0007340334705077112
0.000733543187379837
0.0007330658845603466
0.0007326093036681414
0.0007321886369027197
0.0007318285061046481
0.0007315747789107263
0.0007315038819797337
0.0007317581330426037
0.0007325810147449374
0.0007344137993641198
0.0007380165043286979
0.0007446968229487538
0.000756570661906153
0.000776712317019701
0.0008085269364528358
0.0008528894977644086
0.000901353603694588
0.0009298944496549666
0.0009072786197066307
0.0008318369509652257
0.0007513375021517277
0.0007234178483486176
0.0007552719325758517
0.0008018262451514602
0.0008120564743876457
0.0007756147533655167
0.0007315526017919183
0.0007221155683510005
0.0007464213413186371
0.000768408877775073
0.0007609273307025433
0.0007339830626733601
0.0007180221728049219
0.0007260699640028179
0.000741888303309679
0.0007436459418386221
0.0007296434487216175
0.0007167313597165048
0.0007176188519224524
0.0007268756162375212
0.000730611733160913
0.0007239991682581604
0.0007151078316383064
0.000713238085154444
0.000717920484021306
0.000721351767424494
0.0007187150185927749
0.000713077955879271
0.0007104045362211764
0.000712197448592633
0.0007146671414375305
0.0007140361703932285
0.0007107569254003465
0.0007081912481226027
0.0007082844967953861
0.0007096878835000098
0.0007098932983353734
0.0007082140073180199
0.0007061675423756242
0.0007053973386064172
0.0007058592746034265
0.0007062149234116077
0.000705506419762969
0.0007041064673103392
0.0007030530250631273
0.0007028279360383749
0.0007029614644125104
0.0007027151295915246
0.0007018877076916397
0.0007009218097664416
0.0007003192440606654
0.0007001197664067149
0.0006999563192948699
0.0006995016592554748
0.0006987845408730209
0.0006980900070630014
0.0006976282456889749
0.0006973444251343608
0.0006970257381908596
0.0006965369684621692
0.0006959325401112437
0.0006953693809919059
0.0006949352682568133
0.0006945821223780513
0.0006941985338926315
0.0006937256548553705
0.0006931953830644488
0.0006926893256604671
0.0006922514294274151
0.0006918576546013355
0.0006914493860676885
0.0006909961230121553
0.0006905103800818324
0.0006900327862240374
0.0006895891856402159
0.0006891723023727536
0.0006887547788210213
0.0006883149617351592
0.0006878564599901438
0.0006873958627693355
0.0006869496428407729
0.0006865211762487888
0.0006860971334390342
0.0006856663967482746
0.0006852231454104185
0.0006847761105746031
0.0006843329174444079
0.0006838986882939935
0.0006834695814177394
0.0006830412894487381
0.0006826090975664556
0.0006821718416176736
0.0006817335961386561
0.0006812991923652589
0.000680867931805551
0.0006804406875744462
0.0006800136179663241
0.0006795841036364436
0.0006791516207158566
0.0006787197198718786
0.0006782896816730499
0.000677861797157675
0.0006774359499104321
0.000677010219078511
0.0006765839061699808
0.000676157302223146
0.0006757293012924492
0.000675303628668189
0.0006748788291588426
0.0006744551938027143
0.000674031674861908
0.0006736092618666589
0.0006731867324560881
0.0006727641448378563
0.0006723409751430154
0.0006719183875247836
0.0006714978953823447
0.0006710780435241759
0.0006706585409119725
0.0006702385726384819
0.0006698194774799049
0.0006694004987366498
0.0006689815199933946
0.0006685639964416623
0.0006681460654363036
0.0006677294732071459
0.0006673137540929019
0.0006668975693173707
0.0006664811517111957
0.0006660669459961355
0.0006656516343355179
0.0006652363808825612
0.0006648227572441101
0.0006644094828516245
0.0006639969651587307
0.0006635833997279406
0.0006631721626035869
0.0006627603434026241
0.0006623495719395578
0.0006619376945309341
0.0006615279125981033
0.000661117082927376
0.0006607082323171198
0.0006602990906685591
0.0006598902400583029
0.0006594822043552995
0.0006590733537450433
0.000658666540402919
0.0006582597270607948
0.0006578529719263315
0.0006574472063221037
0.0006570419063791633
0.0006566359661519527
0.0006562316557392478
0.0006558265304192901
0.0006554219289682806
0.0006550195394083858
0.00065461645135656
0.0006542135961353779
0.0006538107409141958
0.0006534093990921974
0.0006530086393468082
0.000652606482617557
0.000652205606456846
0.0006518052541650832
0.000651405134703964
0.0006510060047730803
0.0006506068166345358
0.0006502083269879222
0.0006498103030025959
0.0006494132103398442
0.0006490153027698398
0.0006486179190687835
0.0006482209428213537
0.0006478250725194812
0.0006474294350482523
0.0006470335065387189
0.0006466382765211165
0.0006462440942414105
0.0006458499119617045
0.0006454566610045731
0.0006450622458942235
0.0006446702172979712
0.0006442774320021272
0.000643885345198214
0.0006434926181100309
0.000643100356683135
0.0006427096668630838
0.0006423199665732682
0.0006419289857149124
0.0006415388779714704
0.0006411501090042293
0.0006407606997527182
0.0006403721054084599
0.0006399836274795234
0.0006395957316271961
0.0006392078939825296
0.0006388211040757596
0.0006384345469996333
0.000638049328699708
0.0006376635283231735
0.0006372795323841274
0.0006368941976688802
0.0006365114822983742
0.0006361294654197991
0.0006357502425089478
0.000635372067335993
0.0006349988980218768
0.0006346292211674154
0.0006342701963149011
0.0006339221727102995
0.0006335957441478968
0.0006332999328151345
0.0006330555770546198
0.0006328938761726022
0.0006328661693260074
0.0006330583128146827
0.000633613730315119
0.0006347696180455387
0.000636918586678803
0.0006407166365534067
0.0006472014356404543
0.0006580094341188669
0.0006754288915544748
0.0007023059297353029
0.0007404492353089154
0.0007878084434196353
0.0008318214095197618
0.0008494462235830724
0.0008164060418494046
0.0007388087688013911
0.0006590912817046046
0.0006256460910663009
0.0006481495802290738
0.0006941072060726583
0.0007191949989646673
0.0007011629058979452
0.000657457101624459
0.0006262253737077117
0.0006292061298154294
0.000653873139526695
0.0006707872962579131
0.0006629681447520852
0.0006392577197402716
0.0006224777898751199
0.0006249614525586367
0.0006386671448126435
0.0006466499762609601
0.000640584621578455
0.0006272826576605439
0.0006193534354679286
0.0006220260984264314
0.0006294888444244862
0.0006325664580799639
0.0006280828383751214
0.0006206980906426907
0.0006170362466946244
0.0006189782870933414
0.0006228183628991246
0.0006238427013158798
0.000620901002548635
0.0006168030668050051
0.0006149100954644382
0.0006159383337944746
0.0006178168696351349
0.0006181308999657631
0.0006163733196444809
0.0006140150944702327
0.000612796051427722
0.0006131206755526364
0.0006139656179584563
0.000614070042502135
0.0006130718975327909
0.00061164575163275
0.0006107083754613996
0.0006105893407948315
0.0006108687375672162
0.0006108846864663064
0.0006103290361352265
0.0006094306008890271
0.0006086612120270729
0.0006082961917854846
0.0006082374602556229
0.0006081643514335155
0.0006078347214497626
0.0006072573596611619
0.0006066358764655888
0.0006061700405552983
0.0006059021688997746
0.0006057167774997652
0.0006054650875739753
0.0006050773663446307
0.0006045976188033819
0.0006041318993084133
0.0006037554703652859
0.0006034652469679713
0.0006031994125805795
0.0006028909701853991
0.0006025188486091793
0.0006021090666763484
0.0006017094710841775
0.0006013516103848815
0.0006010346114635468
0.0006007303600199521
0.0006004085880704224
0.0006000568973831832
0.0005996873369440436
0.0005993158556520939
0.0005989620112814009
0.0005986285395920277
0.0005983051378279924
0.0005979790003038943
0.0005976434913463891
0.0005972941871732473
0.0005969394696876407
0.0005965902237221599
0.0005962484865449369
0.0005959155387245119
0.0005955856759101152
0.0005952523788437247
0.0005949162296019495
0.000594573502894491
0.0005942308343946934
0.0005938895628787577
0.000593551725614816
0.000593217380810529
0.000592885073274374
0.000592552125453949
0.0005922181881032884
0.0005918819806538522
0.0005915451911278069
0.0005912081687711179
0.0005908733000978827
0.0005905384896323085
0.0005902064731344581
0.0005898741073906422
0.0005895415670238435
0.0005892101908102632
0.000588876660913229
0.0005885431892238557
0.000588210707064718
0.0005878785159438848
0.0005875469068996608
0.0005872150650247931
0.0005868837470188737
0.0005865535349585116
0.0005862240213900805
0.0005858936347067356
0.0005855639465153217
0.0005852334434166551
0.0005849028821103275
0.0005845743580721319
0.0005842456012032926
0.0005839165532961488
0.0005835875635966659
0.0005832594470120966
0.000582931621465832
0.000582604669034481
0.0005822759121656418
0.0005819493671879172
0.0005816223565489054
0.000581294356379658
0.0005809689173474908
0.0005806432454846799
0.0005803153035230935
0.0005799895152449608
0.0005796637269668281
0.0005793385207653046
0.000579014013055712
0.000578688457608223
0.0005783641245216131
0.0005780390929430723
0.0005777159240096807
0.0005773914163000882
0.0005770677234977484
0.0005767442053183913
0.0005764210945926607
0.00057609734358266
0.0005757749895565212
0.0005754519370384514
0.0005751302815042436
0.0005748077528551221
0.0005744852824136615
0.0005741648492403328
0.0005738428444601595
0.000573521014302969
0.0005732008721679449
0.0005728794494643807
0.0005725591327063739
0.0005722385249100626
0.000571918673813343
0.000571598531678319
0.000571278331335634
0.0005709590041078627
0.0005706402007490396
0.0005703207571059465
0.0005700023612007499
0.0005696837324649096
0.0005693649873137474
0.000569047057069838
0.0005687290104106069
0.0005684113712050021
0.0005680929752998054
0.0005677758599631488
0.0005674595013260841
0.0005671428516507149
0.0005668260855600238
0.0005665093776769936
0.0005661930772475898
0.0005658770678564906
0.0005655604181811213
0.0005652456311509013
0.0005649306694976985
0.0005646153003908694
0.0005643003387376666
0.000563985260669142
0.000563671113923192
0.0005633579567074776
0.0005630447994917631
0.0005627333885058761
0.0005624228506349027
0.0005621148739010096
0.0005618109717033803
0.0005615115514956415
0.0005612230743281543
0.000560952874366194
0.0005607100902125239
0.0005605148617178202
0.0005604042089544237
0.0005604373873211443
0.0005607223720289767
0.0005614497931674123
0.0005629561492241919
0.0005658334121108055
0.00057114043738693
0.0005806796834804118
0.0005975431995466352
0.000626447144895792
0.0006740432581864297
0.0007456211606040597
0.0008387637208215892
0.0009243623353540897
0.000948027940467
0.0008578264969401062
0.000693272624630481
0.0005701345507986844
0.0005711890407837927
0.0006601568311452866
0.0007289425120688975
0.0007043307414278388
0.0006141259800642729
0.0005549333291128278
0.0005758369225077331
0.0006315698847174644
0.0006478336872532964
0.0006065448396839201
0.000559404375962913
0.0005564253078773618
0.0005879652453586459
0.0006066188798286021
0.0005887835286557674
0.0005586565821431577
0.0005508725880645216
0.0005674563581123948
0.0005814286414533854
0.0005741114728152752
0.0005559380515478551
0.0005484710563905537
0.0005566619802266359
0.0005660765455104411
0.0005636767018586397
0.0005530589260160923
0.0005469415336847305
0.0005504257860593498
0.0005564268212765455
0.0005563379963859916
0.0005504118162207305
0.0005457092192955315
0.0005465801223181188
0.0005501408013515174
0.0005510051851160824
0.000547973089851439
0.0005445571732707322
0.0005440707318484783
0.0005458937957882881
0.0005469520692713559
0.0005456522922031581
0.0005433619953691959
0.0005423087859526277
0.0005429345183074474
0.0005437683430500329
0.0005434089689515531
0.0005420413799583912
0.0005409165169112384
0.0005407911958172917
0.0005412155296653509
0.0005412505124695599
0.0005405577248893678
0.0005396406049840152
0.000539143627975136
0.0005391534650698304
0.0005392227903939784
0.0005389334983192384
0.0005383201641961932
0.0005377430934458971
0.0005374589236453176
0.0005373827298171818
0.0005372428568080068
0.0005368870915845037
0.0005364060052670538
0.0005359965143725276
0.0005357504705898464
0.000535584578756243
0.0005353579763323069
0.0005350160645321012
0.0005346248508431017
0.0005342845106497407
0.0005340296193026006
0.000533810060005635
0.0005335524911060929
0.000533234910108149
0.0005328942788764834
0.0005325806559994817
0.000532312726136297
0.0005320632481016219
0.0005317965988069773
0.0005314985755831003
0.0005311858258210123
0.0005308839026838541
0.0005306051461957395
0.0005303400103002787
0.000530069344677031
0.0005297836614772677
0.0005294873844832182
0.0005291919223964214
0.0005289088003337383
0.0005286344676278532
0.0005283606587909162
0.0005280812620185316
0.0005277945310808718
0.000527505821082741
0.0005272205453366041
0.000526941497810185
0.0005266650696285069
0.0005263874190859497
0.0005261066253297031
0.0005258233286440372
0.0005255392170511186
0.0005252577248029411
0.0005249792593531311
0.0005247012013569474
0.000524422328453511
0.0005241429898887873
0.0005238618468865752


==> figures/Thermo_imperfection/all_snapshots/lossFFNtoLS_disp_sampled.txt <==
16.918193817138672
16.157873153686523
15.242369651794434
13.951823234558105
12.136809349060059
9.859264373779297
7.62760066986084
6.104038238525391
4.8846116065979
3.649430751800537
2.463273286819458
1.423754334449768
0.7296046018600464
0.43244194984436035
0.3377220034599304
0.2961994409561157
0.2730270028114319
0.2571585476398468
0.24474769830703735
0.23411686718463898
0.22464193403720856
0.2160346508026123
0.20812395215034485
0.20079709589481354
0.19395452737808228
0.1875336617231369
0.18148931860923767
0.17578403651714325
0.1703868955373764
0.1652713119983673
0.16041401028633118
0.15579329431056976
0.15138915181159973
0.14718255400657654
0.14315567910671234
0.13929200172424316
0.1355762928724289
0.13199442625045776
0.12853364646434784
0.12518255412578583
0.12193086743354797
0.1187698096036911
0.11569184064865112
0.11269085109233856
0.10976187884807587
0.10690131038427353
0.10410624742507935
0.10137469321489334
0.0987050011754036
0.09609584510326385
0.0935458317399025
0.09105346351861954
0.08861717581748962
0.08623506128787994
0.08390525728464127
0.08162568509578705
0.0793943777680397
0.07720945030450821
0.07506920397281647
0.07297209650278091
0.07091687619686127
0.06890251487493515
0.06692835688591003
0.06499382108449936
0.06309877336025238
0.06124317646026611
0.05942726135253906
0.05765137821435928
0.05591605231165886
0.05422190576791763
0.05256962403655052
0.050959937274456024
0.04939354211091995
0.04787120968103409
0.046393558382987976
0.044961217790842056
0.04357464984059334
0.04223424568772316
0.0409402996301651
0.039692919701337814
0.03849207982420921
0.037337642163038254
0.03622930124402046
0.03516654297709465
0.03414877504110336
0.03317521885037422
0.0322449766099453
0.031357016414403915
0.030510181561112404
0.02970319427549839
0.02893468737602234
0.028203211724758148
0.027507267892360687
0.026845281943678856
0.02621566876769066
0.025616802275180817
0.02504708431661129
0.024504873901605606
0.023988598957657814
0.023496702313423157
0.023027675226330757
0.022580062970519066
0.022152462974190712
0.021743549033999443
0.02135205641388893
0.02097681164741516
0.020616687834262848
0.020270653069019318
0.019937749952077866
0.019617091864347458
0.019307857379317284
0.01900927722454071
0.01872067339718342
0.01844141073524952
0.018170896917581558
0.0179086122661829
0.017654066905379295
0.017406804487109184
0.017166443169116974
0.016932569444179535
0.016704866662621498
0.016482986509799957
0.016266655176877975
0.016055595129728317
0.015849538147449493
0.015648268163204193
0.015451553277671337
0.015259180217981339
0.015070969238877296
0.014886739663779736
0.014706309884786606
0.014529542997479439
0.014356269501149654
0.014186366461217403
0.014019712805747986
0.013856164179742336
0.013695635832846165
0.01353800855576992
0.013383205980062485
0.01323113776743412
0.013081722892820835
0.012934894300997257
0.01279059611260891
0.012648767791688442
0.012509357184171677
0.012372327968478203
0.01223763171583414
0.012105231173336506
0.01197509840130806
0.011847201734781265
0.011721506714820862
0.011597980745136738
0.011476606130599976
0.011357327923178673
0.011240131221711636
0.01112496480345726
0.011011801660060883
0.010900601744651794
0.010791322216391563
0.010683918371796608
0.010578356683254242
0.010474578477442265
0.010372544638812542
0.010272214189171791
0.01017353031784296
0.010076461359858513
0.00998095702379942
0.009886964224278927
0.009794441051781178
0.009703346528112888
0.009613627567887306
0.009525248780846596
0.009438158944249153
0.009352318942546844
0.009267682209610939
0.009184213355183601
0.009101871401071548
0.009020604193210602
0.008940385654568672
0.008861175738275051
0.008782939054071903
0.00870563741773367
0.008629236370325089
0.008553696796298027
0.008478996343910694
0.008405097760260105
0.008331979624927044
0.008259611204266548
0.00818796455860138
0.008117016404867172
0.00804674532264471
0.007977127097547054
0.007908142171800137
0.007839770056307316
0.007772005628794432
0.007704825606197119
0.0076382094994187355
0.007572146598249674
0.007506628520786762
0.007441638968884945
0.007377162575721741
0.0073131960816681385
0.007249726913869381
0.00718673737719655
0.007124221418052912
0.007062171120196581
0.007000570185482502
0.00693941954523325
0.006878702435642481
0.006818409543484449
0.006758535746484995
0.006699070800095797
0.006640009116381407
0.006581345573067665
0.0065230755135416985
0.006465187296271324
0.006407684646546841
0.0063505577854812145
0.00629380950704217
0.006237437948584557
0.006181433796882629
0.006125804036855698
0.006070543080568314
0.006015651393681765
0.0059611308388412
0.005906973499804735
0.005853190552443266
0.005799769889563322
0.005746719893068075
0.0056940289214253426
0.00564170628786087
0.005589745473116636
0.0055381483398377895
0.005486908834427595
0.0054360260255634785
0.005385504104197025
0.005335335154086351
0.0052855247631669044
0.0052360608242452145
0.005186948459595442
0.005138184409588575
0.0050897723995149136
0.005041702650487423
0.004993977956473827
0.004946601111441851
0.004899561870843172
0.0048528676852583885
0.00480651343241334
0.004760498180985451
0.004714825190603733
0.0046694958582520485
0.004624506458640099
0.004579856060445309
0.004535548388957977
0.004491581115871668
0.004447958432137966
0.00440467381849885
0.004361738916486502
0.004319147206842899
0.004276900086551905
0.004234998486936092
0.004193446598947048
0.004152238834649324
0.00411138404160738
0.004070873372256756
0.004030711483210325
0.003990902099758387
0.0039514414966106415
0.003912327345460653
0.003873566398397088
0.003835149575024843
0.0037970838602632284
0.0037593632005155087
0.00372199434787035
0.0036849684547632933
0.0036482862196862698
0.0036119490396231413
0.0035759543534368277
0.0035403005313128233
0.0035049868747591972
0.003470011753961444
0.0034353758674114943
0.003401071997359395
0.0033671054989099503
0.0033334672916680574
0.003300159005448222
0.003267179476097226
0.00323452427983284
0.0032021941151469946
0.003170182928442955
0.0031384904868900776
0.0031071165576577187
0.0030760550871491432
0.0030453046783804893
0.0030148618388921022
0.0029847286641597748
0.0029548946768045425
0.0029253654647618532
0.002896130084991455
0.0028671924956142902
0.002838544314727187
0.002810186240822077
0.002782114315778017
0.0027543255127966404
0.002726814476773143
0.0026995812077075243
0.002672623610123992
0.0026459340006113052
0.002619511680677533
0.0025933561846613884
0.0025674570351839066
0.0025418191216886044
0.0025164326652884483
0.002491298131644726
0.0024664101656526327
0.002441766671836376
0.0024173646233975887
0.002393200760707259
0.002369269961491227
0.0023455668706446886
0.0023220942821353674
0.002298845909535885
0.0022758187260478735
0.0022530078422278166
0.002230411395430565
0.0022080230992287397
0.0021858445834368467
0.0021638700272887945
0.0021420952398329973
0.002120519056916237
0.00209913426078856
0.002077944576740265
0.002056940458714962
0.002036120742559433
0.002015487290918827
0.0019950317218899727
0.0019747514743357897
0.001954645151272416
0.0019347136840224266
0.0019149535801261663
0.0018957494758069515
0.0018769698217511177
0.001857427298091352
0.0018377520609647036
0.0018188799731433392
0.0018000486306846142
0.001781450817361474
0.001763034611940384
0.0017447727732360363
0.0017266646027565002
0.0017087135929614305
0.0016909220721572638
0.0016732849180698395
0.0016558031784370542
0.0016384887276217341
0.0016219879034906626
0.0016067521646618843
0.0015883700689300895
0.0015713293105363846
0.0015545799396932125
0.0015382764395326376
0.0015220658387988806
0.0015061039011925459
0.0014903119299560785
0.0014746832894161344
0.001459226245060563
0.0014439381193369627
0.0014288199599832296
0.001413875725120306
0.0013991071609780192
0.0013847737573087215
0.0013868684181943536
0.0013576213968917727
0.0013436742592602968
0.0013281898573040962
0.0013147966237738729
0.0013011167757213116
0.0012878327397629619
0.001274734502658248
0.0012618013424798846
0.0012490414083003998
0.0012364559806883335
0.001224042265675962
0.0012117990991100669
0.0011997241526842117
0.0011878255754709244
0.0011766214156523347
0.0011920988326892257
0.001158219063654542
0.0011436103377491236
0.0011317592579871416
0.0011203294852748513
0.0011097247479483485
0.0010990631999447942
0.0010886542731896043
0.0010784193873405457
0.001068335841409862
0.0010583930416032672
0.0010485912207514048
0.0010389309609308839
0.001029410632327199
0.0010200844844803214
0.0010167716536670923
0.0010044751688838005
0.001003248617053032
0.0009841384598985314
0.0009769971948117018
0.0009670157451182604
0.0009588259854353964
0.0009504408808425069
0.0009422545554116368
0.0009342270204797387
0.0009263156680390239
0.0009185170638374984
0.0009108255617320538
0.0009032425004988909
0.0008957651443779469
0.0008883941336534917
0.0008811251609586179
0.0008739839540794492
0.0008741811034269631
0.0008623272296972573
0.0008683154592290521
0.0008542893920093775
0.0008436134085059166
0.0008351655560545623
0.0008277950109913945
0.0008211960084736347
0.0008150410722009838
0.0008089335751719773
0.0008028993615880609
0.0007969660218805075
0.0007911082939244807
0.0007853273418731987
0.0007796226418577135
0.0007739921566098928
0.0007684362353757024
0.0007629500469192863
0.0007575352792628109
0.0007521889638155699
0.0007469124393537641
0.0007417008746415377
0.0007365577621385455
0.0007318285061046481
0.0008085269364528358
0.0008120564743876457
0.000741888303309679
0.000717920484021306
0.0007082844967953861
0.0007030530250631273
0.0006987845408730209
0.0006941985338926315
0.0006895891856402159
0.0006852231454104185
0.000680867931805551
0.0006765839061699808
0.0006723409751430154
0.0006681460654363036
0.0006639969651587307
0.0006598902400583029
0.0006558265304192901
0.0006518052541650832
0.0006478250725194812
0.000643885345198214
0.0006399836274795234
0.0006361294654197991
0.0006328938761726022
0.0007023059297353029
0.0006941072060726583
0.0006224777898751199
0.0006280828383751214
0.0006178168696351349
0.0006107083754613996
0.0006078347214497626
0.0006037554703652859
0.0006004085880704224
0.0005969394696876407
0.000593551725614816
0.0005902064731344581
0.0005868837470188737
0.0005835875635966659
0.0005803153035230935
0.0005770677234977484
0.0005738428444601595
0.0005706402007490396
0.0005674595013260841
0.0005643003387376666
0.0005612230743281543
0.00057114043738693
0.000693272624630481
0.0006478336872532964
0.0005814286414533854
0.0005564268212765455
0.0005458937957882881
0.0005407911958172917
0.0005377430934458971
0.0005350160645321012
0.0005320632481016219
0.0005291919223964214
0.0005263874190859497


==> figures/Thermo_imperfection/less_snapshots/lossAE_history.txt <==
3.081266403198242
3.097548246383667
3.060434341430664
2.8144848346710205
2.4123404026031494
2.1426773071289062
1.9070180654525757
1.5060707330703735
1.4207960367202759
1.3178250789642334
1.1352598667144775
1.014286756515503
0.8803552985191345
0.7438263893127441
0.6166228652000427
0.4909718632698059
0.392925888299942
0.33163416385650635
0.3084760904312134
0.29606878757476807
0.2793827950954437
0.2590716779232025
0.2347089797258377
0.2083149552345276
0.18889451026916504
0.17502780258655548
0.1594463288784027
0.1464986652135849
0.1441476047039032
0.1844632476568222
0.17070820927619934
0.15863025188446045
0.16890817880630493
0.13485120236873627
0.1407546103000641
0.1273222714662552
0.12246866524219513
0.11050313711166382
0.09937091916799545
0.09441827237606049
0.0889122411608696
0.08158918470144272
0.07952886074781418
0.07659877091646194
0.0699598640203476
0.06845912337303162
0.07930827140808105
0.10918834805488586
0.08625517785549164
0.05869164690375328
0.08423923701047897
0.0501350499689579
0.0701381266117096
0.048711054027080536
0.059368062764406204
0.04485594108700752
0.054189324378967285
0.041066188365221024
0.049519121646881104
0.03855138272047043
0.04551228880882263
0.03823170065879822
0.04102172330021858
0.03799799084663391
0.03715774789452553
0.03758563473820686
0.034831173717975616
0.03684069961309433
0.033691443502902985
0.03550567105412483
0.03303162753582001
0.03415295109152794
0.03227010369300842
0.033296335488557816
0.032094988971948624
0.03316723555326462
0.034403473138809204
0.03403497114777565
0.03148026764392853
0.03240946680307388
0.032868336886167526
0.03066449612379074
0.03122003749012947
0.030937137082219124
0.03075208142399788
0.03009491227567196
0.03145942464470863
0.032525788992643356
0.031341105699539185
0.029634248465299606
0.031432390213012695
0.02971716970205307
0.030059633776545525
0.03011271543800831
0.029296936467289925
0.029937004670500755
0.029261786490678787
0.029286880046129227
0.029238931834697723
0.028855325654149055
0.029143495485186577
0.028657078742980957
0.028926029801368713
0.02858869545161724
0.02861492708325386
0.02856389991939068
0.028362933546304703
0.028485827147960663
0.028211066499352455
0.02832789532840252
0.02815025858581066
0.028131473809480667
0.028105083853006363
0.027967723086476326
0.028016135096549988
0.027869490906596184
0.027886975556612015
0.027807366102933884
0.027754895389080048
0.027736883610486984
0.027658505365252495
0.027633989229798317
0.02759374864399433
0.027522753924131393
0.02752513810992241
0.027437902987003326
0.027433808892965317
0.027379393577575684
0.027335098013281822
0.027315976098179817
0.027257494628429413
0.027233900502324104
0.027195556089282036
0.027153298258781433
0.027125954627990723
0.027088280767202377
0.027049154043197632
0.027025505900382996
0.026981918141245842
0.02695351280272007
0.026923714205622673
0.026883212849497795
0.026859760284423828
0.026824358850717545
0.026791365817189217
0.026764605194330215
0.026731114834547043
0.026700766757130623
0.026672255247831345
0.02664184384047985
0.026610873639583588
0.026583969593048096
0.026554983109235764
0.026523534208536148
0.02649780549108982
0.026468921452760696
0.02643919363617897
0.0264132022857666
0.026385227218270302
0.026356862857937813
0.0263297650963068
0.026302892714738846
0.02627686597406864
0.027074342593550682
0.031815629452466965
0.06540247797966003
0.08873075991868973
0.03655838966369629
0.05652197077870369
0.03420993313193321
0.05045735090970993
0.029261985793709755
0.0436893068253994
0.033467408269643784
0.033411551266908646
0.036801330745220184
0.029438700526952744
0.035514947026968
0.031498994678258896
0.029444215819239616
0.03350478410720825
0.028015034273266792
0.030336033552885056
0.03030257299542427
0.027315722778439522
0.02985682524740696
0.02764284797012806
0.027585994452238083
0.02848409302532673
0.026605647057294846
0.027621367946267128
0.027037696912884712
0.026402989402413368
0.027252109721302986
0.0261202622205019
0.026599878445267677
0.026307586580514908
0.02612035535275936
0.026515629142522812
0.0259405467659235
0.02621857449412346
0.025822529569268227
0.026104671880602837
0.026264391839504242
0.026192542165517807
0.026295077055692673
0.025904197245836258
0.0258839949965477
0.025525949895381927
0.025648776441812515
0.026354841887950897
0.027369048446416855
0.030311983078718185
0.030504677444696426
0.026100492104887962
0.02773381397128105
0.02747792936861515
0.026016507297754288
0.026995601132512093
0.026372699066996574
0.025754662230610847
0.02675282582640648
0.02517787553369999
0.026531009003520012
0.025288470089435577
0.02584252692759037
0.02556903101503849
0.0252902340143919
0.025583935901522636
0.025142652913928032
0.025332393124699593
0.025225559249520302
0.02501358836889267
0.025279512628912926
0.024844110012054443
0.02519877627491951
0.024835223332047462
0.024881374090909958
0.024845272302627563
0.024793550372123718
0.025076426565647125
0.025199495255947113
0.025039488449692726
0.024670373648405075
0.025064274668693542
0.024640800431370735
0.02479694038629532
0.02471035160124302
0.02462797239422798
0.024657050147652626
0.02457129955291748
0.024576961994171143
0.02450948767364025
0.024541471153497696
0.024423696100711823
0.02450399287045002
0.02437339350581169
0.02442656084895134
0.024363433942198753
0.02434600703418255
0.02433330938220024
0.024297544732689857
0.0242800023406744
0.024263188242912292
0.02423623763024807
0.02421252802014351
0.024208325892686844
0.024160871282219887
0.024170948192477226
0.024127524346113205
0.02412129007279873
0.02409820444881916
0.02407926693558693
0.024059541523456573
0.024044111371040344
0.024023450911045074
0.024002859368920326
0.02399319037795067
0.023963486775755882
0.02395649254322052
0.02393178641796112
0.023917602375149727
0.023897934705018997
0.02388342283666134
0.023862937465310097
0.02384740300476551
0.02383153699338436
0.02381095103919506
0.023797856643795967
0.02377837523818016
0.023762792348861694
0.023745164275169373
0.023729601874947548
0.023711994290351868
0.02369534969329834
0.023680170997977257
0.02366206981241703
0.023646682500839233
0.023629983887076378
0.023613935336470604
0.023597342893481255
0.023581188172101974
0.02356577478349209
0.023548703640699387
0.023533178493380547
0.023517118766903877
0.023501090705394745
0.0234850961714983
0.023468973115086555
0.023453589528799057
0.023437248542904854
0.023421628400683403
0.02340603992342949
0.023390190675854683
0.0233746450394392
0.023358767852187157
0.023343374952673912
0.023327840492129326
0.02331218123435974
0.023296797648072243
0.023281266912817955
0.023265909403562546
0.0232505202293396
0.023235056549310684
0.023219851776957512
0.02320447936654091
0.023189213126897812
0.023174025118350983
0.023158777505159378
0.023143639788031578
0.023128515109419823
0.023113369941711426
0.023098325356841087
0.02308327704668045
0.023068254813551903
0.023053277283906937
0.02303832210600376
0.023023413494229317
0.02300853468477726
0.02299364283680916
0.022978825494647026
0.022964024916291237
0.02294924668967724
0.022934501990675926
0.02291973866522312
0.02290504239499569
0.02289038524031639
0.022875748574733734
0.022861141711473465
0.022846534848213196
0.022831976413726807
0.022817466408014297
0.02280295081436634
0.022788479924201965
0.022774066776037216
0.02275966666638851
0.022745396941900253
0.022731149569153786
0.022716958075761795
0.0227028951048851
0.0226894523948431
0.022675931453704834
0.02266227826476097
0.022648315876722336
0.022633995860815048
0.022619495168328285
0.022604674100875854
0.022590024396777153
0.022575262933969498
0.022561082616448402
0.022547109052538872
0.02253328263759613
0.022519787773489952
0.022506272420287132
0.022493598982691765
0.022481413558125496
0.022471044212579727
0.022462083026766777
0.022455314174294472
0.022449083626270294
0.022443417459726334
0.02243419736623764
0.02242138609290123
0.022401994094252586
0.02237965166568756
0.022354865446686745
0.022331934422254562
0.02231263928115368
0.022297628223896027
0.022286010906100273
0.022276997566223145
0.02227110229432583
0.02226749062538147
0.022271739318966866
0.022285904735326767
0.02234771102666855
0.0224872175604105
0.02263750322163105
0.022700073197484016
0.02269810065627098
0.022542312741279602
0.0222784336656332
0.02213488519191742
0.022176766768097878
0.022266171872615814
0.022328084334731102
0.022355858236551285
0.022293696179986
0.022133003920316696
0.02206629328429699
0.022063206881284714
0.02207815647125244
0.02212713658809662
0.022086240351200104
0.022004269063472748
0.021975331008434296
0.021958328783512115
0.021973036229610443
0.021991929039359093
0.021953636780381203
0.021914800629019737
0.021887313574552536
0.021863184869289398
0.02186911180615425
0.021873362362384796
0.02185707911849022
0.021840913221240044
0.021815666928887367
0.021785324439406395
0.02177184633910656
0.021760573610663414
0.021750139072537422
0.021747108548879623
0.021736783906817436
0.02172159217298031
0.02170860767364502
0.021690988913178444
0.02167179062962532
0.021656928583979607
0.021640628576278687
0.021624570712447166
0.021612245589494705
0.021599039435386658
0.021585656329989433
0.021574875339865685
0.021563813090324402
0.02155306376516819
0.02154611423611641
0.02154264785349369
0.02154519222676754
0.02155892737209797
0.02158939465880394
0.021636350080370903
0.021711230278015137
0.02180212177336216
0.021917007863521576
0.022015435621142387
0.022104384377598763
0.02210056222975254
0.022028595209121704
0.0218492541462183
0.021637525409460068
0.021450001746416092
0.021348660811781883
0.021347492933273315
0.021412869915366173
0.02148580737411976
0.021509120240807533
0.021471893414855003
0.021385174244642258
0.021297907456755638
0.021245472133159637
0.021239444613456726
0.021263953298330307
0.021291552111506462
0.021302808076143265
0.021287107840180397
0.02125280350446701
0.02120787277817726
0.02116612158715725
0.02113482914865017
0.02111676149070263
0.021109940484166145
0.021110352128744125
0.021114761009812355
0.021121103316545486
0.021130375564098358
0.021140681579709053
0.021153688430786133
0.02116478607058525
0.021177241578698158
0.021183596923947334
0.021190673112869263
0.021188750863075256
0.021230319514870644
0.021441329270601273
0.02164814993739128
0.021486563608050346
0.021481219679117203
0.02173798717558384
0.021783893927931786
0.021641312167048454
0.021605314686894417
0.021427884697914124
0.021120719611644745
0.020949464291334152
0.020912710577249527
0.020874643698334694
0.020947813987731934
0.021070975810289383
0.021061908453702927
0.02100948989391327
0.02095579355955124
0.020839056000113487
0.020749760791659355
0.020757710561156273
0.020764512941241264
0.020777244120836258
0.020823661237955093
0.020826809108257294
0.02079271525144577
0.02076738514006138
0.020725756883621216
0.02066669799387455
0.020636221393942833
0.020618144422769547
0.020596032962203026
0.020588451996445656
0.02059973031282425
0.020607372745871544
0.02061748504638672
0.020644735544919968
0.020673179998993874
0.0207110233604908
0.02076263725757599
0.0208271536976099
0.02088823728263378
0.02096458338201046
0.02101687714457512
0.021065013483166695
0.021052157506346703
0.021007884293794632
0.020892513915896416
0.020750239491462708
0.020588979125022888
0.020458417013287544
0.02037547156214714
0.02035330981016159
0.020379748195409775
0.02042568288743496
0.020469341427087784
0.020490292459726334
0.020484255626797676
0.02044701762497425
0.020395630970597267
0.02033648081123829
0.020284127444028854
0.020245179533958435
0.02022215910255909
0.02021210454404354
0.020211396738886833
0.020217429846525192
0.020227426663041115
0.02024095691740513
0.020258119329810143
0.0202836524695158
0.020316321402788162
0.020367957651615143
0.02043439820408821
0.020534202456474304
0.020649710670113564
0.020812176167964935
0.020961610600352287
0.021139908581972122
0.02120884694159031
0.021225456148386
0.02103186957538128
0.02075117453932762
0.020381934940814972
0.020102309063076973
0.0199882909655571
0.020046597346663475
0.020194362848997116
0.0203086007386446
0.020330114290118217
0.020226262509822845
0.02007853426039219
0.01994999684393406
0.019896848127245903
0.01991901732981205
0.019979046657681465
0.02003415860235691
0.020048299804329872
0.020023507997393608
0.01996256411075592
0.019894402474164963
0.019834337756037712
0.019795533269643784
0.019779181107878685
0.01978055201470852
0.01979297585785389
0.01981014385819435
0.0198296420276165
0.019849177449941635
0.019875122234225273
0.01989910379052162
0.019926203414797783
0.01994366943836212
0.019963273778557777
0.01996901072561741
0.019975630566477776
0.019963419064879417
0.019950365647673607
0.019916318356990814
0.019880058243870735
0.019826890900731087
0.019774433225393295
0.01971559412777424
0.019662190228700638
0.01961309276521206
0.019573334604501724
0.019542260095477104
0.019519751891493797
0.019504083320498466
0.019493669271469116
0.01948719099164009
0.019483862444758415
0.0194840244948864
0.0194886215031147
0.019500771537423134
0.019523492082953453
0.019566763192415237
0.0196378156542778
0.019766006618738174
0.0199538953602314
0.020266085863113403
0.020664412528276443
0.02127082645893097
0.021816609427332878
0.022447042167186737
0.02239145152270794
0.022024260833859444
0.02084723860025406
0.01985112577676773
0.019365794956684113
0.019575363025069237
0.020120715722441673
0.02034619078040123
0.020129967480897903
0.019585078582167625
0.019291920587420464
0.01941724680364132
0.019704772159457207
0.019840117543935776
0.019657962024211884
0.019388627260923386
0.01922721229493618
0.019261905923485756
0.019405581057071686
0.019492557272315025
0.019450664520263672
0.01930064894258976
0.01916532963514328
0.019124936312437057
0.019172579050064087
0.019241586327552795
0.019267747178673744
0.019238503649830818
0.01916363276541233
0.019087418913841248
0.0190401803702116
0.019033752381801605
0.0190542321652174
0.019077301025390625
0.019088324159383774
0.019079474732279778
0.019055960699915886
0.019020048901438713
0.01898103952407837
0.018947238102555275
0.01892426609992981
0.01891155354678631
0.018905621021986008
0.018903769552707672
0.018904855474829674
0.01894506998360157
0.019120045006275177
0.01949610933661461
0.019943291321396828
0.0206298865377903
0.021274618804454803
0.02201954647898674
0.022058986127376556
0.021786782890558243
0.020566871389746666
0.01928211934864521
0.018948744982481003
0.019437536597251892
0.019663479179143906
0.019498562440276146
0.01954212784767151
0.0194292850792408
0.019034404307603836
0.018789442256093025
0.01906253956258297
0.019281284883618355
0.019034888595342636
0.018895519897341728
0.018944285809993744
0.018838180229067802
0.01873072236776352
0.018842192366719246
0.0189222302287817
0.018810484558343887
0.018708132207393646
0.018711406737565994
0.018677053973078728
0.018620243296027184
0.01866607554256916
0.018703971058130264
0.018635036423802376
0.01859467476606369
0.01860026828944683
0.018559535965323448
0.018510816618800163
0.018516244366765022
0.018525468185544014
0.018507489934563637
0.018501633778214455
0.018511636182665825
0.01850847527384758
0.01848900504410267
0.01848605088889599
0.018489673733711243
0.018492013216018677
0.018487805500626564
0.01847171038389206
0.0184409748762846
0.018410349264740944
0.018378742039203644
0.01834852620959282
0.018323834985494614
0.018306510522961617
0.01829495094716549
0.018287640064954758
0.018282772973179817
0.018279746174812317
0.01827913522720337
0.018283816054463387
0.01830107532441616
0.01833556406199932
0.01844904012978077
0.018699923530220985
0.019064173102378845
0.0193672776222229
0.01977715827524662
0.02001418173313141
0.0200593750923872
0.019768530502915382
0.019443903118371964
0.01884531043469906
0.018368994817137718
0.018161404877901077
0.018265653401613235
0.018548276275396347
0.018730124458670616
0.018708137795329094
0.018466468900442123
0.01823302172124386
0.018094154074788094
0.018097419291734695
0.01820751465857029
0.01831657811999321
0.018356813117861748
0.01828877627849579
0.01816900447010994
0.018051963299512863
0.01798822544515133
0.01797913759946823
0.018010463565587997
0.018060894683003426
0.018094027414917946
0.01810063235461712
0.01807125099003315
0.0180285032838583
0.017975948750972748
0.017925571650266647
0.017884215340018272
0.017857685685157776
0.01784619688987732
0.01784559339284897
0.017849953845143318
0.017856674268841743
0.01786733977496624
0.01787862554192543
0.01792171038687229
0.018056560307741165
0.01825159601867199
0.01836676336824894
0.018681762740015984
0.019154684618115425
0.019829992204904556
0.020185627043247223
0.02052689716219902
0.0200686976313591
0.019297456368803978
0.0182710662484169
0.01775122433900833
0.017884979024529457
0.018246065825223923
0.01844094507396221
0.01834729127585888
0.018147462978959084
0.017875950783491135
0.017730938270688057
0.017730334773659706
0.017860040068626404
0.018016241490840912
0.01796991191804409
0.01778639666736126
0.017625780776143074
0.01759669929742813
0.017625674605369568
0.017643051221966743
0.01766105741262436
0.017680305987596512
0.01769254542887211
0.01765216886997223
0.01756354421377182
0.01749006099998951
0.017468752339482307
0.017470013350248337
0.017465906217694283
0.017463985830545425
0.017475683242082596
0.017491811886429787
0.017486855387687683
0.017463907599449158
0.01743210479617119
0.017409827560186386
0.017392458394169807
0.017369037494063377
0.017340457066893578
0.01731855608522892
0.017307007685303688
0.017298631370067596
0.017287328839302063
0.0172744058072567
0.017263678833842278
0.017257479950785637
0.017253946512937546
0.017249329015612602
0.017245320603251457
0.017246024683117867
0.017257358878850937
0.017280222848057747
0.017320845276117325
0.017381576821208
0.017479369416832924
0.01760813593864441
0.017799904569983482
0.01800716668367386
0.018293386325240135
0.018505876883864403
0.01875428482890129
0.018735889345407486
0.018645109608769417
0.01821780391037464
0.017777105793356895
0.017342645674943924
0.01711447536945343
0.017105132341384888
0.017250582575798035
0.017444122582674026
0.017553096637129784
0.017573462799191475
0.017437363043427467
0.017264889553189278
0.01708778738975525
0.016986023634672165
0.01697205752134323
0.017021385952830315
0.01709410734474659
0.01714891754090786
0.01719183847308159
0.017205040901899338
0.01721545308828354
0.01720457151532173
0.017181385308504105
0.017130333930253983
0.01706535741686821
0.016993924975395203
0.016936054453253746
0.01689322106540203
0.01686476729810238
0.016840262338519096
0.016817299649119377
0.01679554581642151
0.016779445111751556
0.016771141439676285
0.01676972024142742
0.016773056238889694
0.01677841506898403
0.01678929477930069
0.01680792309343815
0.016843287274241447
0.016898905858397484
0.017000757157802582
0.01715160720050335
0.017396196722984314
0.017707571387290955
0.018158821389079094
0.018567388877272606
0.019056210294365883
0.019127093255519867
0.019145213067531586
0.018592795357108116
0.018203984946012497
0.01762412115931511
0.01732768677175045
0.017090322449803352
0.01706864684820175
0.01723722741007805
0.017447102814912796
0.017597323283553123
0.017299722880125046
0.0168992280960083
0.016601353883743286
0.016606759279966354
0.016756152734160423
0.01680549420416355
0.016800634562969208
0.0168339591473341
0.016942098736763
0.01698331907391548
0.016883082687854767
0.016737911850214005
0.016663987189531326
0.016615990549325943
0.01653999462723732
0.016439154744148254
0.01640138402581215
0.016428114846348763
0.016449566930532455
0.01644434966146946
0.01644655503332615
0.016490155830979347
0.016549430787563324
0.016596095636487007
0.016633203253149986
0.01669650338590145
0.016763459891080856
0.01684429869055748
0.016850266605615616
0.01685244031250477
0.016801662743091583
0.016741445288062096
0.01662631891667843
0.016498977318406105
0.01637517847120762
0.016289599239826202
0.016234280541539192
0.016206394881010056
0.016200335696339607
0.0162097979336977
0.016233030706644058
0.016263658180832863
0.01629851758480072
0.016324065625667572
0.016355128958821297
0.016383837908506393
0.01643030159175396
0.01647261530160904
0.016530241817235947
0.01657402329146862
0.016641000285744667
0.01667841337621212
0.016738714650273323
0.016736960038542747
0.016746578738093376
0.016678085550665855
0.016612762585282326
0.016486547887325287
0.016366181895136833
0.01622924953699112
0.01611727848649025
0.01602976955473423
0.015976041555404663
0.015951087698340416
0.01594867929816246
0.01596253551542759
0.01598859764635563
0.016027603298425674
0.016076555475592613
0.01615401916205883
0.016251839697360992
0.016401130706071854
0.016560059040784836
0.016800211742520332
0.017017673701047897
0.01732562482357025
0.017488567158579826
0.017681553959846497
0.017521806061267853
0.017324481159448624
0.016827093437314034
0.01640300825238228
0.016029484570026398
0.015855101868510246
0.015861783176660538
0.015995660796761513
0.016180625185370445
0.01629929058253765
0.016359448432922363
0.016260402277112007
0.01612120494246483
0.015932703390717506
0.015791039913892746
0.015713410452008247
0.01570022851228714
0.01572589948773384
0.01575987972319126
0.01579435169696808
0.015821056440472603
0.015866240486502647
0.01592818647623062
0.016028333455324173
0.01614340767264366
0.01628289371728897
0.016390305012464523
0.016485033556818962
0.016482479870319366
0.016473829746246338
0.016381720080971718
0.01634305529296398
0.016223683953285217
0.016129953786730766
0.01592445932328701
0.01573346182703972
0.01556733064353466
0.015498805791139603
0.015524759888648987
0.015595035627484322
0.015660064294934273
0.01567588560283184
0.015687329694628716
0.01570829562842846
0.015788648277521133
0.015897225588560104
0.016023065894842148
0.01610052026808262
0.016165852546691895
0.016172317788004875
0.01623019576072693
0.016229301691055298
0.016273362562060356
0.01615995354950428
0.016042975708842278
0.015816785395145416
0.015638098120689392
0.015495889820158482
0.015418097376823425
0.015374966897070408
0.015344060957431793
0.015322558581829071
0.01531899068504572
0.015346299856901169
0.015399676747620106
0.015470891259610653
0.015540530905127525
0.015619068406522274
0.01569310761988163
0.015807121992111206
0.015912890434265137
0.01607666164636612
0.016167938709259033
0.016305556520819664
0.016285352408885956
0.016284145414829254
0.016100818291306496
0.015926264226436615
0.01565907709300518
0.015432983636856079
0.015243422240018845
0.015134998597204685
0.015105921775102615
0.015140344388782978
0.015214195474982262
0.015297145582735538
0.015382870100438595
0.015438057482242584
0.015489648096263409
0.01549814734607935
0.015510616824030876
0.015482033602893353
0.015462961979210377
0.015409737825393677
0.015367506071925163
0.015301664359867573
0.015247425064444542
0.015182134695351124
0.015129189938306808
0.015075718984007835
0.015033476985991001
0.014995736069977283
0.014966622926294804
0.014942488633096218
0.01492386031895876
0.014908678829669952
0.014896680600941181
0.014887151308357716
0.014880375936627388
0.01487681083381176
0.014878521673381329
0.014888307079672813
0.014913586899638176
0.01496177352964878
0.015055985189974308
0.015214679762721062
0.015503120608627796
0.015927093103528023
0.016645001247525215
0.01750708743929863
0.018899960443377495
0.01965450868010521
0.020783424377441406
0.020225757732987404
0.021333297714591026
0.022166086360812187
0.027338430285453796
0.021192405372858047
0.016207965090870857
0.0172239039093256
0.01901354268193245
0.018388155847787857
0.019210821017622948
0.020644603297114372
0.01895589381456375
0.018306877464056015
0.01639428921043873
0.016052966937422752
0.016071658581495285
0.016495566815137863
0.01719069853425026
0.01677742227911949
0.016363834962248802
0.015461872331798077
0.015423083677887917
0.015648892149329185
0.01592305116355419
0.01603727973997593
0.015700779855251312
0.015360168181359768
0.015062302350997925
0.015047833323478699
0.01520509086549282
0.015339141711592674
0.015322186052799225
0.015139441937208176
0.014942311681807041
0.014812963083386421
0.014849146828055382
0.01492898166179657
0.014973889105021954
0.01493441965430975
0.01481099333614111
0.01471689622849226
0.01466603484004736
0.014674504287540913
0.014706338755786419
0.014728452078998089
0.014720643870532513
0.014672904275357723
0.014610806480050087
0.01456067617982626
0.014536585658788681
0.014531166292726994
0.014540649950504303
0.01454908400774002
0.014551335945725441
0.014538210816681385
0.014512408524751663
0.014484304003417492
0.014453200623393059
0.014428339898586273
0.014408797957003117
0.014398778788745403
0.014393221586942673
0.014391188509762287
0.014392261393368244
0.014397143386304379
0.014407822862267494
0.014418943785130978
0.014432352967560291
0.014437392354011536
0.01443611178547144
0.014418656006455421
0.014393679797649384
0.01436005998402834
0.014326078817248344
0.014291813597083092
0.014263373799622059
0.014241175726056099
0.014226073399186134
0.014216638170182705
0.014211331494152546
0.014209311455488205
0.01421158667653799
0.014220516197383404
0.01424064114689827
0.01427654642611742
0.01432286947965622
0.014410218223929405
0.014559960924088955
0.014864247292280197
0.015370630659162998
0.016201188787817955
0.016506260260939598
0.01678749918937683
0.016667546704411507
0.016586752608418465
0.015765003859996796
0.014650274068117142
0.014196923933923244
0.014572694897651672
0.01500783022493124
0.015029314905405045
0.01485040970146656
0.014521312899887562
0.01427624560892582
0.01420573703944683
0.014406346715986729
0.014652588404715061
0.014564146287739277
0.01432635635137558
0.014134482480585575
0.01409795880317688
0.014126379042863846
0.014151651412248611
0.014216910116374493
0.014272693544626236
0.014251772314310074
0.014139781706035137
0.01402045413851738
0.01396293006837368
0.01395884994417429
0.013967091217637062
0.013982532545924187
0.014007817953824997
0.014018050394952297
0.014000797644257545
0.013948689214885235
0.013899879530072212
0.013868225738406181
0.01384786982089281
0.0138296103104949
0.013818901032209396
0.013823386281728745
0.013833791017532349
0.013837617821991444
0.013835406862199306
0.013838645070791245
0.013859206810593605
0.01391751877963543
0.013957169838249683
0.014000729657709599
0.014072289690375328
0.014178858138620853
0.014249070547521114
0.014314191415905952
0.014301411807537079
0.014227395877242088
0.01408674567937851
0.0139469588175416
0.01380742434412241
0.013705931603908539
0.013649854809045792
0.013648170977830887
0.013687987811863422
0.01374046690762043
0.013788510113954544
0.0138098718598485
0.013818277046084404
0.013801787048578262
0.01377506647258997
0.01373144518584013
0.013686005026102066
0.013640468008816242
0.01360403187572956
0.013572581112384796
0.013547086156904697
0.013525798916816711
0.013509503565728664
0.013497079722583294
0.013486672192811966
0.013476952910423279
0.01346762664616108
0.013459140434861183
0.013451777398586273
0.013445883989334106
0.013442786410450935
0.013446837663650513
0.013467562384903431
0.01375613734126091
0.015501054003834724
0.022837918251752853
0.03797474876046181
0.07407817244529724
0.046913083642721176
0.058291856199502945
0.06872380524873734
0.13754576444625854
0.2215646654367447
0.28856220841407776
0.3541388511657715
0.32362285256385803
0.2757607400417328
0.13883626461029053
0.21806791424751282
0.19696171581745148
0.1345357745885849
0.2811565697193146
0.16662301123142242
0.23401473462581635
0.15084892511367798
0.13993088901042938
0.1607799082994461
0.13316072523593903
0.08596709370613098
0.09767366200685501
0.10112234205007553
0.18306230008602142
0.28005778789520264
0.0902615487575531
0.12916049361228943
0.07706701755523682
0.08419446647167206
0.09078031033277512
0.07982189953327179
0.053341593593358994
0.06124195456504822
0.04828556999564171
0.04531072452664375
0.0509779118001461
0.04444608464837074
0.039693813771009445
0.03876316174864769
0.03348999097943306
0.03222554922103882
0.03293641656637192
0.029176926240324974
0.02952130325138569
0.02857034094631672
0.026466835290193558
0.027085429057478905
0.02464275248348713
0.023806583136320114
0.023917384445667267
0.022338688373565674
0.022825641557574272
0.022569170221686363
0.02165980078279972
0.021823987364768982
0.021008439362049103
0.02053898759186268
0.02046974003314972
0.01973644457757473
0.01975475624203682
0.01950574852526188
0.019155364483594894
0.019282380118966103
0.01890634559094906
0.01877688430249691
0.01862705498933792
0.018345076590776443
0.01835867203772068
0.018183229491114616
0.018079392611980438
0.018040958791971207
0.017881348729133606
0.017755581066012383
0.01772182434797287
0.01759926788508892
0.017491169273853302
0.017451398074626923
0.017355071380734444
0.01732003316283226
0.017284942790865898
0.01719803921878338
0.01716163009405136
0.017097894102334976
0.017035221680998802
0.017002329230308533
0.01693924330174923
0.016902847215533257
0.016868390142917633
0.016816820949316025
0.01678841933608055
0.016751067712903023
0.0167069174349308
0.016668664291501045
0.016632776707410812
0.016598781570792198
0.016567733138799667
0.01653781533241272
0.016507169231772423
0.016475705429911613
0.016446540132164955
0.01641654036939144
0.01638682559132576
0.016358941793441772
0.01633082889020443
0.016304975375533104
0.01627967320382595
0.016253266483545303
0.01622864417731762
0.016203470528125763
0.01617799885571003
0.016154084354639053
0.016129542142152786
0.016106093302369118
0.016083551570773125
0.01606013998389244
0.01603790558874607
0.016015924513339996
0.015993624925613403
0.015971973538398743
0.015950456261634827
0.0159292109310627
0.015908220782876015
0.01588759571313858
0.015867168083786964
0.015846887603402138
0.015826992690563202
0.015807004645466805
0.015787342563271523
0.01576804742217064
0.01574872061610222
0.015729745849967003
0.015710899606347084
0.01569220796227455
0.015673793852329254
0.015655506402254105
0.015637381002306938
0.015619379468262196
0.01560158096253872
0.015583899803459644
0.015566393733024597
0.015549047850072384
0.015531837940216064
0.015514837577939034
0.015497946180403233
0.01548119354993105
0.01546455267816782
0.015448062680661678
0.015431703068315983
0.0154154933989048
0.01539945974946022
0.015383495017886162
0.015367615036666393
0.015351894311606884
0.015336327254772186
0.015320822596549988
0.015305413864552975
0.015290141105651855
0.015274973586201668
0.015259921550750732
0.01524497102946043
0.015230109915137291
0.015215356834232807
0.015200711786746979
0.015186146833002567
0.015171695500612259
0.015157325193285942
0.015143053606152534
0.015128891915082932
0.015114828012883663
0.015100844204425812
0.015086950734257698
0.015073132701218128
0.01505941990762949
0.015045802108943462
0.015032261610031128
0.015018780715763569
0.015005361288785934
0.014992034062743187
0.014978787861764431
0.014965604990720749
0.014952506870031357
0.01493946835398674
0.014926520176231861
0.014913633465766907
0.014900824055075645
0.014888057485222816
0.01487537007778883
0.01486275251954794
0.014850218780338764
0.014837747439742088
0.014825332909822464
0.014812953770160675
0.01480068638920784
0.014788451604545116
0.014776255935430527
0.014764158055186272
0.01475208904594183
0.01474007498472929
0.014728144742548466
0.014716273173689842
0.014704440720379353
0.01469266228377819
0.01468097697943449
0.014669456519186497
0.014658419415354729
0.014649155549705029
0.014647197909653187
0.014658435247838497
0.014663131907582283
0.014628980308771133
0.014597516506910324
0.014606334269046783
0.014597407542169094
0.014563582837581635
0.014563708566129208
0.014559389092028141
0.014533997513353825
0.014521770179271698
0.014521162025630474
0.014502618461847305
0.014485679566860199
0.014482813887298107
0.014471441507339478
0.0144529202952981
0.014443650841712952
0.01443793997168541
0.014424598775804043
0.014408302493393421
0.014400260522961617
0.014392545446753502
0.01437971368432045
0.014364944770932198
0.014356454834342003
0.014347927644848824
0.014337816275656223
0.014323940500617027
0.01431235671043396
0.014303029514849186
0.0142943961545825
0.014285003766417503
0.014274224638938904
0.014263655990362167
0.01425177976489067
0.014240540564060211
0.014229909516870975
0.014219916425645351
0.014210673980414867
0.01420161034911871
0.014194628223776817
0.014191098511219025
0.014197656884789467
0.014202747493982315
0.014180002734065056
0.014146680943667889
0.014143579639494419
0.014148448593914509
0.014125144109129906
0.014106713235378265
0.014109445735812187
0.01410175021737814
0.014079258777201176
0.01406985241919756
0.014069097116589546
0.014055924490094185
0.014038512483239174
0.014031029306352139
0.014026747085154057
0.014014801010489464
0.014000295661389828
0.013990652747452259
0.013985355384647846
0.01397780142724514
0.013966191560029984
0.01395328063517809
0.013942503370344639
0.013934435322880745
0.01392753142863512
0.013922053389251232
0.013919363729655743
0.013916789554059505
0.01390974409878254
0.0138911297544837
0.01387113332748413
0.013866026885807514
0.013864734210073948
0.013851102441549301
0.013834810815751553
0.013827173039317131
0.013824046589434147
0.013816249556839466
0.013802776113152504
0.013789373449981213
0.01378052867949009
0.013774871826171875
0.013768761418759823
0.01376072783023119
0.013750667683780193
0.01373974233865738
0.013728620484471321
0.013718156144022942
0.013708647340536118
0.013700018636882305
0.013692117296159267
0.01368606835603714
0.013687347993254662
0.013711272738873959
0.01378452405333519
0.013809825293719769
0.013720382004976273
0.01365741342306137
0.013654503040015697
0.01369138341397047
0.013667412102222443
0.013628311455249786
0.013615814037621021
0.013630804605782032
0.013605312444269657
0.013585293665528297
0.013586913235485554
0.013584813103079796
0.013560039922595024
0.01355070061981678
0.01355093065649271
0.013542703352868557
0.013523335568606853
0.013513470068573952
0.013511188328266144
0.013500691391527653
0.01348615251481533
0.013477994129061699
0.013473260216414928
0.013462156988680363
0.013450481928884983
0.013442112132906914
0.013436507433652878
0.013426157645881176
0.013415465131402016
0.013406388461589813
0.013400118798017502
0.013391485437750816
0.013381624594330788
0.013371892273426056
0.013363666832447052
0.013356765732169151
0.013348870910704136
0.01334057841449976
0.013331589289009571
0.013322814367711544
0.013314099982380867
0.013305427506566048
0.013297154568135738
0.013288978487253189
0.013281416147947311
0.013275708071887493
0.013275951147079468
0.013298598118126392
0.013350947760045528
0.013380154967308044
0.013759235851466656
0.014739382080733776
0.01779249683022499
0.02307862602174282
0.026486635208129883
0.026298755779862404
0.025338133797049522
0.015527305193245411
0.016500486060976982
0.017639940604567528
0.01547772716730833
0.014644304290413857
0.01642651855945587
0.014085874892771244
0.014785085804760456
0.015203548595309258
0.014351485297083855
0.014341694302856922
0.014939399436116219
0.013902891427278519
0.01433228887617588
0.014450299553573132
0.013706265948712826
0.014414210803806782
0.014292331412434578
0.013795838691294193
0.014062607660889626
0.01409495435655117
0.013638880103826523
0.0140658775344491
0.013774572871625423
0.013673207722604275
0.013920629397034645
0.013597904704511166
0.01367890927940607
0.013710961677134037
0.013532975688576698
0.013603131286799908
0.013596168719232082
0.013456441462039948
0.01356462761759758
0.013474058359861374
0.013428893871605396
0.01349412091076374
0.013387486338615417
0.013408922590315342
0.013407569378614426
0.013346300460398197
0.013360452838242054
0.013350529596209526
0.013296710327267647
0.013323232531547546
0.013287662528455257
0.013261614367365837
0.013277034275233746
0.013237744569778442
0.013228521682322025
0.01322709210216999
0.0131993992254138
0.013189098797738552
0.013187840580940247
0.013158438727259636
0.013155948370695114
0.013144951313734055
0.013125238940119743
0.013118586502969265
0.013108576647937298
0.01308993436396122
0.01308435294777155
0.013072807341814041
0.013057541102170944
0.013049657456576824
0.01303987205028534
0.013025154359638691
0.013016781769692898
0.01300752442330122
0.012994694523513317
0.012984567321836948
0.012976197525858879
0.012964262627065182
0.012954022735357285
0.012945099733769894
0.012934822589159012
0.01292373426258564
0.012915162369608879
0.012905359268188477
0.012895042076706886
0.01288523431867361
0.01287647895514965
0.01286639180034399
0.01285675447434187
0.012847580946981907
0.012838550843298435
0.012828766368329525
0.012819532305002213
0.012810707092285156
0.012801623903214931
0.012792319990694523
0.012783113867044449
0.012774378061294556
0.012765580788254738
0.012756814248859882
0.012747816741466522
0.01273881271481514
0.012729975394904613
0.012721211649477482
0.012712666764855385
0.012704126536846161
0.01269575860351324
0.012687738053500652
0.012680355459451675
0.012674419209361076
0.012670441530644894
0.012666111811995506
0.012654031626880169
0.012638192623853683
0.012631201185286045
0.012627323158085346
0.012615390121936798
0.01260455884039402
0.012600069865584373
0.012591450475156307
0.012580105103552341
0.012572797946631908
0.012566572986543179
0.012556394562125206
0.012547137215733528
0.012540578842163086
0.01253296248614788
0.012523183599114418
0.01251472719013691
0.01250777579843998
0.012500402517616749
0.012491765432059765
0.012482861988246441
0.012474922463297844
0.012467569671571255
0.0124602559953928
0.01245246920734644
0.012444233521819115
0.012436000630259514
0.012427868321537971
0.012420032173395157
0.012412427924573421
0.012405004352331161
0.012397862039506435
0.012391339987516403
0.012386053800582886
0.01238334272056818
0.012381336651742458
0.012373832985758781
0.012357835657894611
0.012345146387815475
0.012343115173280239
0.012338416650891304
0.012324896641075611
0.012315540574491024
0.012312277220189571
0.012305501848459244
0.012294003739953041
0.01228530053049326
0.012280674651265144
0.01227412186563015
0.012264291755855083
0.012255214154720306
0.012248975224792957
0.01224316842854023
0.012235820293426514
0.012227214872837067
0.01221860758960247
0.012211075983941555
0.01220444031059742
0.012198268435895443
0.012192115187644958
0.012185929343104362
0.0121800247579813
0.012173186987638474
0.01216537319123745
0.01215601060539484
0.012146675027906895
0.012139144353568554
0.012133197858929634
0.012127290479838848
0.012120278552174568
0.012112355791032314
0.012104161083698273
0.012096337974071503
0.012089022435247898
0.012082159519195557
0.012075708247721195
0.012070337310433388
0.012068520300090313
0.012075734324753284
0.012101887725293636
0.012114930897951126
0.012076151557266712
0.012038527056574821
0.012030336074531078
0.012032143771648407
0.012020545080304146
0.012005678378045559
0.012004846706986427
0.011999757960438728
0.011989116668701172
0.01197824813425541
0.011976171284914017
0.011969010345637798
0.011958951130509377
0.011950626038014889
0.011946302838623524
0.011939536780118942
0.011929559521377087
0.011922474019229412
0.011916594579815865
0.011910486966371536
0.011901496909558773
0.011893775314092636
0.0118875028565526
0.011881317012012005
0.011873936280608177
0.011865825392305851
0.011858846992254257
0.011852237395942211
0.011845995672047138
0.011839311569929123
0.011832155287265778
0.011825019493699074
0.011817719787359238
0.011810814030468464
0.011803897097706795
0.011796987615525723
0.01179031003266573
0.011783504858613014
0.011776724830269814
0.011770033277571201
0.011763308197259903
0.01175677590072155
0.011750910431146622
0.011749041266739368
0.011773000471293926
0.011895441450178623
0.012115323916077614
0.012589145451784134
0.01324176974594593
0.01464530173689127
0.015203330665826797
0.013681957498192787
0.012016775086522102
0.01192889641970396
0.012637336738407612
0.012625806033611298
0.011921410448849201
0.011934048496186733
0.012391235679388046
0.012261402793228626
0.011769804172217846
0.012029975652694702
0.01221960224211216
0.01191861554980278
0.011767196469008923
0.012053411453962326
0.011966592632234097
0.011748109012842178
0.011820903047919273
0.011936789378523827
0.011781112290918827
0.011706569232046604
0.011824604123830795
0.011799558997154236
0.011684732511639595
0.011705141514539719
0.011771531775593758
0.011683868244290352
0.011646125465631485
0.011689115315675735
0.011685742996633053
0.011616743169724941
0.011624906212091446
0.0116471191868186
0.011614789254963398
0.01158131193369627
0.011596673168241978
0.011599062010645866
0.011563379317522049
0.011553932912647724
0.011563099920749664
0.011552807874977589
0.011526565067470074
0.01152449194341898
0.011526633985340595
0.01151361595839262
0.011496074497699738
0.011492524296045303
0.011492423713207245
0.011479957029223442
0.011466847732663155
0.01146071869879961
0.011458939872682095
0.011450394056737423
0.011438373476266861
0.011430583894252777
0.011426949873566628
0.01142369769513607
0.011414656415581703
0.01140295248478651
0.011395417153835297
0.011391781270503998
0.011386538855731487
0.011377635411918163
0.011368134059011936
0.011361141689121723
0.011356267146766186
0.011350740678608418
0.011343265883624554
0.011334787122905254
0.011327139101922512
0.011321070604026318
0.011315563693642616
0.011309641413390636
0.011302807368338108
0.011295328848063946
0.011287871748209
0.011280899867415428
0.011274601332843304
0.011268670670688152
0.011262771673500538
0.011256744153797626
0.011250459589064121
0.011243931017816067
0.01123728509992361
0.011230486445128918
0.01122360024601221
0.01121678575873375
0.011210102587938309
0.01120364386588335
0.011197395622730255
0.01119130477309227
0.011185799725353718
0.011182475835084915
0.01118258386850357
0.01118718646466732
0.011193014681339264
0.011208927258849144
0.011281934566795826
0.011382726021111012
0.011378016322851181
0.011314403265714645
0.011186817660927773
0.011134663596749306
0.011188212782144547
0.011223211884498596
0.011172139085829258
0.011112399399280548
0.0111322533339262
0.011164680123329163
0.011142130941152573
0.011095290072262287
0.011090235784649849
0.011114070191979408
0.011108591221272945
0.011076850816607475
0.011058542877435684
0.011068306863307953
0.011073306202888489
0.011056764051318169
0.011035912670195103
0.011029102839529514
0.011034205555915833
0.011032077483832836
0.011018293909728527
0.011003335937857628
0.010996472090482712
0.010996675118803978
0.010994300246238708
0.01098636444658041
0.010975456796586514
0.010965483263134956
0.010958435945212841
0.010952957905828953
0.010949126444756985
0.010944708250463009
0.010939252562820911
0.010933657176792622
0.01092689298093319
0.010920186527073383
0.01091346051543951
0.01090640015900135
0.010899670422077179
0.010893009603023529
0.010886511765420437
0.010880375280976295
0.010874326340854168
0.010868781246244907
0.010864081792533398
0.010860963724553585
0.010861401446163654
0.010869559831917286
0.010890104807913303
0.0109225083142519
0.01094859279692173
0.010931243188679218
0.010875407606363297
0.01082038413733244
0.010811196640133858
0.010838567279279232
0.010854354128241539
0.010835389606654644
0.010798251256346703
0.010777822695672512
0.010784484446048737
0.010796668939292431
0.010793492197990417
0.010772394016385078
0.010750996880233288
0.010743580758571625
0.010747149586677551
0.010750916786491871
0.010746274143457413
0.010732625611126423
0.010717199184000492
0.010706363245844841
0.010702470317482948
0.010702352039515972
0.01070167776197195
0.010698131285607815
0.010690906085073948
0.010681107640266418
0.010670729912817478
0.010661223903298378
0.01065355446189642
0.01064766850322485
0.010643105022609234
0.010639690794050694
0.010637734085321426
0.010638528503477573
0.010644604451954365
0.01065890770405531
0.010681034065783024
0.010717354714870453
0.0107595045119524
0.010773544199764729
0.010723131708800793
0.010641711764037609
0.010584871284663677
0.010586973279714584
0.010622303932905197
0.01064152643084526
0.010621010325849056
0.010576989501714706
0.010549788363277912
0.010552991181612015
0.010570165701210499
0.010576737113296986
0.010562144219875336
0.010536512359976768
0.0105165159329772
0.010511243715882301
0.010516950860619545
0.010521809570491314
0.010519147850573063
0.010508263483643532
0.01049255020916462
0.010478357784450054
0.010468780063092709
0.01046419981867075
0.010463195852935314
0.010463939048349857
0.010466440580785275
0.010471198707818985
0.01048000156879425
0.010492672212421894
0.010506839491426945
0.010602477006614208
0.010965566150844097
0.0114061888307333
0.011541441082954407
0.011329461820423603
0.010855890810489655
0.010542094707489014
0.010468042455613613
0.010702215135097504
0.010912630707025528
0.010718751698732376
0.010507021099328995
0.010409990325570107
0.010515338741242886
0.010641072876751423
0.010571761056780815
0.01045023649930954
0.010373666882514954
0.010421673767268658
0.010507406666874886
0.010471312329173088
0.010397568345069885
0.010340382345020771
0.010352298617362976
0.010401909239590168
0.010396824218332767
0.01035778783261776
0.010312361642718315
0.010301509872078896
0.010328013449907303
0.010334258899092674
0.01031978614628315
0.010290342383086681
0.010266188532114029
0.010269898921251297
0.010277628898620605
0.010279133915901184
0.010267185978591442
0.010245367884635925
0.010232881642878056
0.010227580554783344
0.010228270664811134
0.01023132260888815
0.010226231999695301
0.010217881761491299
0.010206612758338451
0.010194039903581142
0.01018569990992546
0.01017939206212759
0.010175037197768688
0.010173424147069454
0.010171869769692421
0.010171514935791492
0.01017406303435564
0.010177945718169212
0.010184776037931442
0.01031556911766529
0.011125677265226841
0.012882986105978489
0.014951970428228378
0.017041543498635292
0.016840871423482895
0.013943680562078953
0.012009797617793083
0.012613765895366669
0.01197370421141386
0.010792430490255356
0.012167292647063732
0.011129013262689114
0.011837420053780079
0.010772491805255413
0.01086637657135725
0.011352233588695526
0.010719120502471924
0.011064293794333935
0.01042602676898241
0.010961082763969898
0.010599280707538128
0.010558144189417362
0.010631455108523369
0.010464965365827084
0.010693876072764397
0.010334727354347706
0.010526251047849655
0.010396359488368034
0.010436139069497585
0.010413210839033127
0.01029418408870697
0.010424705222249031
0.010290348902344704
0.010362803936004639
0.010255176573991776
0.010284260846674442
0.010288120247423649
0.010226210579276085
0.010257827118039131
0.010189714841544628
0.010235580615699291
0.010186112485826015
0.010177889838814735
0.010175660252571106
0.010148436762392521
0.010166395455598831
0.010122476145625114
0.010131453163921833
0.010114837437868118
0.010105752386152744
0.01010406669229269
0.010076864622533321
0.010083549655973911
0.01006594393402338
0.010061846114695072
0.010053329169750214
0.01003631018102169
0.010037732310593128
0.010024811141192913
0.010021539404988289
0.010014775209128857
0.009999755769968033
0.009994029998779297
0.009984657168388367
0.009981037117540836
0.009974347427487373
0.009962868876755238
0.009956414811313152
0.009947465732693672
0.009942680597305298
0.009936803951859474
0.009927717037498951
0.009920934215188026
0.009912320412695408
0.009906274266541004
0.009901166893541813
0.009894618764519691
0.009889124892652035
0.009881831705570221
0.009873638860881329
0.009866639040410519
0.009859662503004074
0.009853634051978588
0.009848382323980331
0.00984242744743824
0.009836775250732899
0.009830871596932411
0.009824098087847233
0.009817363694310188
0.009810496121644974
0.009803726337850094
0.0097975367680192
0.009791417978703976
0.009785563684999943
0.009780080057680607
0.009775022976100445
0.00977221317589283
0.009770503267645836
0.009767191484570503
0.00977146252989769
0.009801618754863739
0.009858113713562489
0.010292015969753265
0.012096092104911804
0.014655590057373047
0.014393576420843601
0.01193343847990036
0.009973491542041302
0.010422823950648308
0.011267589405179024
0.011249179020524025
0.010343785397708416
0.009851403534412384
0.010611198842525482
0.01087674219161272
0.010347769595682621
0.00987006165087223
0.01009461097419262
0.010552597232162952
0.010226360522210598
0.00986816268414259
0.009880639612674713
0.010137445293366909
0.010144976899027824
0.009836814366281033
0.009771456941962242
0.00990330334752798
0.009987898170948029
0.009888116270303726
0.009708082303404808
0.00976391788572073
0.009857546538114548
0.009833267889916897
0.009731621481478214
0.009667634963989258
0.009738431312143803
0.00976291112601757
0.009710140526294708
0.009655183181166649
0.009641316719353199
0.009686198085546494
0.009685391560196877
0.009639043360948563
0.00961062777787447
0.00960905384272337
0.009632614441215992
0.009624314494431019
0.009591460227966309
0.009574186988174915
0.00957170408219099
0.009584297426044941
0.00958304014056921
0.0095597505569458
0.009541069157421589
0.009534524753689766
0.009539144113659859
0.009540262632071972
0.009527850896120071
0.009512593038380146
0.009501810185611248
0.009498530067503452
0.009499907493591309
0.009495553560554981
0.009485844522714615
0.0094761298969388
0.009467209689319134
0.00946027785539627
0.00945561658591032
0.009450405836105347
0.009445583447813988
0.009440407156944275
0.00943383201956749
0.009427739307284355
0.009421750903129578
0.009415525943040848
0.009410189464688301
0.009404902346432209
0.009399516507983208
0.009394639171659946
0.009389603510499
0.009384470991790295
0.009379747323691845
0.009375106543302536
0.00937009695917368
0.009365204721689224
0.009359847754240036
0.00935399066656828
0.009348229505121708
0.009342367760837078
0.009336543269455433
0.009331025183200836
0.009325558319687843
0.009320157580077648
0.009315026924014091
0.009310204535722733
0.009305576793849468
0.00930160004645586
0.009298337623476982
0.009295915253460407
0.009294768795371056
0.009295478463172913
0.009298320859670639
0.009304010309278965
0.009311694651842117
0.009321342222392559
0.009329279884696007
0.00933366920799017
0.009328433312475681
0.009312811307609081
0.009310005232691765
0.009344262070953846
0.009370571933686733
0.00938878208398819
0.00939081609249115
0.00935494713485241
0.009298820979893208
0.00925131794065237
0.009210933931171894
0.009197032079100609
0.009210658259689808
0.009226596914231777
0.009241290390491486
0.009245920926332474
0.009230970405042171
0.00920944008976221
0.009186570532619953
0.009164462797343731
0.009152961894869804
0.009148766286671162
0.00914804544299841
0.009152674116194248
0.00915792491286993
0.009162046015262604
0.00916800182312727
0.009174642153084278
0.009179974906146526
0.00918649137020111
0.009191758930683136
0.00919390469789505
0.00919288583099842
0.00918819010257721
0.009175621904432774
0.009160085581243038
0.009140221402049065
0.009118924848735332
0.009098446927964687
0.009080312214791775
0.009065032005310059
0.009053900837898254
0.009045588783919811
0.009039570577442646
0.009035652503371239
0.009032980538904667
0.009031522087752819
0.009032465517520905
0.009036959148943424
0.009047386236488819
0.00906896498054266
0.009108086116611958
0.009181931614875793
0.009310984052717686
0.009511777199804783
0.009744483977556229
0.009973643347620964
0.010069130919873714
0.009988851845264435
0.009678920730948448
0.009322883561253548
0.009051515720784664
0.008975480683147907
0.009075090289115906
0.009238772094249725
0.009353596717119217
0.009340277872979641
0.009226993657648563
0.009073260240256786
0.008964411914348602
0.008937531150877476
0.008981970138847828
0.009052789770066738
0.009098817594349384
0.009098767302930355
0.009050775319337845
0.00898369587957859
0.008924980647861958
0.008894980885088444
0.008895974606275558
0.008917314000427723
0.008943508379161358
0.008960675448179245
0.008964254520833492
0.008951958268880844
0.008929337374866009
0.008901361376047134
0.00887501984834671
0.008854106068611145
0.008840537630021572
0.008833866566419601
0.008832518011331558
0.008834940381348133
0.008840380236506462
0.00884920172393322
0.008862527087330818
0.008887521922588348
0.008933811448514462
0.009007910266518593
0.009105383418500423
0.009230433963239193
0.00935834925621748
0.009479297325015068
0.009531357325613499
0.009523890912532806
0.009398010559380054
0.009219879284501076
0.009012127295136452
0.008848828263580799
0.008765116333961487
0.008767209947109222
0.008829706348478794
0.008912758901715279
0.00898415595293045
0.009013988077640533
0.009003879502415657
0.008951702155172825
0.008881017565727234
0.00880641769617796
0.008747694082558155
0.008712483569979668
0.008702046237885952
0.008710915222764015
0.008731243200600147
0.008756445720791817
0.008780615404248238
0.008802860975265503
0.00882002804428339
0.008835528045892715
0.008844980970025063
0.008852800354361534
0.008853867650032043
0.008853483945131302
0.008846123702824116
0.008839089423418045
0.008826780132949352
0.00881591159850359
0.008801006712019444
0.008787589147686958
0.008771916851401329
0.008758803829550743
0.0087446803227067
0.008733842521905899
0.008723333477973938
0.008716527372598648
0.0087111322209239
0.008710507303476334
0.008712423034012318
0.008721137419342995
0.008734520524740219
0.008758360520005226
0.008790262043476105
0.008838634006679058
0.008897587656974792
0.008979584090411663
0.00906691700220108
0.009175214916467667
0.00926215946674347
0.009347585961222649
0.0093608433380723
0.009339853189885616
0.009219635277986526
0.009067545644938946
0.00887297559529543
0.008703183382749557
0.008578124456107616
0.00851826835423708
0.008518576622009277
0.008561757393181324
0.008627312257885933
0.008693703450262547
0.008751624263823032
0.008784713223576546
0.008799105882644653
0.008782460354268551
0.008751129731535912
0.00869901292026043
0.00864410400390625
0.008586328476667404
0.008536760695278645
0.008496244437992573
0.00846725795418024
0.008448479697108269
0.008438113145530224
0.008434069342911243
0.008434728719294071
0.008439295925199986
0.008447935804724693
0.00846240296959877
0.008485473692417145
0.008524005301296711
0.008585335686802864
0.008685597218573093
0.00883354339748621
0.009057524614036083
0.00933496281504631
0.009708210825920105
0.010040069930255413
0.010419817641377449
0.010528234764933586
0.010523393750190735
0.009976845234632492
0.009348209016025066
0.008720993995666504
0.00840664841234684
0.008452163077890873
0.00873549934476614
0.009069911204278469
0.009237954393029213
0.009232639335095882
0.008997326716780663
0.008709761314094067
0.008459101431071758
0.008348117582499981
0.008382576517760754
0.008505023084580898
0.00863992515951395
0.008708382025361061
0.00870509073138237
0.008615556173026562
0.008498785085976124
0.00838577188551426
0.008315719664096832
0.008297571912407875
0.008322003297507763
0.00836880598217249
0.008415001444518566
0.008449634537100792
0.008459338918328285
0.00845156516879797
0.00842240173369646
0.008385703898966312
0.008343439549207687
0.008305643685162067
0.008274422027170658
0.008252312429249287
0.008238469250500202
0.008231434039771557
0.008229561150074005
0.00823158212006092
0.008237060159444809
0.008246575482189655
0.008262497372925282
0.008287835866212845
0.008329689502716064
0.008393881842494011
0.008495219051837921
0.008633284829556942
0.008830798789858818
0.009048450738191605
0.00934447068721056
0.009582201018929482
0.009818150661885738
0.009761509485542774
0.009615506045520306
0.009173829108476639
0.008721768856048584
0.008337880484759808
0.008174993097782135
0.008233046159148216
0.008425869047641754
0.008649762719869614
0.008780930191278458
0.008814273402094841
0.008697092533111572
0.008524511940777302
0.008327540941536427
0.008187809959053993
0.008130146190524101
0.008151892572641373
0.008223416283726692
0.008303627371788025
0.008369258604943752
0.00839005783200264
0.00837747473269701
0.008324330672621727
0.008259141817688942
0.008188145235180855
0.008131070993840694
0.008092809468507767
0.008075541816651821
0.008075613528490067
0.008087949827313423
0.008108465932309628
0.008133981376886368
0.008165563456714153
0.00820086058229208
0.008245379664003849
0.008309978991746902
0.00843291636556387
0.008577503263950348
0.008755146525800228
0.008888214826583862
0.009011966176331043
0.00901782512664795
0.008973894640803337
0.008781534619629383
0.008570533245801926
0.008319091983139515
0.008130554109811783
0.008024558424949646
0.008007076568901539
0.008058601059019566
0.008147087879478931
0.00824414286762476
0.008317172527313232
0.008367682807147503
0.008365470916032791
0.008339783176779747
0.00827180314809084
0.008196571841835976
0.008112948387861252
0.008042816072702408
0.007989135570824146
0.00795673206448555
0.007943076081573963
0.007944182492792606
0.007955814711749554
0.007974806241691113
0.008000543341040611
0.008032192476093769
0.008075056597590446
0.008127806708216667
0.008203070610761642
0.008291775360703468
0.008415859192609787
0.008542526513338089
0.008706766180694103
0.008826709352433681
0.008961926214396954
0.008971313014626503
0.008958254009485245
0.008781186304986477
0.008583062328398228
0.008316748775541782
0.008096848614513874
0.007938831113278866
0.007870222441852093
0.00788079109042883
0.007946033962070942
0.008040246553719044
0.008132909424602985
0.00821919646114111
0.008266519755125046
0.008295067586004734
0.008270439691841602
0.008230984210968018
0.008152172900736332
0.00807314645498991
0.007986900396645069
0.007916249334812164
0.007860667072236538
0.007824543863534927
0.007805077359080315
0.007798978127539158
0.007802704349160194
0.007813877426087856
0.00783179048448801
0.007856708951294422
0.007893318310379982
0.007943742908537388
0.008022483438253403
0.008130182512104511
0.00829430390149355
0.00849070493131876
0.008769691921770573
0.00902500655502081
0.009347901679575443
0.009472147561609745
0.009580840356647968
0.009320240467786789
0.009008682332932949
0.008493069559335709
0.008076935075223446
0.0078065404668450356
0.007745720446109772
0.007855466566979885
0.008050498552620411
0.008265220560133457
0.008397169411182404
0.008466031402349472
0.008390775881707668
0.008264489471912384
0.008065987378358841
0.007891561836004257
0.007759480737149715
0.007699411828070879
0.007705430034548044
0.007757049519568682
0.007832083851099014
0.007903579622507095
0.00796794705092907
0.00799968559294939
0.008017066866159439
0.007995354011654854
0.007973158732056618
0.007935849949717522
0.007902347482740879
0.007850023917853832
0.007802366279065609
0.0077540213242173195
0.007714179344475269
0.007680872920900583
0.007656367029994726
0.007638242095708847
0.007625584024935961
0.007616832852363586
0.007610805332660675
0.007606479339301586
0.007603419944643974
0.007601460441946983
0.007600890938192606
0.007602553814649582
0.007608234416693449
0.007621849421411753
0.007648924365639687
0.007702342700213194
0.007797475904226303
0.007973761297762394
0.008255194872617722
0.008734650909900665
0.009340575896203518
0.010229452513158321
0.01085568219423294
0.01155106257647276
0.011065703816711903
0.01043370459228754
0.009014653973281384
0.008044344373047352
0.0076279230415821075
0.007784172426909208
0.008272339589893818
0.008667180314660072
0.00889334362000227
0.00868434738367796
0.008320889435708523
0.007885237224400043
0.0076212394051253796
0.007596501149237156
0.00775143364444375
0.00796250905841589
0.008083256892859936
0.008100606501102448
0.007954101078212261
0.007776354439556599
0.007614722475409508
0.007535208482295275
0.007544498424977064
0.007613084279000759
0.007699053268879652
0.007755765225738287
0.0077782925218343735
0.0077436091378331184
0.007685058284550905
0.0076070502400398254
0.00754016637802124
0.007493994664400816
0.007474522106349468
0.007477818056941032
0.007495944853872061
0.007522018626332283
0.007549099624156952
0.007577050942927599
0.007599161937832832
0.007621640805155039
0.007635136134922504
0.007648869417607784
0.0076508233323693275
0.007653515320271254
0.007643906865268946
0.007635891437530518
0.007617035415023565
0.00760104414075613
0.007578207645565271
0.007559525314718485
0.00753759453073144
0.007520652376115322
0.007503250613808632
0.007491222117096186
0.007480454631149769
0.007475441321730614
0.007473106030374765
0.007478261832147837
0.007488385774195194
0.007510682567954063
0.007542552426457405
0.007597615942358971
0.00767076900228858
0.007787979673594236
0.007929072715342045
0.008141910657286644
0.008351055905222893
0.008637531660497189
0.008818455040454865
0.00905685406178236
0.008988778106868267
0.008885359391570091
0.008454707451164722
0.008047275245189667
0.007635496556758881
0.0073926723562181
0.007332158274948597
0.007424023002386093
0.007604844868183136
0.007786602713167667
0.007950219325721264
0.007998967543244362
0.007996597327291965
0.007870425470173359
0.007724425755441189
0.007544341031461954
0.007404124829918146
0.0073126195929944515
0.007281008176505566
0.007298747077584267
0.00734817236661911
0.007415428292006254
0.007480671163648367
0.007547787856310606
0.007591147907078266
0.007633051835000515
0.0076386877335608006
0.007643250282853842
0.007611569948494434
0.007581946440041065
0.0075271250680089
0.007479054853320122
0.007421409711241722
0.007374104578047991
0.007328673731535673
0.007293719798326492
0.007264719344675541
0.007243562024086714
0.007227431982755661
0.007215837948024273
0.007207032293081284
0.0072003514505922794
0.00719493767246604
0.00719062564894557
0.007187205366790295
0.007185079623013735
0.007184708956629038
0.007187759969383478
0.007196736987680197
0.007217809092253447
0.007259724661707878
0.0073443930596113205
0.007502232678234577
0.007824786007404327
0.008350403979420662
0.009307575412094593
0.010544372722506523
0.012744026258587837
0.013982064090669155
0.015795528888702393
0.013311531394720078
0.011212868615984917
0.008370591327548027
0.0074503798969089985
0.008346334099769592
0.009624000638723373
0.010394176468253136
0.009358253329992294
0.008137159049510956
0.0074196807108819485
0.007636026479303837
0.008372708223760128
0.008745361119508743
0.00857178308069706
0.007871665991842747
0.007380115333944559
0.007384297903627157
0.007738613523542881
0.008060973137617111
0.00798754021525383
0.00770599115639925
0.0073785120621323586
0.007268477696925402
0.0073896776884794235
0.007574360352009535
0.007674118969589472
0.007578788325190544
0.007409004028886557
0.007256575394421816
0.007214362733066082
0.007275056093931198
0.007363275159150362
0.007414549123495817
0.007384266704320908
0.007307599764317274
0.007220211438834667
0.007168293930590153
0.00716570345684886
0.007197473663836718
0.007235225290060043
0.007252607028931379
0.007245705928653479
0.007213020697236061
0.007173264864832163
0.007137816399335861
0.0071160742081701756
0.0071092043071985245
0.007113729137927294
0.007124819327145815
0.007136994507163763
0.0071477885358035564
0.007153730373829603
0.007156905252486467
0.007154187653213739
0.007149034179747105
0.007138614077121019
0.007126905955374241
0.0071128131821751595
0.007099835202097893
0.007086856756359339
0.007075679488480091
0.007065500598400831
0.007057309616357088
0.007050294894725084
0.007045024540275335
0.007041240110993385
0.00704007176682353
0.00704187760129571
0.007049401756376028
0.007064618170261383
0.0070949336513876915
0.007144667208194733
0.00723076518625021
0.007356451358646154
0.007555107120424509
0.007780500687658787
0.008088357746601105
0.008421245031058788
0.008927714079618454
0.009051301516592503
0.008985480293631554
0.008331887423992157
0.007681850343942642
0.007158689200878143
0.007018477655947208
0.0072144498117268085
0.007545313332229853
0.007849271409213543
0.007883596234023571
0.007772631477564573
0.007467940915375948
0.007191398646682501
0.0070142243057489395
0.006990053690969944
0.0070846593007445335
0.0072175804525613785
0.007330268155783415
0.007347200531512499
0.007302664220333099
0.0071863410994410515
0.0070708198472857475
0.00697887921705842
0.0069366381503641605
0.00694116810336709
0.006976977456361055
0.007026714738458395
0.007069534622132778
0.007105320692062378
0.007114833686500788
0.007113627158105373
0.00708795478567481
0.007057728245854378
0.007016644347459078
0.006978909019380808
0.006942802108824253
0.006914415396749973
0.006892479490488768
0.00687747448682785
0.006867464631795883
0.0068611702881753445
0.00685726897791028
0.006855226121842861
0.006855223327875137
0.006858062464743853
0.006866611074656248
0.006884622387588024
0.006921948399394751
0.006990733556449413
0.007125120144337416
0.0073518347926437855
0.007935849949717522
0.00915500707924366
0.011408885940909386
0.012766258791089058
0.014687784016132355
0.013447974808514118
0.011842319741845131
0.008510250598192215
0.007233018986880779
0.007982241921126842
0.009403602220118046
0.010426257736980915
0.009289786219596863
0.007943902164697647
0.007080903742462397
0.007364607881754637
0.008249228820204735
0.008596237748861313
0.008357874117791653
0.0075134290382266045
0.0070070852525532246
0.007090294733643532
0.0075006806291639805
0.007820702157914639
0.007644634693861008
0.00727453175932169
0.006948659662157297
0.006923480425029993
0.007127789780497551
0.0073062703013420105
0.007331926375627518
0.007140382658690214
0.006932959891855717
0.0068318587727844715
0.006877421867102385
0.006993236485868692
0.007060779724270105
0.007045879494398832
0.00694314856082201
0.006839252542704344
0.0067849550396203995
0.006796215660870075
0.006844818126410246
0.006884678266942501
0.006893399637192488
0.006858892738819122
0.006810068152844906
0.006765543948858976
0.006740211974829435
0.0067361933179199696
0.006747518666088581
0.006764950696378946
0.006778567098081112
0.0067869434133172035
0.006784750148653984
0.00677569629624486
0.006759017240256071
0.006741066928952932
0.006722355727106333
0.006706352811306715
0.006693463306874037
0.0066843037493526936
0.006678173318505287
0.0066742501221597195
0.006671965587884188
0.0066713569685816765
0.006673682481050491
0.006680797785520554
0.0066982959397137165
0.006730701308697462
0.006797192618250847
0.006906946189701557
0.0070822229608893394
0.007455385755747557
0.008473505266010761
0.00973057933151722
0.01149148028343916
0.011687273159623146
0.011821931228041649
0.009576608426868916
0.00768834026530385
0.006776946131139994
0.00737792020663619
0.008626118302345276
0.008960113860666752
0.008594908751547337
0.007448315154761076
0.0067779007367789745
0.006887711118906736
0.007451087702065706
0.00792934000492096
0.0077452827244997025
0.00728168711066246
0.006796396337449551
0.0066956281661987305
0.006934754550457001
0.007197451777756214
0.007287198677659035
0.0070693534798920155
0.006801937706768513
0.0066419122740626335
0.006675352342426777
0.006821317132562399
0.00692571559920907
0.006933384109288454
0.006812389008700848
0.0066767120733857155
0.006594848819077015
0.006600179243832827
0.0066629028879106045
0.006722207646816969
0.006743756588548422
0.006705344654619694
0.006642735097557306
0.0065822359174489975
0.0065515413880348206
0.006554014515131712
0.006576899439096451
0.006604328285902739
0.006619741674512625
0.0066215102560818195
0.006605555769056082
0.0065823509357869625
0.006555480416864157
0.00653251726180315
0.006516013294458389
0.006507020443677902
0.006504351738840342
0.006506285164505243
0.006511967163532972
0.006520277354866266
0.006533157546073198
0.006549963727593422
0.0065839337185025215
0.006642951164394617
0.006734604947268963
0.0068261041305959225
0.006942089181393385
0.007033883593976498
0.007104723248630762
0.007073511369526386
0.006977337412536144
0.00681098410859704
0.006655178032815456
0.00653503742069006
0.006482492666691542
0.0064926487393677235
0.006541835144162178
0.006604554131627083
0.006647973787039518
0.006669060327112675
0.006649004761129618
0.006610333453863859
0.006553091574460268
0.006501123309135437
0.0064590140245854855
0.006433678790926933
0.006423271261155605
0.00642482889816165
0.006435239687561989
0.006451130844652653
0.006473121698945761
0.006497957278043032
0.006531807128340006
0.006567188072949648
0.00661462964490056
0.006659007631242275
0.006716900505125523
0.006762257311493158
0.0068178726360201836
0.006846703123301268
0.006875825580209494
0.00686232652515173
0.006839756853878498
0.00677400641143322
0.006703315768390894
0.00661148177459836
0.006530323997139931
0.006456213537603617
0.0064027151092886925
0.006367111578583717
0.006349151488393545
0.006344416178762913
0.006349334493279457
0.006361495237797499
0.006379402242600918
0.0064058746211230755
0.006441375706344843
0.006496415473520756
0.006568343844264746
0.006678956560790539
0.0068082963116467
0.007003887090831995
0.00720142712816596
0.007474320475012064
0.007644220255315304
0.007840772159397602
0.007780408952385187
0.0076964967884123325
0.007347525097429752
0.007036326453089714
0.006687604356557131
0.006469240877777338
0.00636596092954278
0.006378053221851587
0.006465602666139603
0.006583202164620161
0.0067094177938997746
0.006790918298065662
0.006859060376882553
0.006844623014330864
0.00682526221498847
0.006732809357345104
0.006656990386545658
0.006550707388669252
0.006474824156612158
0.0064013306982815266
0.006354002747684717
0.006317620165646076
0.006296890787780285
0.006286051589995623
0.006285595707595348
0.006295817904174328
0.006316243205219507
0.0063527487218379974
0.0064025381579995155
0.006486056372523308
0.0065864939242601395
0.006747576408088207
0.006919826380908489
0.007214155979454517
0.007457044906914234
0.007833386771380901
0.007987619377672672
0.008221970871090889
0.008043023757636547
0.007878082804381847
0.007365213241428137
0.006940224673599005
0.006523497402667999
0.006293954327702522
0.006234042812138796
0.006313200108706951
0.006475531496107578
0.0066495840437710285
0.006824616342782974
0.006903938017785549
0.006965926848351955
0.006889809854328632
0.006816932465881109
0.006653402466326952
0.006525764707475901
0.0063884565606713295
0.006299177650362253
0.006237619090825319
0.006211591884493828
0.006209901534020901
0.006227354519069195
0.006260512862354517
0.006303153932094574
0.006364017259329557
0.006428804714232683
0.006528150290250778
0.006617921870201826
0.006756484974175692
0.0068467105738818645
0.006993355229496956
0.007044115103781223
0.007162813562899828
0.007136021740734577
0.007152985315769911
0.007010890170931816
0.006899115163832903
0.0066937669180333614
0.006525764241814613
0.006351774092763662
0.0062272874638438225
0.006141596473753452
0.006099357735365629
0.006091590505093336
0.006109544076025486
0.006147000472992659
0.00619582599028945
0.0062597328796982765
0.006325238384306431
0.006414210889488459
0.006494119297713041
0.006612773519009352
0.006704391445964575
0.006853428669273853
0.00694327661767602
0.00710340216755867
0.0071507785469293594
0.007264470681548119
0.007208347320556641
0.007201760541647673
0.0070190136320889
0.006881204433739185
0.0066452305763959885
0.0064675817266106606
0.006290501914918423
0.0061764526180922985
0.006104440428316593
0.006079443264752626
0.006087297108024359
0.006119821220636368
0.006168987136334181
0.006227482575923204
0.006297180894762278
0.006366457790136337
0.006451556459069252
0.0065241060219705105
0.006620390806347132
0.006682725623250008
0.006779605522751808
0.006814223248511553
0.006902453023940325
0.006897257640957832
0.0069627282209694386
0.006912385579198599
0.00694841705262661
0.006861106026917696
0.006861001718789339
0.006741578225046396
0.00668919226154685
0.006540456786751747
0.0064329891465604305
0.006282159127295017
0.006166617386043072
0.0060652149841189384
0.0060023157857358456
0.005971959792077541
0.005970140919089317
0.005989718716591597
0.0060228644870221615
0.006070088129490614
0.0061201853677630424
0.006191054824739695
0.006258656736463308
0.006372841540724039
0.0064993966370821
0.006761013530194759
0.007056539412587881
0.007603960577398539
0.008111669681966305
0.008895233273506165
0.009206650778651237
0.009500537067651749
0.00874393805861473
0.008000448346138
0.006929523311555386
0.006361471489071846
0.006237911060452461
0.006477902643382549
0.006827365141361952
0.007056897506117821
0.007171505596488714
0.007037738338112831
0.006930457428097725
0.006712920963764191
0.0066416445188224316
0.006506933365017176
0.006413127761334181
0.006258894223719835
0.006137600634247065
0.006082466337829828
0.006107423920184374
0.006205739453434944
0.006289169192314148
0.006366639863699675
0.00633224518969655
0.006281269248574972
0.006170865148305893
0.0060939365066587925
0.006036925595253706
0.006019060034304857
0.006014035549014807
0.006006916053593159
0.005985075607895851
0.005948697682470083
0.005908483173698187
0.00587560934945941
0.0058582499623298645
0.005856801755726337
0.005865664221346378
0.005877930670976639
0.005886927712708712
0.005891520529985428
0.005893397610634565
0.005899231880903244
0.005920744501054287
0.005968150682747364
0.006064504384994507
0.006205716170370579
0.0064527010545134544
0.006756800226867199
0.007292543537914753
0.007763272151350975
0.008524803444743156
0.008728769607841969
0.009110580198466778
0.008501802571117878
0.008008151315152645
0.007022146135568619
0.006373843643814325
0.0059994179755449295
0.005995337385684252
0.006239995826035738
0.006557370536029339
0.006877121981233358
0.006959038320928812
0.006993751507252455
0.006741531193256378
0.006528085097670555
0.006230792496353388
0.006034214980900288
0.0059126755222678185
0.005892210174351931
0.005950789898633957
0.0060486383736133575
0.006168875377625227
0.006235945969820023
0.006293961778283119
0.006248362362384796
0.006195107474923134
0.006073776166886091
0.005968774668872356
0.00586810102686286
0.0058041587471961975
0.005773717071861029
0.005771924741566181
0.005788168869912624
0.005809872876852751
0.005832385737448931
0.0058464896865189075
0.005861949175596237
0.005872773006558418
0.005899496842175722
0.0059375767596066
0.006017254665493965
0.006130383349955082
0.006319822743535042
0.006544888019561768
0.006838679313659668
0.007064821198582649
0.007258857134729624
0.007188523653894663
0.007067076396197081
0.006713588256388903
0.006464753765612841
0.006217146757990122
0.006122399587184191
0.0060622068122029305
0.006048362236469984
0.006011477205902338
0.005975141655653715
0.005951529834419489
0.005953950807452202
0.006007598713040352
0.006068403832614422
0.006166685838252306
0.006239861715584993
0.006406289059668779
0.006463504396378994
0.006531489547342062
0.006431661546230316
0.006378273945301771
0.0062548755668103695
0.006202390417456627
0.006137308198958635
0.006104506552219391
0.006048023700714111
0.005979947745800018
0.005892711691558361
0.005804180633276701
0.005727657116949558
0.005676921922713518
0.005655074492096901
0.005658150650560856
0.005677397362887859
0.005704496055841446
0.005733126308768988
0.005761341191828251
0.0057940734550356865
0.005837302654981613
0.005915353540331125
0.0060393293388187885
0.006297451443970203
0.006646486930549145
0.00723864883184433
0.007815325632691383
0.00901795830577612
0.00953011866658926
0.010531460866332054
0.009668907150626183
0.009102684445679188
0.007439837325364351
0.006497018039226532
0.005949346348643303
0.005789048969745636
0.005898036994040012
0.006198305636644363
0.006653325632214546
0.007053910288959742
0.007611606270074844
0.0076848845928907394
0.007825802080333233
0.007258434779942036
0.006763911806046963
0.006107906810939312
0.005736572667956352
0.005676349624991417
0.005867923144251108
0.006179411895573139
0.006371479481458664
0.006481137126684189
0.006324701011180878
0.006136682350188494
0.005890300963073969
0.005728286691009998
0.005660617724061012
0.005672979634255171
0.005728571675717831
0.0057763769291341305
0.005812650080770254
0.005812198389321566
0.005814559757709503
0.005801191553473473
0.005797974765300751
0.005791292060166597
0.005782025400549173
0.005761988926678896
0.005728037562221289
0.005683941766619682
0.005636504385620356
0.005595547612756491
0.005566550884395838
0.005551293957978487
0.005548112094402313
0.005552456248551607
0.005561256315559149
0.005569457076489925
0.005575775634497404
0.005576102063059807
0.005572968162596226
0.005565145052969456
0.005556624848395586
0.00554659403860569
0.005538070108741522
0.005531832110136747
0.005530430469661951
0.0055368272587656975
0.005556540098041296
0.005603303667157888
0.005694663617759943
0.005875426810234785
0.0061933849938213825
0.006817654240876436
0.007618444040417671
0.009564867243170738
0.012640834785997868
0.018964705988764763
0.01782180927693844
0.01863238215446472
0.011311301961541176
0.007506621070206165
0.0065343971364200115
0.008217782713472843
0.010759024880826473
0.010333606041967869
0.008840955793857574
0.006508870515972376
0.006252124905586243
0.007617041002959013
0.008409079164266586
0.008250397630035877
0.006808585952967405
0.006027151830494404
0.006366165820509195
0.006992229260504246
0.007206470239907503
0.006572864484041929
0.0060404264368116856
0.006008562166243792
0.006299952510744333
0.006545406300574541
0.006381689105182886
0.0060918377712368965
0.0059010484255850315
0.005906128324568272
0.006016986910253763
0.006057605613023043
0.006027162540704012
0.005922775715589523
0.005817335098981857
0.005767015274614096
0.005772710777819157
0.005817282944917679
0.0058392612263560295
0.005808303598314524
0.005734823178499937
0.005663673859089613
0.005639752373099327
0.005663072224706411
0.0057028126902878284
0.005725284572690725
0.005715579260140657
0.005677815061062574
0.005629631225019693
0.005591965280473232
0.005573672708123922
0.005569507367908955
0.005573508329689503
0.005584565456956625
0.005613319575786591
0.005660896189510822
0.00571364164352417
0.00576030695810914
0.005796751938760281
0.00588254677131772
0.005958108231425285
0.006060889922082424
0.006291413679718971
0.006721522659063339
0.006601452361792326
0.006273943465203047
0.00583226652815938
0.005619170609861612
0.005711464677006006
0.005893576890230179
0.0059729465283453465
0.005865433253347874
0.005750988144427538
0.005689541809260845
0.005704463925212622
0.005719189997762442
0.0056646037846803665
0.005602643359452486
0.005567935761064291
0.005589986220002174
0.00563844945281744
0.005655571352690458
0.005626051686704159
0.005562883801758289
0.005508370231837034
0.005483326036483049
0.005486910231411457
0.005503220949321985
0.005512456875294447
0.00551306176930666
0.0055019436404109
0.005490307230502367
0.005485696718096733
0.005497622303664684
0.0055341580882668495
0.005594694055616856
0.005691186524927616
0.0058129639364778996
0.006041696760803461
0.0063170017674565315
0.00669398857280612
0.0068282862193882465
0.006839966867119074
0.006396636366844177
0.005926052574068308
0.0055624633096158504
0.0054774098098278046
0.005628032609820366
0.005831429734826088
0.005968139972537756
0.005906987003982067
0.00576402060687542
0.005593407899141312
0.005491449497640133
0.005483087617903948
0.005532136186957359
0.005594657268375158
0.005616400390863419
0.005606413818895817
0.0055586956441402435
0.0055070118978619576
0.005463738460093737
0.005436237435787916
0.005426618270576
0.005427327938377857
0.005438053049147129
0.0054515511728823185
0.005469514522701502
0.005483121145516634
0.005492955446243286
0.0054922159761190414
0.005482702516019344
0.005464351736009121
0.00544397160410881
0.005423481110483408
0.00540938088670373
0.005400111898779869
0.005398728419095278
0.005399978719651699
0.005406371783465147
0.005413836799561977
0.005431643221527338
0.0054491437040269375
0.0054779755882918835
0.005512296222150326
0.0055730692110955715
0.005653621628880501
0.005769624840468168
0.005891511682420969
0.006009221076965332
0.006067472510039806
0.006041821092367172
0.0059078834019601345
0.005725382827222347
0.005530968774110079
0.005399666260927916
0.00534277455881238
0.005355234257876873
0.005406259559094906
0.005467373877763748
0.005518393591046333
0.005546103231608868
0.005560752935707569
0.005552029702812433
0.0055466326884925365
0.005561801604926586
0.00570258591324091
0.005886406637728214
0.006113019306212664
0.006148470100015402
0.006176655180752277
0.005995803978294134
0.005832490976899862
0.005612547509372234
0.0054659415036439896
0.005385342054069042
0.005374923814088106
0.005406314041465521
0.005441479850560427
0.005471524782478809
0.005459076724946499
0.005435117520391941
0.005388863850384951
0.005357305984944105
0.0053413743153214455
0.005362237803637981
0.005418792832642794
0.005519785452634096
0.005663054529577494
0.005846100859344006
0.006041276268661022
0.006214032880961895
0.006308801472187042
0.006342794746160507
0.006234767381101847
0.0061716847121715546
0.006060303654521704
0.0061396947130560875
0.006106686312705278
0.0061063989996910095
0.005893541965633631
0.005683711729943752
0.005441231653094292
0.0052979555912315845
0.005268062464892864
0.005335384979844093
0.005462212022393942
0.005563691724091768
0.0056508369743824005
0.005635691341012716
0.005610761232674122
0.0055280704982578754
0.005479771643877029
0.005441013723611832
0.0054436177015304565
0.005456091836094856
0.0054713767021894455
0.00546727329492569
0.005439061671495438
0.005388497840613127
0.005330606363713741
0.005277611780911684
0.005246435757726431
0.00523793138563633
0.005257985554635525
0.005291407462209463
0.0053435806185007095
0.005384248681366444
0.00543794222176075
0.005486632231622934
0.005611676722764969
0.00574295362457633
0.005983151029795408
0.006227435544133186
0.006650008261203766
0.006992688402533531
0.007395611144602299
0.007354081608355045
0.007190020754933357
0.006528922822326422
0.005979049019515514
0.005517630837857723
0.005372031591832638
0.005427772179245949
0.005579070188105106
0.005707834381610155
0.005755862686783075
0.005775595549494028
0.00573095865547657
0.005747777409851551
0.005715725477784872
0.005745836067944765
0.005675046239048243
0.0056082415394485
0.0054507870227098465
0.0053085568360984325
0.005186011549085379
0.00512757757678628
0.005131508223712444
0.005177471321076155
0.005245049949735403
0.005296327639371157
0.0053414953872561455
0.005345054902136326
0.005355726927518845
0.005363203585147858
0.005442239809781313
0.0055422536097466946
0.00571978697553277
0.005876509472727776
0.0060817585326731205
0.006166626233607531
0.006246945820748806
0.006123829632997513
0.0060156527906656265
0.005775388330221176
0.005612509790807962
0.005436924286186695
0.005342848598957062
0.005262752529233694
0.0052177924662828445
0.005175579804927111
0.005147524643689394
0.005134607665240765
0.005142465699464083
0.0051783607341349125
0.005228956695646048
0.005307671148329973
0.0053742690943181515
0.0054686604999005795
0.005515085067600012
0.005596037022769451
0.0056086317636072636
0.005673569161444902
0.005675960332155228
0.005751610267907381
0.005773175973445177
0.005869204178452492
0.005891488865017891
0.005955004133284092
0.0059016975574195385
0.00585436774417758
0.005692223086953163
0.005551267880946398
0.005373621359467506
0.005252656992524862
0.005157957319170237
0.005115621257573366
0.005095771048218012
0.005095882806926966
0.0050940606743097305
0.0050904094241559505
0.005078205838799477
0.0050633493810892105
0.0050499639473855495
0.005042978562414646
0.0050508915446698666
0.005074919667094946
0.005130060948431492
0.005209939554333687
0.005349058657884598
0.005522104911506176
0.005847926251590252
0.0061660329811275005
0.0067421444691717625
0.007104281801730394
0.007836745120584965
0.007954045198857784
0.008394342847168446
0.007834235206246376
0.007444669492542744
0.006421591620892286
0.005674158688634634
0.005138987675309181
0.005006716586649418
0.0051958514377474785
0.005541413091123104
0.005945997778326273
0.006141548044979572
0.0062862299382686615
0.006078789941966534
0.0058745103888213634
0.005516090430319309
0.005263980012387037
0.005087686702609062
0.005037061404436827
0.00507868267595768
0.0051708826795220375
0.005283281672745943
0.005358174908906221
0.00542491115629673
0.005412783473730087
0.00540506187826395
0.005327793303877115
0.005268060602247715
0.005173458252102137
0.005101358983665705
0.00502912187948823
0.004981163423508406
0.00494957622140646
0.004937884397804737
0.004941863007843494
0.004958087578415871
0.004987115040421486
0.005023534409701824
0.005076573230326176
0.005132998339831829
0.005217296537011862
0.0052945492789149284
0.005410638637840748
0.0054924869909882545
0.005617054179310799
0.005664053373038769
0.005754093173891306
0.005724810529500246
0.005733454134315252
0.005611278582364321
0.005519125144928694
0.005348930601030588
0.005221269093453884
0.0050879837945103645
0.005001727491617203
0.004942447878420353
0.0049187918193638325
0.0049187359400093555
0.00493847019970417
0.00497105997055769
0.005012054927647114
0.005061049945652485
0.005110822152346373
0.005170071963220835
0.005226189736276865
0.005308535415679216
0.005375977139919996
0.005476931110024452
0.005534979049116373
0.005638967268168926
0.005668076686561108
0.005763354245573282
0.0057509406469762325
0.005830538924783468
0.005783733446151018
0.00584766548126936
0.005775730591267347
0.005812208633869886
0.005705781746655703
0.0056804483756423
0.0055273608304560184
0.005421842448413372
0.005248163361102343
0.00511343264952302
0.004986236337572336
0.004905822221189737
0.004867060575634241
0.004869633819907904
0.004909822251647711
0.004975535906851292
0.005079011898487806
0.005191371310502291
0.005368128884583712
0.005530408583581448
0.005816035903990269
0.006035465281456709
0.006439536809921265
0.006680256221443415
0.007185796741396189
0.007205454166978598
0.00731860613450408
0.006738322786986828
0.006244581192731857
0.00555045623332262
0.005120644345879555
0.004919945728033781
0.004965545609593391
0.005164449568837881
0.005393840838223696
0.005613197572529316
0.00567280687391758
0.005680394824594259
0.005513101816177368
0.005373350810259581
0.005188926588743925
0.005092227831482887
0.0050279744900763035
0.005023111589252949
0.005025781691074371
0.005031410604715347
0.005020820535719395
0.004996243864297867
0.004971364978700876
0.004948596470057964
0.004954999312758446
0.004972041118890047
0.005024764221161604
0.005066724494099617
0.005130298435688019
0.00514446385204792
0.005167825147509575
0.005125352181494236
0.0050921509973704815
0.005016521085053682
0.004962620325386524
0.004905832000076771
0.004883016925305128
0.004881137050688267
0.0049189310520887375
0.004982389975339174
0.0050833397544920444
0.005193465389311314
0.005311212502419949
0.005386714357882738
0.005425604525953531
0.00538004282861948
0.0053176856599748135
0.005210006609559059
0.005161638371646404
0.0051270644180476665
0.005182588007301092
0.005231828428804874
0.005341864190995693
0.005364828743040562
0.005405412055552006
0.005313992500305176
0.005234309006482363
0.005084020085632801
0.004982421640306711
0.004899568855762482
0.0048799943178892136
0.004896409343928099
0.004952981602400541
0.005016585811972618
0.005084886681288481
0.005124696530401707
0.005144036374986172
0.005123469512909651
0.005105227697640657
0.005077807232737541
0.005107198376208544
0.0051524764858186245
0.0052927033975720406
0.005415934603661299
0.005653588101267815
0.005769431125372648
0.00601568166166544
0.006023688241839409
0.006188579369336367
0.006086253561079502
0.006165271624922752
0.0060310098342597485
0.006042452063411474
0.005872371140867472
0.005743740126490593
0.005466882139444351
0.00520201725885272
0.004931044764816761
0.004750112537294626
0.004674149211496115
0.004697591532021761
0.004791398532688618
0.004912280943244696
0.005047918297350407
0.00514450017362833
0.005242736544460058
0.00526671065017581
0.005315136164426804
0.0052842567674815655
0.005307030864059925
0.00525635527446866
0.005264677572995424
0.005196264944970608
0.005170606076717377
0.005073415581136942
0.0050035142339766026
0.004895353224128485
0.004813711158931255
0.004734355490654707
0.004683102481067181
0.0046502999030053616
0.0046380870044231415
0.004639033228158951
0.004649745300412178
0.00466545857489109
0.004683329723775387
0.004702141974121332
0.004720654338598251
0.004740238189697266
0.004761713556945324
0.00478752888739109
0.004823626484721899
0.004872085060924292
0.004954278469085693
0.005064647179096937
0.005263685714453459
0.00552238617092371
0.006049436051398516
0.006537122186273336
0.007439362350851297
0.00778154656291008
0.008664078079164028
0.008266787976026535
0.008341511711478233
0.007124849129468203
0.006267872639000416
0.005258555524051189
0.004747460130602121
0.0047067818231880665
0.0050271134823560715
0.005542924627661705
0.005883739795535803
0.0061954958364367485
0.006010327488183975
0.005813069641590118
0.00536201661452651
0.0050215888768434525
0.004784333985298872
0.004715375602245331
0.004779695533216
0.004896344151347876
0.005036264192312956
0.005090891849249601
0.005139385815709829
0.005095423199236393
0.0050702462904155254
0.005003876518458128
0.004949361551553011
0.004875692073255777
0.004803910385817289
0.004728096071630716
0.004662200342863798
0.004620010498911142
0.004605166148394346
0.004623128566890955
0.004665137734264135
0.004729753360152245
0.004792915657162666
0.00486091710627079
0.004901354666799307
0.004938062280416489
0.004935350269079208
0.004931827075779438
0.004891117103397846
0.004860433284193277
0.00480510201305151
0.004766601137816906
0.004716158844530582
0.00468059629201889
0.0046399482525885105
0.004609475377947092
0.0045786392875015736
0.004555124323815107
0.004534863866865635
0.00452034268528223
0.004509765189141035
0.004503344185650349
0.004499978851526976
0.004499495029449463
0.004502219147980213
0.004509503487497568
0.004525572527199984
0.004559187218546867
0.004634037148207426
0.004888779018074274
0.005792586132884026
0.007176243234425783
0.009523221291601658
0.011882136575877666
0.01861041784286499
0.018757211044430733
0.021419204771518707
0.012557112611830235
0.007619023788720369
0.006362866144627333
0.007891572080552578
0.010810536332428455
0.010078777559101582
0.008808227255940437
0.007783912122249603
0.007803354877978563
0.007458691950887442
0.006476569455116987
0.007065609097480774
0.00768226059153676
0.0076975165866315365
0.006509693339467049
0.006066466681659222
0.006505368743091822
0.006707012187689543
0.006318686995655298
0.005977908615022898
0.007062910124659538
0.009968158788979053
0.013795360922813416
0.01231242436915636
0.01329093612730503
0.011463922448456287
0.007138121407479048
0.0068256971426308155
0.009409261867403984
0.00982914213091135
0.00715244933962822
0.007143470458686352
0.007103511597961187
0.006676581688225269
0.00750067550688982
0.0065702819265425205
0.005775834899395704
0.005985047668218613
0.006407261826097965
0.006223919801414013
0.0055240606889128685
0.005689503625035286
0.00569534907117486
0.005518027581274509
0.005588189698755741
0.005505865439772606
0.005278709344565868
0.005136169493198395
0.005321988835930824
0.005290369037538767
0.005086592398583889
0.00505179213359952
0.005080176051706076
0.005049074534326792
0.004993675276637077
0.005061894189566374
0.0050920420326292515
0.00497205276042223
0.0049165040254592896
0.004909171722829342
0.004883309360593557
0.0048131272196769714
0.004816084634512663
0.004851394798606634
0.004831644706428051
0.004778750240802765
0.004754015244543552
0.00475537171587348
0.0047361780889332294
0.004723168909549713
0.004724601283669472
0.004724285565316677
0.004708048887550831
0.004681719932705164
0.004671326372772455
0.004669654183089733
0.00467816274613142
0.004700799472630024
0.004729174077510834
0.004793188534677029
0.00492746802046895
0.005011966452002525
0.004981730133295059
0.004866384901106358
0.004760416224598885
0.004663518164306879
0.004615630954504013
0.004635954275727272
0.00468964921310544
0.004719608463346958
0.004692448768764734
0.004643047694116831
0.004603439010679722
0.004592131357640028
0.004604466259479523
0.0046262782998383045
0.004645865876227617
0.004653309006243944
0.004641462117433548
0.00461162906140089
0.00457965862005949
0.004557893145829439
0.004547415301203728
0.00454455241560936
0.004549443256109953
0.004565529990941286
0.004601084161549807
0.0046717338263988495
0.004803943447768688
0.005036958958953619
0.005256446544080973
0.005606899503618479
0.00604255823418498
0.006808307487517595
0.006877231877297163
0.006468744948506355
0.0052170101553201675
0.004600846208631992
0.004920795559883118
0.005538872443139553
0.005763482302427292
0.005192827433347702
0.004694093484431505
0.004668974783271551
0.004985349252820015
0.005235807970166206
0.005083095282316208
0.004790288861840963
0.004604837857186794
0.004673236049711704
0.004864315502345562
0.004915799479931593
0.004793816711753607
0.004610887262970209
0.0045559643767774105
0.004637576639652252
0.004728094208985567
0.004736634902656078
0.004650367423892021
0.004562184680253267
0.004526835400611162
0.004553357604891062
0.004603357054293156
0.004624564666301012
0.004605758935213089
0.004551896825432777
0.004505843389779329
0.0044888644479215145
0.004498381167650223
0.004517188295722008
0.004530325997620821
0.004538387525826693
0.004540375899523497
0.004537718370556831
0.004524837248027325
0.004502860363572836
0.004479329101741314
0.004461883567273617
0.004451397340744734
0.0044447737745940685
0.00443914532661438
0.004435498733073473
0.004435766488313675
0.004441292490810156
0.004453185014426708
0.004472580272704363
0.004507631063461304
0.004572425968945026
0.0047013587318360806
0.004861024674028158
0.00507208239287138
0.005325237289071083
0.0058883498422801495
0.007645555306226015
0.01014185044914484
0.009715809486806393
0.007166382856667042
0.006360338535159826
0.006990720517933369
0.006267615128308535
0.006165837403386831
0.0072972881607711315
0.006331266835331917
0.005322203040122986
0.005548402667045593
0.005832986440509558
0.005898472853004932
0.0055596292950212955
0.005460220854729414
0.005321259144693613
0.005057148169726133
0.005161080975085497
0.005374046973884106
0.0052218022756278515
0.004899885971099138
0.004852249752730131
0.004942318890243769
0.004885861650109291
0.004871413577347994
0.004872394725680351
0.004792014602571726
0.004662398714572191
0.004650515969842672
0.004722206387668848
0.004697037395089865
0.004645132925361395
0.0046231732703745365
0.00460237730294466
0.0045582205057144165
0.004533797036856413
0.004559439606964588
0.004565058276057243
0.004532694350928068
0.0045034498907625675
0.004495033994317055
0.004485563840717077
0.004465709440410137
0.004455375485122204
0.004459696356207132
0.0044625806622207165
0.004451895132660866
0.004439314361661673
0.004434193018823862
0.004432937130331993
0.004426639527082443
0.004413203336298466
0.004400959238409996
0.004396563395857811
0.004393719136714935
0.0043874275870621204
0.004378346260637045
0.004372501280158758
0.00437042536213994
0.004368950612843037
0.004365558736026287
0.00436053890734911
0.004356760066002607
0.004355620592832565
0.004358192905783653
0.004366084933280945
0.0043844492174685
0.004420890472829342
0.004512914456427097
0.004821899812668562
0.005905390717089176
0.012013480067253113
0.037850409746170044
0.04201756417751312
0.0625959113240242
0.061021339148283005
0.03365186229348183
0.03498323634266853
0.03895974159240723
0.02975577861070633
0.020008232444524765
0.021147875115275383
0.02088293991982937
0.017615018412470818
0.017440466210246086
0.01777561940252781
0.022979743778705597
0.030430709943175316
0.028580008074641228
0.015486834570765495
0.015780340880155563
0.020177241414785385
0.01493201032280922
0.012381932698190212
0.014167658984661102
0.013796756975352764
0.010512313805520535
0.011242426931858063
0.011042778380215168
0.009558083489537239
0.00956544280052185
0.009748578071594238
0.00942098069936037
0.008855612948536873
0.008937469683587551
0.00881125871092081
0.008082269690930843
0.008056659251451492
0.00814923644065857
0.007720045279711485
0.007651047315448523
0.007635720074176788
0.007397777400910854
0.007235472556203604
0.007243542466312647
0.00718866428360343
0.007015664596110582
0.006910585332661867
0.006944375578314066
0.006770621053874493
0.006664120126515627
0.006684291176497936
0.006598982494324446
0.006525399163365364
0.006473112385720015
0.006458268500864506
0.006390471011400223
0.0063048116862773895
0.006306060589849949
0.0062673878856003284
0.006197140086442232
0.00617347564548254
0.006140942219644785
0.006100738886743784
0.006056108511984348
0.006024685222655535
0.00600760942324996
0.0059649404138326645
0.005932551808655262
0.005914716050028801
0.00588209368288517
0.00585568230599165
0.005829282570630312
0.00580032030120492
0.005782403517514467
0.00575721450150013
0.005730475764721632
0.005711556412279606
0.005687600467354059
0.005666680634021759
0.00564808864146471
0.005624690093100071
0.005606226623058319
0.00558822974562645
0.005567620042711496
0.005550169385969639
0.005532244220376015
0.005513913929462433
0.005498169921338558
0.00548127293586731
0.005463715177029371
0.005448420997709036
0.005432851612567902
0.005416616331785917
0.0054020690731704235
0.005387771874666214
0.005372687242925167
0.005358302500098944
0.005344854202121496
0.005330908577889204
0.005317306611686945
0.005304448772221804
0.005291566252708435
0.005278591997921467
0.005266295280307531
0.005254438612610102
0.005242590326815844
0.005231151357293129
0.0052210190333426
0.005213096272200346
0.0052095684222877026
0.005212019197642803
0.0052190544083714485
0.0052160522900521755
0.0051886094734072685
0.005153617821633816
0.005135919898748398
0.005137741565704346
0.00513913668692112
0.00512460945174098
0.005102200899273157
0.005087579600512981
0.005084125325083733
0.00508270226418972
0.005074803717434406
0.0050601353868842125
0.005044299643486738
0.005032447166740894
0.0050257425755262375
0.005022088997066021
0.005020102020353079
0.005021019373089075
0.005023152567446232
0.005025191698223352
0.005017682444304228
0.0049958424642682076
0.004969464149326086
0.004952193237841129
0.004949372727423906
0.004953434690833092
0.004953888710588217
0.004945389460772276
0.004929715301841497
0.004912724252790213
0.004900265485048294
0.00489401537925005
0.004892456345260143
0.004893758334219456
0.004898982122540474
0.004913379903882742
0.004933526739478111
0.004948747344315052
0.004937482066452503
0.004891529679298401
0.004847215488553047
0.00483402144163847
0.004847839940339327
0.004859996028244495
0.004847534466534853
0.004819878842681646
0.0048010386526584625
0.004801325965672731
0.0048096864484250546
0.0048122769221663475
0.004804909694939852
0.004790475592017174
0.00477228919044137
0.004758864175528288
0.004753523040562868
0.004753610119223595
0.0047571794129908085
0.004765929188579321
0.004783576354384422
0.0048072864301502705
0.004834167659282684
0.004832213278859854
0.0047824750654399395
0.004727253224700689
0.004706451203674078
0.004722340498119593
0.004743030294775963
0.004737348295748234
0.004707044921815395
0.004679834004491568
0.004677229560911655
0.0046897209249436855
0.004697359632700682
0.004693560302257538
0.004680378828197718
0.004659927915781736
0.004643003456294537
0.004637310281395912
0.004639929626137018
0.004645854700356722
0.004655232187360525
0.004669919144362211
0.0046861181035637856
0.004699987825006247
0.004697590600699186
0.004666230175644159
0.0046226405538618565
0.004595469683408737
0.004597104154527187
0.004613073077052832
0.0046243914403021336
0.00462040351703763
0.004598356317728758
0.004574080929160118
0.004563275724649429
0.004564679227769375
0.004570968449115753
0.0045796907506883144
0.004589136224240065
0.0046011037193238735
0.004604954272508621
0.004596267826855183
0.00457850331440568
0.004550252575427294
0.004526158329099417
0.00451787281781435
0.0045219711028039455
0.004529791884124279
0.004538699984550476
0.00454750657081604
0.004555325955152512
0.004554886370897293
0.004545980598777533
0.0045318384654819965
0.004510871134698391
0.004489847458899021
0.0044759237207472324
0.004471138119697571
0.004471342079341412
0.004475805442780256
0.0044897510670125484
0.004528304561972618
0.0045932927168905735
0.004689943045377731
0.004790917970240116
0.004798531532287598
0.004704591818153858
0.004543666262179613
0.004455664195120335
0.004466989077627659
0.004529834724962711
0.004572116304188967
0.004537757486104965
0.004471350461244583
0.004435960203409195
0.004453653935343027
0.004489308223128319
0.00449738185852766
0.004470528569072485
0.004432071931660175
0.004412605427205563
0.004419759381562471
0.0044373273849487305
0.004446189384907484
0.004438524134457111
0.004419902805238962
0.004399345256388187
0.0043853349052369595
0.004380063619464636
0.0043818228878080845
0.004389047622680664
0.004403768572956324
0.004433657508343458
0.004497199784964323
0.004590274300426245
0.0046882485039532185
0.004929462447762489
0.005399271845817566
0.0064889974892139435
0.008228343911468983
0.01119581051170826
0.010185972787439823
0.008837979286909103
0.006972834002226591
0.005604188423603773
0.004895780235528946
0.005578329320997
0.005785778164863586
0.004896306898444891
0.004801691975444555
0.005234976299107075
0.005042829550802708
0.004923058673739433
0.005339639727026224
0.005557410418987274
0.005286645144224167
0.005388109944760799
0.00505852559581399
0.0046397242695093155
0.004878223408013582
0.005096506793051958
0.004950124304741621
0.004841712303459644
0.004733393434435129
0.004632295574992895
0.004789542872458696
0.004851804580539465
0.00464671989902854
0.004597088322043419
0.004641380161046982
0.0046141259372234344
0.004638503305613995
0.004628289490938187
0.004525833297520876
0.004506541881710291
0.004564657341688871
0.004554954823106527
0.004515753127634525
0.0045034135691821575
0.0044726599007844925
0.004454357083886862
0.004475087393075228
0.004482386168092489
0.00445537967607379
0.0044325897470116615
0.004428334068506956
0.00441760616376996
0.004409665707498789
0.004416413605213165
0.0044141411781311035
0.00439511239528656
0.0043814354576170444
0.004378208890557289
0.004372693598270416
0.004366571549326181
0.004366391804069281
0.004366100765764713
0.004359019920229912
0.00434965780004859
0.004344070330262184
0.00433901185169816
0.004331340081989765
0.004323669243603945
0.004318621940910816
0.004314661957323551
0.00431004399433732
0.004305544309318066
0.00430243369191885
0.004300608299672604
0.0042987121269106865
0.0042971340008080006
0.004297328647226095
0.004300642292946577
0.0043060570023953915
0.00431418139487505
0.004323512781411409
0.004335950128734112
0.004343543201684952
0.0043515595607459545
0.004349281080067158
0.004335239063948393
0.004310165531933308
0.0042878687381744385
0.004265265539288521
0.004247633740305901
0.004239300731569529
0.004240109119564295
0.0042457981035113335
0.004252150654792786
0.0042577157728374004
0.004261033609509468
0.0042617786675691605
0.004258096218109131
0.004252695012837648
0.0042450642213225365
0.0042376210913062096
0.004229647573083639
0.004223122727125883
0.004217355512082577
0.00421338714659214
0.0042106579057872295
0.004210310988128185
0.004212961997836828
0.004222296644002199
0.004242333117872477
0.004283900372684002
0.004351673647761345
0.004457943141460419
0.004556125495582819
0.004626770503818989
0.004577940795570612
0.004501885734498501
0.004392744041979313
0.0042749084532260895
0.004184146877378225
0.004191775340586901
0.004258215427398682
0.004300887230783701
0.004306672606617212
0.004273357335478067
0.004219220019876957
0.004168079234659672
0.004154213238507509
0.004177495371550322
0.004205996170639992
0.004219456110149622
0.0042144604958593845
0.004198417533189058
0.0041696238331496716
0.004143104888498783
0.004128994885832071
0.004127709660679102
0.004131830297410488
0.004138007760047913
0.004151590634137392
0.004179392475634813
0.0042229644022881985
0.004285430535674095
0.004363919608294964
0.004418450873345137
0.004581819288432598
0.004914836958050728
0.005340985022485256
0.005491220857948065
0.005668334197252989
0.005300974473357201
0.004828994628041983
0.004339277278631926
0.004155647940933704
0.004318365827202797
0.004573178011924028
0.00465403264388442
0.004475093446671963
0.004266241565346718
0.004153756890445948
0.004189568571746349
0.004305818118155003
0.004368943627923727
0.004331061150878668
0.004202521871775389
0.0041178432293236256
0.00411992147564888
0.004169801715761423
0.004217338282614946
0.004224866628646851
0.004195387475192547
0.0041384766809642315
0.0040897768922150135
0.004074686672538519
0.00408956129103899
0.004113165196031332
0.004130418878048658
0.004140222445130348
0.00413478072732687
0.0041182199493050575
0.004093286115676165
0.004072003532201052
0.004055956844240427
0.004043839871883392
0.004035997204482555
0.0040333024226129055
0.00403476832434535
0.004039433319121599
0.0040494236163794994
0.004072585143148899
0.004120866302400827
0.004216788336634636
0.004378058481961489
0.004585246555507183
0.00484046945348382
0.004889465868473053
0.004845170304179192
0.004617002792656422
0.004365717060863972
0.004117585252970457
0.0040510171093046665
0.004147820640355349
0.004279077984392643
0.004363632760941982
0.004328290931880474
0.004229410085827112
0.004102734383195639
0.004031155724078417
0.004039015155285597
0.004094503354281187
0.004148020409047604


==> figures/Thermo_imperfection/less_snapshots/lossAE_sampled.txt <==
3.081266403198242
1.1352598667144775
0.2793827950954437
0.17070820927619934
0.0889122411608696
0.08423923701047897
0.04551228880882263
0.03303162753582001
0.032868336886167526
0.031432390213012695
0.029143495485186577
0.02815025858581066
0.027658505365252495
0.027257494628429413
0.026923714205622673
0.026610873639583588
0.0263297650963068
0.05045735090970993
0.03350478410720825
0.027621367946267128
0.02621857449412346
0.026354841887950897
0.025754662230610847
0.025332393124699593
0.025076426565647125
0.02457129955291748
0.02433330938220024
0.02412129007279873
0.02393178641796112
0.023762792348861694
0.023597342893481255
0.023437248542904854
0.023281266912817955
0.023128515109419823
0.022978825494647026
0.022831976413726807
0.0226894523948431
0.022547109052538872
0.022443417459726334
0.022276997566223145
0.022542312741279602
0.022063206881284714
0.021914800629019737
0.021760573610663414
0.021624570712447166
0.02155892737209797
0.0218492541462183
0.021297907456755638
0.02113482914865017
0.021177241578698158
0.021783893927931786
0.021061908453702927
0.02079271525144577
0.02061748504638672
0.021052157506346703
0.020469341427087784
0.020211396738886833
0.020649710670113564
0.0199882909655571
0.019979046657681465
0.01979297585785389
0.019975630566477776
0.019573334604501724
0.019523492082953453
0.02239145152270794
0.019291920587420464
0.019450664520263672
0.0190401803702116
0.01892426609992981
0.021274618804454803
0.01954212784767151
0.01873072236776352
0.018635036423802376
0.01850847527384758
0.01834852620959282
0.01833556406199932
0.01884531043469906
0.018097419291734695
0.018060894683003426
0.01784559339284897
0.019154684618115425
0.01844094507396221
0.017625780776143074
0.017468752339482307
0.017392458394169807
0.017253946512937546
0.017799904569983482
0.01711447536945343
0.01697205752134323
0.01706535741686821
0.01676972024142742
0.017707571387290955
0.017090322449803352
0.01680549420416355
0.016439154744148254
0.01669650338590145
0.016289599239826202
0.016383837908506393
0.016678085550665855
0.01596253551542759
0.01732562482357025
0.015995660796761513
0.01572589948773384
0.016485033556818962
0.015498805791139603
0.01610052026808262
0.015495889820158482
0.015619068406522274
0.015926264226436615
0.015438057482242584
0.015182134695351124
0.014887151308357716
0.015927093103528023
0.021192405372858047
0.016052966937422752
0.01603727973997593
0.014812963083386421
0.014728452078998089
0.014538210816681385
0.014397143386304379
0.014291813597083092
0.01427654642611742
0.016586752608418465
0.01420573703944683
0.014272693544626236
0.014000797644257545
0.013835406862199306
0.014301411807537079
0.013788510113954544
0.013547086156904697
0.013442786410450935
0.06872380524873734
0.1345357745885849
0.10112234205007553
0.06124195456504822
0.029176926240324974
0.022569170221686363
0.019282380118966103
0.017755581066012383
0.017097894102334976
0.016668664291501045
0.016358941793441772
0.016106093302369118
0.01588759571313858
0.01569220796227455
0.015514837577939034
0.015351894311606884
0.015200711786746979
0.01505941990762949
0.014926520176231861
0.01480068638920784
0.01468097697943449
0.014597407542169094
0.014471441507339478
0.014356454834342003
0.01425177976489067
0.014180002734065056
0.014069097116589546
0.013966191560029984
0.01387113332748413
0.01378052867949009
0.013692117296159267
0.013667412102222443
0.01355093065649271
0.013450481928884983
0.013363666832447052
0.013281416147947311
0.026486635208129883
0.014785085804760456
0.014292331412434578
0.01367890927940607
0.013387486338615417
0.013277034275233746
0.013125238940119743
0.013016781769692898
0.012915162369608879
0.012819532305002213
0.012729975394904613
0.012654031626880169
0.012566572986543179
0.012482861988246441
0.012405004352331161
0.012338416650891304
0.012255214154720306
0.012185929343104362
0.012112355791032314
0.012114930897951126
0.01197824813425541
0.011910486966371536
0.011839311569929123
0.011770033277571201
0.01464530173689127
0.012261402793228626
0.011936789378523827
0.011689115315675735
0.011553932912647724
0.011479957029223442
0.01140295248478651
0.011334787122905254
0.011268670670688152
0.01120364386588335
0.011382726021111012
0.011164680123329163
0.011056764051318169
0.01098636444658041
0.010920186527073383
0.010860963724553585
0.010838567279279232
0.010743580758571625
0.010698131285607815
0.010638528503477573
0.010586973279714584
0.010536512359976768
0.01046419981867075
0.0114061888307333
0.010409990325570107
0.010340382345020771
0.010290342383086681
0.01023132260888815
0.010171514935791492
0.013943680562078953
0.011352233588695526
0.010334727354347706
0.010284260846674442
0.010166395455598831
0.010053329169750214
0.009974347427487373
0.009901166893541813
0.009836775250732899
0.009775022976100445
0.014393576420843601
0.010347769595682621
0.009771456941962242
0.009738431312143803
0.009632614441215992
0.009539144113659859
0.009467209689319134
0.009410189464688301
0.009359847754240036
0.009305576793849468
0.009329279884696007
0.009298820979893208
0.009186570532619953
0.009179974906146526
0.009098446927964687
0.009036959148943424
0.009988851845264435
0.009073260240256786
0.008894980885088444
0.008854106068611145
0.009007910266518593
0.008848828263580799
0.00880641769617796
0.008835528045892715
0.008787589147686958
0.008721137419342995
0.009347585961222649
0.008561757393181324
0.008586328476667404
0.00846240296959877
0.010419817641377449
0.009237954393029213
0.00870509073138237
0.008459338918328285
0.008229561150074005
0.008830798789858818
0.008174993097782135
0.008130146190524101
0.008131070993840694
0.008309978991746902
0.008319091983139515
0.008339783176779747
0.007974806241691113
0.008826709352433681
0.00788079109042883
0.00807314645498991
0.007856708951294422
0.009472147561609745
0.008265220560133457
0.007757049519568682
0.007850023917853832
0.007606479339301586
0.007973761297762394
0.008044344373047352
0.007596501149237156
0.007613084279000759
0.007477818056941032
0.007653515320271254
0.007491222117096186
0.007787979673594236
0.008047275245189667
0.007870425470173359
0.007547787856310606
0.007374104578047991
0.00719062564894557
0.007824786007404327
0.0074503798969089985
0.00857178308069706
0.0073896776884794235
0.007384266704320908
0.007173264864832163
0.007154187653213739
0.007050294894725084
0.007356451358646154
0.007158689200878143
0.006990053690969944
0.00694116810336709
0.006978909019380808
0.006858062464743853
0.012766258791089058
0.007943902164697647
0.007820702157914639
0.0068318587727844715
0.006884678266942501
0.0067869434133172035
0.0066742501221597195
0.007455385755747557
0.008626118302345276
0.006796396337449551
0.00692571559920907
0.006642735097557306
0.006555480416864157
0.0065839337185025215
0.006655178032815456
0.006553091574460268
0.006531807128340006
0.006839756853878498
0.006349334493279457
0.00720142712816596
0.00636596092954278
0.006656990386545658
0.006316243205219507
0.007987619377672672
0.006475531496107578
0.006299177650362253
0.006617921870201826
0.0066937669180333614
0.0062597328796982765
0.007264470681548119
0.006079443264752626
0.006682725623250008
0.006741578225046396
0.005989718716591597
0.007603960577398539
0.006477902643382549
0.006258894223719835
0.0060939365066587925
0.005856801755726337
0.006205716170370579
0.007022146135568619
0.006528085097670555
0.006248362362384796
0.005832385737448931
0.006838679313659668
0.006048362236469984
0.006463504396378994
0.005892711691558361
0.0057940734550356865
0.010531460866332054
0.007053910288959742
0.006179411895573139
0.0057763769291341305
0.005683941766619682
0.005576102063059807
0.005603303667157888
0.01863238215446472
0.007617041002959013
0.006008562166243792
0.005922775715589523
0.005663072224706411
0.005584565456956625
0.006721522659063339
0.005689541809260845
0.005562883801758289
0.005497622303664684
0.006396636366844177
0.005491449497640133
0.005426618270576
0.00544397160410881
0.0054779755882918835
0.005725382827222347
0.005552029702812433
0.005612547509372234
0.005357305984944105
0.006342794746160507
0.0052979555912315845
0.005441013723611832
0.00523793138563633
0.006227435544133186
0.005427772179245949
0.0056082415394485
0.005345054902136326
0.006123829632997513
0.005134607665240765
0.005673569161444902
0.005551267880946398
0.0050633493810892105
0.0061660329811275005
0.005138987675309181
0.005263980012387037
0.005327793303877115
0.004987115040421486
0.005754093173891306
0.0049187918193638325
0.005375977139919996
0.005775730591267347
0.004867060575634241
0.006439536809921265
0.004965545609593391
0.0050279744900763035
0.005024764221161604
0.004883016925305128
0.0053176856599748135
0.005234309006482363
0.005144036374986172
0.00601568166166544
0.00520201725885272
0.00526671065017581
0.004895353224128485
0.004702141974121332
0.00552238617092371
0.005258555524051189
0.0050215888768434525
0.005003876518458128
0.004729753360152245
0.004766601137816906
0.004503344185650349
0.007176243234425783
0.010810536332428455
0.006509693339467049
0.01329093612730503
0.00750067550688982
0.005588189698755741
0.004993675276637077
0.004831644706428051
0.004671326372772455
0.004760416224598885
0.004604466259479523
0.004549443256109953
0.006877231877297163
0.004985349252820015
0.0045559643767774105
0.004605758935213089
0.004524837248027325
0.004453185014426708
0.01014185044914484
0.005548402667045593
0.004899885971099138
0.004697037395089865
0.004495033994317055
0.004426639527082443
0.004365558736026287
0.005905390717089176
0.020008232444524765
0.015780340880155563
0.00956544280052185
0.007651047315448523
0.006664120126515627
0.006197140086442232
0.00588209368288517
0.00564808864146471
0.005463715177029371
0.005317306611686945
0.0052095684222877026
0.005102200899273157
0.005020102020353079
0.004953888710588217
0.004933526739478111
0.0048010386526584625
0.0047571794129908085
0.004743030294775963
0.004643003456294537
0.0046226405538618565
0.004570968449115753
0.0045219711028039455
0.0044759237207472324
0.004704591818153858
0.004489308223128319
0.004399345256388187
0.004929462447762489
0.005578329320997
0.005388109944760799
0.004851804580539465
0.004554954823106527
0.00441760616376996
0.004366100765764713
0.004305544309318066
0.004335950128734112
0.004240109119564295
0.004229647573083639
0.004351673647761345
0.004258215427398682
0.0042144604958593845
0.0042229644022881985
0.004828994628041983
0.004305818118155003
0.0041384766809642315
0.004072003532201052
0.004216788336634636
0.004147820640355349


==> figures/Thermo_imperfection/less_snapshots/lossFFNtoLS_Temp_history.txt <==
54.71799087524414
54.530242919921875
54.34080505371094
54.14947509765625
53.95595169067383
53.759822845458984
53.56058120727539
53.357765197753906
53.15092086791992
52.93962097167969
52.72343444824219
52.50185775756836
52.274471282958984
52.04073715209961
51.80015182495117
51.55219268798828
51.29628372192383
51.03184509277344
50.758262634277344
50.47489547729492
50.181068420410156
49.87607955932617
49.55918502807617
49.2296028137207
48.88652038574219
48.52906799316406
48.1563606262207
47.76743698120117
47.36130905151367
46.93693161010742
46.49322509765625
46.0290641784668
45.54326248168945
45.03462600708008
44.50191879272461
43.94390869140625
43.35935592651367
42.747039794921875
42.10578536987305
41.43445587158203
40.73200607299805
39.99748229980469
39.23003387451172
38.42897033691406
37.59379577636719
36.72419738769531
35.82011413574219
34.88180160522461
33.90980911254883
32.905052185058594
31.8688907623291
30.803115844726562
29.71002197265625
28.5924072265625
27.45363998413086
26.297636032104492
25.128870010375977
23.952360153198242
22.773632049560547
21.598705291748047
20.434009552001953
19.286327362060547
18.162782669067383
17.07067108154297
16.017431259155273
15.010425567626953
14.056775093078613
13.163101196289062
12.335241317749023
11.57792854309082
10.894454002380371
10.286338806152344
9.753095626831055
9.292057991027832
8.89834213256836
8.5650053024292
8.283363342285156
8.043469429016113
7.834744453430176
7.646658897399902
7.469389915466309
7.294405937194824
7.114897727966309
6.926040172576904
6.725049018859863
6.511078357696533
6.284952163696289
6.048803806304932
5.805658340454102
5.559003829956055
5.312420845031738
5.0692524909973145
4.83237886428833
4.604062557220459
4.385890007019043
4.17875862121582
3.982943296432495
3.798182964324951
3.623800039291382
3.458820104598999
3.302097797393799
3.1524317264556885
3.008657455444336
2.869725465774536
2.7347588539123535
2.603086471557617
2.4742586612701416
2.3480427265167236
2.2244086265563965
2.1034975051879883
1.9855852127075195
1.871042013168335
1.760286569595337
1.6537449359893799
1.551812767982483
1.4548231363296509
1.3630229234695435
1.2765586376190186
1.1954703330993652
1.1196974515914917
1.049088954925537
0.9834248423576355
0.922435998916626
0.865829586982727
0.8133116364479065
0.764605700969696
0.7194654941558838
0.6776834726333618
0.6390898823738098
0.603547990322113
0.5709434747695923
0.5411723852157593
0.5141290426254272
0.489694207906723
0.46772685647010803
0.44806113839149475
0.4305064380168915
0.4148523211479187
0.40087684988975525
0.3883562982082367
0.3770744800567627
0.3668336868286133
0.35746023058891296
0.34880825877189636
0.34076181054115295
0.3332315683364868
0.32615137100219727
0.31947219371795654
0.3131565749645233
0.3071736693382263
0.3014944791793823
0.29608994722366333
0.29092973470687866
0.2859828472137451
0.2812190651893616
0.2766103148460388
0.27213263511657715
0.2677678167819977
0.26350343227386475
0.25933322310447693
0.25525546073913574
0.25127261877059937
0.24738876521587372
0.24360868334770203
0.23993614315986633
0.2363731861114502
0.23291979730129242
0.22957350313663483
0.22632983326911926
0.22318336367607117
0.22012761235237122
0.21715644001960754
0.2142639011144638
0.21144476532936096
0.20869490504264832
0.20601066946983337
0.20338937640190125
0.20082837343215942
0.1983254849910736
0.19587834179401398
0.19348439574241638
0.1911410093307495
0.18884529173374176
0.18659448623657227
0.1843859702348709
0.1822172999382019
0.18008625507354736
0.17799118161201477
0.17593061923980713
0.173903688788414
0.17190970480442047
0.16994811594486237
0.16801846027374268
0.16612064838409424
0.16425441205501556
0.16241931915283203
0.16061514616012573
0.15884140133857727
0.1570977419614792
0.15538378059864044
0.15369917452335358
0.1520434021949768
0.15041613578796387
0.14881698787212372
0.1472456306219101
0.14570152759552002
0.14418436586856842
0.14269380271434784
0.1412292867898941
0.13979025185108185
0.13837623596191406
0.13698667287826538
0.1356210559606552
0.13427875936031342
0.13295918703079224
0.1316617876291275
0.13038605451583862
0.12913137674331665
0.1278972625732422
0.12668317556381226
0.125488743185997
0.1243133544921875
0.1231565922498703
0.1220179945230484
0.12089712172746658
0.1197936162352562
0.11870698630809784
0.11763692647218704
0.1165829747915268
0.11554483324289322
0.11452217400074005
0.11351452767848969
0.11252172291278839
0.11154334247112274
0.11057917028665543
0.10962878912687302
0.10869204998016357
0.10776858776807785
0.10685813426971436
0.10596044361591339
0.10507525503635406
0.10420230776071548
0.10334135591983795
0.10249209403991699
0.10165435075759888
0.10082777589559555
0.10001232475042343
0.09920759499073029
0.09841348975896835
0.09762971103191376
0.09685610234737396
0.09609238803386688
0.09533842653036118
0.09459403902292252
0.0938589870929718
0.09313312917947769
0.09241624176502228
0.09170818328857422
0.09100872278213501
0.09031778573989868
0.08963513374328613
0.08896064758300781
0.08829417824745178
0.0876355841755867
0.08698463439941406
0.08634138107299805
0.08570549637079239
0.0850769504904747
0.08445555716753006
0.0838412195444107
0.08323384076356888
0.08263324201107025
0.08203935623168945
0.08145202696323395
0.08087118715047836
0.08029674738645554
0.07972853630781174
0.07916653901338577
0.07861056178808212
0.0780605673789978
0.07751645147800446
0.07697807252407074
0.07644546031951904
0.07591841369867325
0.07539691776037216
0.07488087564706802
0.07437015324831009
0.07386475056409836
0.07336458563804626
0.07286950945854187
0.07237955182790756
0.07189451903104782
0.07141447067260742
0.07093926519155502
0.07046885788440704
0.07000316679477692
0.06954216957092285
0.06908578425645828
0.06863393634557724
0.06818661838769913
0.0677437111735344
0.06730519980192184
0.06687097251415253
0.06644106656312943
0.06601540744304657
0.06559392064809799
0.06517652422189713
0.06476322561502457
0.06435393542051315
0.06394867599010468
0.06354730576276779
0.06314985454082489
0.06275627017021179
0.06236649304628372
0.06198043003678322
0.061598148196935654
0.061219532042741776
0.06084455922245979
0.06047320365905762
0.06010541319847107
0.05974116176366806
0.05938039347529411
0.059023089706897736
0.05866920202970505
0.05831870064139366
0.05797154828906059
0.05762771517038345
0.05728716403245926
0.056949857622385025
0.05661577358841896
0.05628487095236778
0.05595714598894119
0.05563250184059143
0.05531098321080208
0.05499248579144478
0.0546770803630352
0.054364632815122604
0.05405515804886818
0.05374860763549805
0.053444985300302505
0.053144246339797974
0.05284636840224266
0.0525512769818306
0.05225902795791626
0.05196957662701607
0.051682814955711365
0.051398806273937225
0.05111748352646828
0.05083880573511124
0.05056276172399521
0.05028936266899109
0.05001850426197052
0.04975024610757828
0.0494844950735569
0.049221280962228775
0.04896054416894913
0.04870227724313736
0.04844643548130989
0.04819304496049881
0.04794197902083397
0.04769330471754074
0.04744696989655495
0.04720297455787659
0.04696127027273178
0.046721819788217545
0.04648463428020477
0.046249669045209885
0.04601689428091049
0.04578631743788719
0.045557901263237
0.045331601053476334
0.04510745778679848
0.04488536715507507
0.04466536268591881
0.04444741830229759
0.044231463223695755
0.04401758685708046
0.04380565136671066
0.04359567537903786
0.04338766261935234
0.043181560933589935
0.042977411299943924
0.04277510568499565
0.04257466271519661
0.0423760749399662
0.04217931628227234
0.04198436439037323
0.0417911633849144
0.04159975424408913
0.04141011834144592
0.04122219607234001
0.0410359725356102
0.04085145145654678
0.04066859930753708
0.040487393736839294
0.04030783101916313
0.0401298850774765
0.03995353356003761
0.03977878391742706
0.03960558772087097
0.03943392634391785
0.03926379978656769
0.039095189422369
0.03892805427312851
0.03876243159174919
0.038598254323005676
0.038435522466897964
0.038274213671684265
0.038114313036203384
0.037955835461616516
0.037798717617988586
0.037642963230609894
0.03748854994773865
0.03733547776937485
0.037183720618486404
0.03703325614333153
0.03688410669565201
0.036736197769641876
0.03658954054117203
0.03644414618611336
0.03629995509982109
0.03615698963403702
0.03601522743701935
0.0358746312558651
0.03573520481586456
0.03559696674346924
0.03545982763171196
0.035323843359947205
0.0351889505982399
0.03505518659949303
0.03492249548435211
0.034790873527526855
0.03466029465198517
0.034530799835920334
0.03440232574939728
0.034274838864803314
0.03414842113852501
0.03402296081185341
0.03389852121472359
0.03377503529191017
0.03365250304341316
0.03353094309568405
0.03341030329465866
0.03329058364033699
0.03317180648446083
0.033053915947675705
0.03293692320585251
0.032820820808410645
0.03270557150244713
0.032591190189123154
0.032477665692567825
0.03236497566103935
0.032253120094537735
0.03214206546545029
0.032031845301389694
0.03192240372300148
0.031813763082027435
0.031705889850854874
0.03159879520535469
0.031492460519075394
0.031386882066726685
0.03128204867243767
0.031177930533885956
0.03107454627752304
0.03097187541425228
0.030869901180267334
0.03076864220201969
0.030668053776025772
0.030568167567253113
0.030468914657831192
0.03037036955356598
0.0302724651992321
0.030175210908055305
0.030078593641519547
0.02998260222375393
0.02988722361624241
0.029792482033371925
0.02969837188720703
0.029604820534586906
0.029511885717511177
0.029419519007205963
0.0293277595192194
0.029236555099487305
0.029145922511816025
0.029055846855044365
0.028966333717107773
0.02887735702097416
0.02878892794251442
0.028701048344373703
0.02861366979777813
0.028526825830340385
0.028440484777092934
0.028354670852422714
0.028269359841942787
0.02818453125655651
0.028100203722715378
0.028016353026032448
0.027932999655604362
0.027850115671753883
0.02776768058538437
0.027685746550559998
0.027604257687926292
0.02752319909632206
0.02744261361658573
0.027362458407878876
0.027282757684588432
0.02720348909497261
0.027124624699354172
0.027046218514442444
0.02696821466088295
0.02689061500132084
0.026813456788659096
0.026736684143543243
0.026660315692424774
0.026584342122077942
0.026508772745728493
0.026433579623699188
0.026358773931860924
0.02628435753285885
0.026210302487015724
0.026136644184589386
0.026063337922096252
0.025990402325987816
0.02591783180832863
0.025845617055892944
0.025773756206035614
0.025702249258756638
0.025631092488765717
0.025560280308127403
0.025489790365099907
0.025419646874070168
0.025349853560328484
0.025280369445681572
0.025211235508322716
0.025142403319478035
0.02507389895617962
0.02500571869313717
0.02493785135447979
0.024870282039046288
0.0248030386865139
0.02473611943423748
0.024669481441378593
0.024603134021162987
0.024537093937397003
0.024471376091241837
0.024405913427472115
0.024340758100152016
0.024275895208120346
0.02421131543815136
0.024147016927599907
0.024083005264401436
0.02401925064623356
0.023955805227160454
0.023892590776085854
0.02382967807352543
0.02376704476773739
0.023704659193754196
0.023642554879188538
0.023580698296427727
0.023519087582826614
0.023457761853933334
0.023396683856844902
0.02333586849272251
0.023275285959243774
0.02321496419608593
0.023154906928539276
0.023095063865184784
0.02303549274802208
0.022976145148277283
0.022917060181498528
0.02285819500684738
0.02279958687722683
0.022741204127669334
0.022683048620820045
0.02262515015900135
0.022567452862858772
0.022509993985295296
0.02245277725160122
0.022395770996809006
0.022339005023241043
0.022282438352704048
0.022226130589842796
0.022170020267367363
0.022114107385277748
0.02205844782292843
0.02200300432741642
0.021947748959064484
0.021892715245485306
0.021837923675775528
0.021783292293548584
0.021728912368416786
0.021674709394574165
0.021620741114020348
0.021566975861787796
0.02151339314877987
0.02146003395318985
0.0214068740606308
0.021353887394070625
0.02130112424492836
0.021248577162623405
0.021196188405156136
0.021144017577171326
0.021092046052217484
0.021040260791778564
0.020988667383790016
0.02093726582825184
0.02088606171309948
0.020835043862462044
0.020784221589565277
0.020733565092086792
0.02068311534821987
0.020632848143577576
0.020582761615514755
0.020532861351966858
0.020483141764998436
0.02043360285460949
0.020384248346090317
0.020335091277956963
0.020286083221435547
0.020237252116203308
0.02018861472606659
0.0201401449739933
0.020091872662305832
0.0200437493622303
0.019995803013443947
0.019948044791817665
0.01990043930709362
0.019853034988045692
0.019805772230029106
0.019758684560656548
0.01971178501844406
0.019665036350488663
0.019618453457951546
0.019572045654058456
0.019525796175003052
0.01947970874607563
0.019433800131082535
0.01938805542886257
0.019342469051480293
0.019297033548355103
0.019251761958003044
0.019206661731004715
0.01916172169148922
0.019116932526230812
0.01907229982316494
0.01902783289551735
0.018983526155352592
0.018939372152090073
0.01889537088572979
0.018851522356271744
0.018807845190167427
0.018764309585094452
0.01872093416750431
0.01867770031094551
0.018634609878063202
0.01859169453382492
0.018548939377069473
0.018506299704313278
0.018463825806975365
0.018421513959765434
0.018379338085651398
0.018337300047278404
0.0182954128831625
0.018253687769174576
0.01821209490299225
0.018170669674873352
0.01812935806810856
0.018088212236762047
0.018047194927930832
0.018006332218647003
0.017965616658329964
0.01792503148317337
0.01788458786904812
0.01784430630505085
0.017804142087697983
0.017764125019311905
0.017724230885505676
0.017684495076537132
0.01764490082859993
0.017605433240532875
0.017566107213497162
0.01752692647278309
0.01748787611722946
0.01744895800948143
0.017410175874829292
0.01737152598798275
0.017333006486296654
0.017294619232416153
0.017256369814276695
0.01721826195716858
0.017180291935801506
0.017142431810498238
0.01710471697151661
0.01706712134182453
0.017029674723744392
0.016992347314953804
0.01695515215396881
0.016918065026402473
0.01688113622367382
0.016844309866428375
0.016807621344923973
0.016771070659160614
0.01673462800681591
0.01669831946492195
0.01666215993463993
0.016626087948679924
0.01659015752375126
0.016554350033402443
0.01651865243911743
0.01648309826850891
0.016447657719254494
0.016412347555160522
0.016377143561840057
0.016342079266905785
0.016307111829519272
0.016272297129034996
0.016237575560808182
0.016202982515096664
0.016168519854545593
0.016134142875671387
0.01609991304576397
0.016065815463662148
0.016031786799430847
0.015997903421521187
0.015964142978191376
0.015930479392409325
0.01589694805443287
0.015863535925745964
0.01583021879196167
0.015797030180692673
0.01576394960284233
0.01573098823428154
0.01569814234972
0.015665382146835327
0.01563277281820774
0.015600244514644146
0.015567858703434467
0.015535571612417698
0.01550337579101324
0.015471313148736954
0.015439352951943874
0.015407511033117771
0.015375740826129913
0.015344115905463696
0.015312579460442066
0.01528117898851633
0.015249861404299736
0.015218651853501797
0.015187558718025684
0.015156575478613377
0.015125689096748829
0.01509491540491581
0.0150642404332757
0.015033666975796223
0.015003190375864506
0.014972832053899765
0.014942554756999016
0.014912419952452183
0.014882371760904789
0.014852412976324558
0.014822560362517834
0.014792820438742638
0.014763184823095798
0.014733638614416122
0.014704187400639057
0.014674840494990349
0.014645599760115147
0.014616451226174831
0.014587405137717724
0.014558461494743824
0.01452960167080164
0.014500853605568409
0.014472199603915215
0.01444364245980978
0.01441518496721983
0.014386809431016445
0.014358555898070335
0.014330379664897919
0.014302310533821583
0.014274324290454388
0.014246435835957527
0.014218644239008427
0.014190949499607086
0.014163327403366566
0.01413581520318985
0.014108395203948021
0.014081059023737907
0.014053835533559322
0.014026686549186707
0.013999627903103828
0.013972676359117031
0.013945790939033031
0.013919011689722538
0.013892329297959805
0.013865716755390167
0.013839197345077991
0.013812780380249023
0.01378644909709692
0.01376018114387989
0.01373402401804924
0.01370795164257288
0.013681958429515362
0.013656088151037693
0.013630256988108158
0.013604532927274704
0.013578886166214943
0.013553331606090069
0.013527859933674335
0.013502471148967743
0.01347716711461544
0.013451957143843174
0.013426823541522026
0.013401762582361698
0.013376792892813683
0.013351908884942532
0.013327110558748245
0.013302390463650227
0.013277748599648476
0.01325319241732359
0.013228708878159523
0.013204315677285194
0.013179995119571686
0.013155762106180191
0.013131593354046345
0.01310752797871828
0.013083525002002716
0.013059591874480247
0.013035758398473263
0.01301200594753027
0.012988314963877201
0.012964708730578423
0.012941163033246994
0.0129177151247859
0.0128943407908082
0.012871035374701023
0.012847823090851307
0.012824656441807747
0.012801585718989372
0.012778586708009243
0.01275565568357706
0.012732796370983124
0.01271002646535635
0.012687314301729202
0.012664688751101494
0.012642127461731434
0.012619640678167343
0.01259723212569952
0.012574872933328152
0.012552615255117416
0.012530410662293434
0.012508291751146317
0.012486223131418228
0.012464245781302452
0.012442330829799175
0.01242048293352127
0.012398706749081612
0.01237699668854475
0.012355359271168709
0.012333803810179234
0.012312295846641064
0.01229085959494114
0.012269497849047184
0.012248191982507706
0.012226955965161324
0.01220580842345953
0.012184713035821915
0.012163672596216202
0.012142715975642204
0.012121816165745258
0.012100991792976856
0.012080197222530842
0.012059512548148632
0.012038866057991982
0.01201829593628645
0.01199777889996767
0.011977345682680607
0.011956959962844849
0.01193662453442812
0.011916380375623703
0.01189617719501257
0.011876052245497704
0.011855979450047016
0.011835971847176552
0.011816030368208885
0.011796144768595695
0.011776312254369259
0.011756548658013344
0.011736844666302204
0.011717205867171288
0.011697612702846527
0.011678086593747139
0.011658638715744019
0.011639234609901905
0.011619891040027142
0.01160060241818428
0.011581365950405598
0.011562192812561989
0.011543064378201962
0.011524015106260777
0.011505011469125748
0.011486073024570942
0.011467180214822292
0.011448349803686142
0.01142958365380764
0.011410864070057869
0.011392192915081978
0.011373583227396011
0.011355036869645119
0.011336546391248703
0.011318094097077847
0.01129971258342266
0.011281362734735012
0.01126309484243393
0.011244862340390682
0.011226698756217957
0.011208579875528812
0.011190516874194145
0.011172499507665634
0.01115452777594328
0.011136618442833424
0.011118762195110321
0.011100942268967628
0.011083194985985756
0.011065485887229443
0.011047832667827606
0.011030236259102821
0.011012674309313297
0.010995181277394295
0.010977712459862232
0.010960311628878117
0.010942960157990456
0.010925653390586376
0.01090841181576252
0.010891187936067581
0.010874026454985142
0.0108569310978055
0.01083985436707735
0.010822843760251999
0.010805878788232803
0.010788965038955212
0.01077207550406456
0.010755264200270176
0.010738491080701351
0.010721747763454914
0.010705060325562954
0.010688425041735172
0.010671824216842651
0.010655288584530354
0.01063877809792757
0.010622311383485794
0.010605893097817898
0.010589531622827053
0.010573205538094044
0.010556933470070362
0.010540707036852837
0.010524501092731953
0.01050836406648159
0.010492249391973019
0.010476194322109222
0.010460165329277515
0.010444200597703457
0.010428259149193764
0.01041236612945795
0.01039652805775404
0.010380719788372517
0.010364948771893978
0.01034922618418932
0.010333547368645668
0.01031789742410183
0.010302298702299595
0.010286744683980942
0.010271224193274975
0.01025574840605259
0.010240321047604084
0.010224920697510242
0.010209565982222557
0.010194244794547558
0.010178945027291775
0.010163725353777409
0.010148526169359684
0.010133353061974049
0.010118228383362293
0.010103155858814716
0.010088113136589527
0.010073098354041576
0.010058123618364334
0.01004321314394474
0.010028313845396042
0.010013445280492306
0.00999863725155592
0.009983842261135578
0.009969104081392288
0.009954400360584259
0.009939723648130894
0.009925097227096558
0.009910497814416885
0.009895926341414452
0.009881402365863323
0.009866905398666859
0.009852469898760319
0.009838028810918331
0.009823653846979141
0.009809300303459167
0.009794997982680798
0.009780706837773323
0.009766457602381706
0.009752240963280201
0.009738078340888023
0.009723927825689316
0.009709822945296764
0.009695742279291153
0.009681697934865952
0.009667699225246906
0.009653718210756779
0.009639790281653404
0.009625869803130627
0.00961199589073658
0.009598150849342346
0.009584348648786545
0.009570563212037086
0.009556835517287254
0.009543108753859997
0.009529431350529194
0.00951576977968216
0.00950215756893158
0.009488590061664581
0.009475022554397583
0.009461497887969017
0.009448008611798286
0.00943454448133707
0.00942111387848854
0.009407714009284973
0.009394342079758644
0.00938100554049015
0.009367692284286022
0.009354413487017155
0.009341176599264145
0.009327954612672329
0.009314765222370625
0.009301620535552502
0.009288485161960125
0.009275386109948158
0.009262308478355408
0.009249263443052769
0.00923625286668539
0.009223275817930698
0.0092103136703372
0.009197385981678963
0.009184489957988262
0.009171613492071629
0.009158777073025703
0.009145972318947315
0.009133191779255867
0.009120435453951359
0.00910770334303379
0.009095007553696632
0.00908230897039175
0.009069675579667091
0.009057058952748775
0.009044457226991653
0.009031904861330986
0.009019365534186363
0.00900685228407383
0.008994368836283684
0.008981906808912754
0.008969474583864212
0.008957084268331528
0.008944704197347164
0.008932339958846569
0.008920012973248959
0.008907715789973736
0.008895444683730602
0.008883198723196983
0.00887097604572773
0.008858785033226013
0.008846601471304893
0.00883445329964161
0.008822333998978138
0.008810239844024181
0.008798172697424889
0.008786137215793133
0.008774093352258205
0.008762100711464882
0.00875013042241335
0.008738181553781033
0.008726274594664574
0.008714357390999794
0.008702494204044342
0.00869064498692751
0.008678809739649296
0.008667019195854664
0.008655226789414883
0.008643482811748981
0.008631749078631401
0.008620054461061954
0.008608353324234486
0.008596702478826046
0.008585058152675629
0.008573456667363644
0.008561848662793636
0.008550298400223255
0.008538756519556046
0.008527222089469433
0.008515731431543827
0.008504251018166542
0.008492794819176197
0.008481374941766262
0.008469964377582073
0.008458583615720272
0.008447217755019665
0.008435871452093124
0.008424556814134121
0.008413258008658886
0.008401984348893166
0.008390730246901512
0.008379503153264523
0.008368287235498428
0.008357098326086998
0.00834594201296568
0.00833479780703783
0.008323658257722855
0.008312572725117207
0.008301487192511559
0.00829042587429285
0.008279385045170784
0.008268358185887337
0.00825737975537777
0.008246410638093948
0.008235452696681023
0.00822451338171959
0.008213598281145096
0.008202706463634968
0.008191833272576332
0.008180985227227211
0.008170155808329582
0.008159346878528595
0.008148560300469398
0.008137784898281097
0.008127031847834587
0.008116297423839569
0.008105583488941193
0.00809489469975233
0.008084222674369812
0.008073571138083935
0.008062947541475296
0.008052333258092403
0.008041745983064175
0.008031165227293968
0.008020618930459023
0.00801007729023695
0.007999571040272713
0.007989072240889072
0.007978593930602074
0.007968145422637463
0.00795771460980177
0.007947291247546673
0.007936891168355942
0.007926518097519875
0.007916155271232128
0.007905803620815277
0.007895479910075665
0.00788517203181982
0.007874879986047745
0.007864624261856079
0.007854376919567585
0.007844150066375732
0.007833929732441902
0.007823726162314415
0.007813547737896442
0.0078033930622041225
0.007793257012963295
0.007783142384141684
0.007773028686642647
0.00776294432580471
0.0077528804540634155
0.007742827292531729
0.007732791360467672
0.007722768932580948
0.007712788414210081
0.007702799513936043
0.00769282691180706
0.007682898547500372
0.007672963663935661
0.007663051597774029
0.007653160486370325
0.00764328520745039
0.007633421570062637
0.007623596116900444
0.007613765075802803
0.007603952195495367
0.007594169583171606
0.007584395352751017
0.007574638817459345
0.007564910221844912
0.007555179763585329
0.007545473054051399
0.007535788230597973
0.007526114117354155
0.007516471669077873
0.007506826426833868
0.007497210521250963
0.007487598340958357
0.007478015962988138
0.007468443363904953
0.007458885665982962
0.0074493479914963245
0.007439818233251572
0.0074303108267486095
0.007420829962939024
0.0074113463051617146
0.007401886861771345
0.007392441388219595
0.007383014541119337
0.0073736123740673065
0.007364216726273298
0.0073548280633986
0.007345476653426886
0.007336128503084183
0.007326802704483271
0.007317487616091967
0.007308176252990961
0.007298905868083239
0.007289629429578781
0.007280368823558092
0.007271142676472664
0.007261915598064661
0.007252709940075874
0.007243518717586994
0.007234342861920595
0.007225188426673412
0.007216039579361677
0.007206910755485296
0.0071977898478507996
0.007188694551587105
0.00717961648479104
0.007170544005930424
0.007161492947489023
0.007152448408305645
0.007143424358218908
0.007134426850825548
0.00712541863322258
0.007116442080587149
0.007107480429112911
0.00709853321313858
0.007089587859809399
0.0070806629955768585
0.007071767933666706
0.007062878925353289
0.007054002955555916
0.0070451307110488415
0.00703628733754158
0.0070274509489536285
0.007018627133220434
0.007009828928858042
0.007001026999205351
0.00699225440621376
0.006983496714383364
0.006974756717681885
0.006966026034206152
0.0069573139771819115
0.006948597263544798
0.006939910817891359
0.006931225303560495
0.006922564934939146
0.006913918070495129
0.006905278656631708
0.006896662525832653
0.006888064555823803
0.006879465188831091
0.00687088118866086
0.006862312089651823
0.0068537648767232895
0.006845222320407629
0.006836703512817621
0.006828193087130785
0.00681969802826643
0.006811212282627821
0.006802743766456842
0.006794287823140621
0.006785840727388859
0.006777418777346611
0.006769005674868822
0.006760608870536089
0.006752215325832367
0.006743839010596275
0.0067354841157794
0.006727132014930248
0.0067187948152422905
0.006710481364279985
0.00670216279104352
0.006693867035210133
0.006685582920908928
0.006677309516817331
0.006669053342193365
0.006660811603069305
0.006652584299445152
0.0066443681716918945
0.006636172998696566
0.006627972237765789
0.006619797553867102
0.006611635908484459
0.0066034821793437
0.006595333106815815
0.00658721337094903
0.006579102948307991
0.006570992060005665
0.006562905851751566
0.006554836872965097
0.006546776741743088
0.00653871288523078
0.006530670449137688
0.006522646173834801
0.006514642387628555
0.006506629753857851
0.0064986576326191425
0.006490675732493401
0.0064827087335288525
0.006474765948951244
0.006466814782470465
0.006458902265876532
0.006450980436056852
0.006443084217607975
0.0064351907931268215
0.006427306681871414
0.006419449578970671
0.006411600857973099
0.006403762847185135
0.006395927630364895
0.0063881161622703075
0.006380307953804731
0.006372513249516487
0.006364728324115276
0.0063569690100848675
0.006349210161715746
0.006341475993394852
0.006333726458251476
0.006326020695269108
0.00631830794736743
0.006310599856078625
0.0063029201701283455
0.006295254919677973
0.006287590600550175
0.006279936991631985
0.006272311322391033
0.006264672614634037
0.006257061846554279
0.006249460391700268
0.006241875234991312
0.006234292406588793
0.006226725410670042
0.00621916726231575
0.006211618427187204
0.006204080302268267
0.0061965640634298325
0.006189044564962387
0.006181556265801191
0.006174065638333559
0.006166581530123949
0.006159130949527025
0.006151670124381781
0.00614422420039773
0.006136801093816757
0.006129376590251923
0.0061219725757837296
0.006114571820944548
0.00610717898234725
0.00609980383887887
0.006092439871281385
0.006085095461457968
0.0060777547769248486
0.006070420611649752
0.006063100881874561
0.006055788137018681
0.0060484884306788445
0.0060412040911614895
0.006033930461853743
0.0060266596265137196
0.006019407417625189
0.006012165453284979
0.0060049258172512054
0.005997713189572096
0.00599049124866724
0.005983306560665369
0.005976105108857155
0.005968928802758455
0.005961758550256491
0.005954601336270571
0.0059474557638168335
0.00594031997025013
0.0059331925585865974
0.005926075857132673
0.005918974056839943
0.0059118857607245445
0.005904794204980135
0.005897727329283953
0.005890660919249058
0.005883614532649517
0.005876560695469379
0.00586954178288579
0.005862518213689327
0.005855512339621782
0.0058485036715865135
0.005841522477567196
0.005834547337144613
0.005827569402754307
0.0058206189423799515
0.005813664756715298
0.005806734319776297
0.005799789912998676
0.005792877171188593
0.005785978399217129
0.00577907869592309
0.0057721855118870735
0.005765310954302549
0.0057584489695727825
0.00575158279389143
0.005744732916355133
0.005737902130931616
0.0057310727424919605
0.005724261049181223
0.00571745028719306
0.005710650235414505
0.005703859031200409
0.0056970808655023575
0.005690312013030052
0.00568355992436409
0.005676806904375553
0.005670071113854647
0.005663339514285326
0.005656624678522348
0.005649919155985117
0.005643213167786598
0.005636525806039572
0.005629850551486015
0.0056231641210615635
0.005616517271846533
0.0056098648346960545
0.005603220779448748
0.0055965823121368885
0.005589974578469992
0.005583352874964476
0.005576753057539463
0.005570162553340197
0.005563574377447367
0.005557000171393156
0.005550436209887266
0.005543867126107216
0.005537332035601139
0.005530798342078924
0.005524256266653538
0.005517737474292517
0.005511230789124966
0.005504724569618702
0.005498240701854229
0.005491761956363916
0.0054852841421961784
0.0054788184352219105
0.005472371820360422
0.005465921945869923
0.005459494888782501
0.005453060381114483
0.005446638446301222
0.005440243985503912
0.005433834623545408
0.005427451338618994
0.005421062000095844
0.005414694081991911
0.005408329423516989
0.005401971284300089
0.00539562851190567
0.005389299709349871
0.005382966250181198
0.00537664582952857
0.005370342172682285
0.005364042241126299
0.005357749760150909
0.005351454019546509
0.005345189943909645
0.005338920745998621
0.005332664120942354
0.00532641913741827
0.005320172291249037
0.005313947796821594
0.005307724233716726
0.005301511846482754
0.005295302718877792
0.005289111752063036
0.005282919853925705
0.005276748910546303
0.005270577035844326
0.0052644130773842335
0.005258261691778898
0.005252115428447723
0.005245983600616455
0.005239847581833601
0.005233738571405411
0.005227616522461176
0.005221521016210318
0.005215424112975597
0.005209349095821381
0.005203270819038153
0.0051971981301903725
0.005191138479858637
0.005185081623494625
0.0051790401339530945
0.005173008888959885
0.005166979972273111
0.00516096455976367
0.005154943559318781
0.005148950964212418
0.005142954643815756
0.0051369694992899895
0.005130999255925417
0.005125029943883419
0.005119068548083305
0.0051131113432347775
0.0051071615889668465
0.00510122487321496
0.005095298867672682
0.0050893803127110004
0.005083462223410606
0.005077564623206854
0.005071666091680527
0.005065783392637968
0.0050598932430148125
0.005054018460214138
0.0050481511279940605
0.005042301956564188
0.005036450456827879
0.005030607804656029
0.005024781450629234
0.005018945783376694
0.005013137590140104
0.0050073289312422276
0.005001527722924948
0.004995733965188265
0.004989932756870985
0.004984161350876093
0.004978392273187637
0.004972622264176607
0.004966876469552517
0.004961123690009117
0.004955385811626911
0.0049496605060994625
0.0049439286813139915
0.004938213620334864
0.004932501818984747
0.004926799796521664
0.004921102896332741
0.004915423225611448
0.0049097370356321335
0.004904073663055897
0.004898403771221638
0.004892739467322826
0.004887090064585209
0.004881461150944233
0.004875821992754936
0.004870195873081684
0.004864571150392294
0.0048589641228318214
0.004853354766964912
0.004847758915275335
0.00484217144548893
0.004836590029299259
0.0048310160636901855
0.004825442563742399
0.004819885827600956
0.004814330954104662
0.004808786790817976
0.0048032496124506
0.004797712434083223
0.004792191553860903
0.004786670207977295
0.004781163763254881
0.00477566896006465
0.004770165309309959
0.004764678422361612
0.004759198985993862
0.0047537293285131454
0.0047482638619840145
0.0047427937388420105
0.0047373464331030846
0.004731893073767424
0.0047264667227864265
0.004721024073660374
0.004715600982308388
0.004710182547569275
0.00470477482303977
0.004699374549090862
0.004693981260061264
0.004688590299338102
0.004683212377130985
0.00467783585190773
0.004672467242926359
0.004667101427912712
0.004661746323108673
0.004656389355659485
0.004651050549000502
0.004645715933293104
0.004640387836843729
0.004635068122297525
0.0046297525987029076
0.004624448250979185
0.004619142971932888
0.004613853059709072
0.00460855895653367
0.004603282548487186
0.004598010331392288
0.004592749755829573
0.004587487317621708
0.004582226742058992
0.004576981067657471
0.004571742843836546
0.004566507413983345
0.004561277572065592
0.004556060768663883
0.004550843499600887
0.004545636475086212
0.004540435038506985
0.004535246640443802
0.004530054982751608
0.004524874500930309
0.004519701469689608
0.004514533095061779
0.004509367514401674
0.004504213575273752
0.004499064292758703
0.004493915010243654
0.004488789942115545
0.004483658820390701
0.004478532820940018
0.004473414737731218
0.0044683003798127174
0.004463197663426399
0.00445809680968523
0.004453009460121393
0.004447929095476866
0.0044428459368646145
0.0044377753511071205
0.0044327061623334885
0.004427647218108177
0.004422592930495739
0.004417541436851025
0.004412502981722355
0.004407473839819431
0.004402440041303635
0.004397417884320021
0.0043923985213041306
0.004387386608868837
0.0043823798187077045
0.00437738373875618
0.004372396972030401
0.004367411602288485
0.004362429026514292
0.004357450176030397
0.004352484364062548
0.004347522743046284
0.004342574626207352
0.004337619058787823
0.004332674201577902
0.004327741451561451
0.004322799853980541
0.0043178824707865715
0.004312964156270027
0.00430804630741477
0.0043031289242208
0.0042982399463653564
0.004293335136026144
0.004288456402719021
0.004283565562218428
0.004278689622879028
0.004273816477507353
0.0042689465917646885
0.004264091607183218
0.004259234759956598
0.004254388157278299
0.004249544348567724
0.004244702402502298
0.004239875823259354
0.004235049244016409
0.004230231046676636
0.004225417971611023
0.0042206039652228355
0.004215808119624853
0.004211009945720434
0.004206215962767601
0.00420142849907279
0.004196653608232737
0.004191874526441097
0.004187111277133226
0.004182346165180206
0.004177592229098082
0.004172844812273979
0.004168093204498291
0.0041633490473032
0.004158619791269302
0.004153890535235405
0.004149165935814381
0.004144440870732069
0.0041397386230528355
0.004135034512728453
0.004130329005420208
0.004125639330595732
0.004120934288948774
0.004116262309253216
0.004111579619348049
0.0041069043800234795
0.00410223426297307
0.004097576718777418
0.004092928022146225
0.0040882667526602745
0.004083619918674231
0.00407898286357522
0.004074345342814922
0.004069717135280371
0.004065090790390968
0.004060473293066025
0.004055860452353954
0.004051250871270895
0.0040466501377522945
0.004042051266878843
0.004037455189973116
0.004032867029309273
0.004028294701129198
0.004023714456707239
0.004019143525511026
0.004014576785266399
0.004010017029941082
0.0040054540149867535
0.004000910557806492
0.003996370360255241
0.003991821315139532
0.0039872885681688786
0.003982766065746546
0.0039782412350177765
0.003973723854869604
0.00396921020001173
0.003964701667428017
0.003960196860134602
0.003955695312470198
0.0039512082003057
0.003946714568883181
0.003942233510315418
0.0039377640932798386
0.003933288622647524
0.003928820136934519
0.003924361430108547
0.003919901326298714
0.003915445879101753
0.003911004401743412
0.003906555473804474
0.00390212656930089
0.0038976932410150766
0.0038932622410357
0.003888843348249793
0.003884431440383196
0.003880011150613427
0.0038756022695451975
0.003871205262839794
0.003866804065182805
0.0038624138105660677
0.00385803310200572
0.003853648668155074
0.0038492605090141296
0.0038448984269052744
0.0038405321538448334
0.003836174728348851
0.003831803798675537
0.003827453590929508
0.003823111765086651
0.0038187687750905752
0.003814426949247718
0.0038100986275821924
0.0038057633209973574
0.0038014526944607496
0.0037971229758113623
0.0037928123492747545
0.003788507077842951
0.0037841948214918375
0.0037799060810357332
0.0037756108213216066
0.0037713174242526293
0.0037670356687158346
0.0037627581041306257
0.0037584747187793255
0.003754209727048874
0.0037499372847378254
0.0037456841673702
0.003741425694897771
0.0037371667567640543
0.0037329327315092087
0.003728684736415744
0.0037244476843625307
0.0037202159874141216
0.003715982660651207
0.00371175748296082
0.0037075430154800415
0.0037033262196928263
0.003699117572978139
0.003694910556077957
0.0036907147150486708
0.0036865135189145803
0.0036823221016675234
0.0036781399976462126
0.003673956962302327
0.0036697823088616133
0.00366560323163867
0.0036614397540688515
0.003657273016870022
0.003653115825727582
0.0036489563062787056
0.00364481657743454
0.003640662180259824
0.0036365215200930834
0.003632392268627882
0.003628247417509556
0.003624129109084606
0.0036199993919581175
0.003615892492234707
0.003611769061535597
0.0036076640244573355
0.0036035545635968447
0.003599460469558835
0.003595361951738596
0.0035912676248699427
0.0035871861036866903
0.003583095967769623
0.0035790216643363237
0.003574945265427232
0.0035708840005099773
0.0035668143536895514
0.0035627561155706644
0.0035586929880082607
0.0035546498838812113
0.0035505990963429213
0.003546555293723941
0.003542513819411397
0.003538483288139105
0.0035344532225281
0.0035304215271025896
0.0035263991449028254
0.0035223872400820255
0.003518371842801571
0.003514361334964633
0.0035103659611195326
0.0035063589457422495
0.0035023600794374943
0.0034983668010681868
0.003494388423860073
0.003490398172289133
0.0034864195622503757
0.0034824504982680082
0.0034784788731485605
0.003474516561254859
0.0034705542493611574
0.0034665956627577543
0.003462642664089799
0.003458694787696004
0.0034547513350844383
0.0034508095122873783
0.0034468728117644787
0.003442943561822176
0.003439012449234724
0.00343509204685688
0.0034311695490032434
0.00342725426889956
0.0034233403857797384
0.003419436514377594
0.0034155307803303003
0.0034116387832909822
0.0034077423624694347
0.0034038489684462547
0.003399960231035948
0.003396080108359456
0.0033922018483281136
0.0033883284777402878
0.003384457901120186
0.0033805896528065205
0.003376732114702463
0.0033728715498000383
0.003369018202647567
0.0033651753328740597
0.003361320123076439
0.0033574888948351145
0.0033536425326019526
0.0033498092088848352
0.0033459824044257402
0.0033421639818698168
0.0033383441623300314
0.0033345248084515333
0.0033307073172181845
0.0033268965780735016
0.003323095850646496
0.003319294424727559
0.003315497888252139
0.003311704844236374
0.003307908773422241
0.0033041369169950485
0.0033003450371325016
0.0032965727150440216
0.0032928050495684147
0.0032890308648347855
0.0032852711156010628
0.00328150880523026
0.0032777520827949047
0.003273995826020837
0.0032702451571822166
0.0032665065955370665
0.003262758255004883
0.003259030869230628
0.003255286253988743
0.0032515572383999825
0.0032478368375450373
0.00324411247856915
0.0032404009252786636
0.003236690303310752
0.003232967108488083
0.0032292676623910666
0.0032255733385682106
0.0032218704000115395
0.003218169789761305
0.0032144845463335514
0.003210793249309063
0.0032071126624941826
0.0032034306786954403
0.0031997638288885355
0.0031960937194526196
0.00319241383112967
0.0031887609511613846
0.003185105277225375
0.0031814435496926308
0.0031777925323694944
0.003174144309014082
0.0031704965513199568
0.0031668581068515778
0.0031632245518267155
0.003159587038680911
0.0031559595372527838
0.0031523341313004494
0.003148710587993264
0.003145097056403756
0.003141488181427121
0.003137867199257016
0.003134264377877116
0.0031306615564972162
0.0031270580366253853
0.0031234659254550934
0.0031198784708976746
0.003116284729912877
0.00311270565725863
0.0031091254204511642
0.003105542156845331
0.003101969603449106
0.0030984061304479837
0.0030948352068662643
0.0030912747606635094
0.0030877217650413513
0.0030841652769595385
0.0030806136783212423
0.0030770674347877502
0.003073532832786441
0.0030699854250997305
0.003066456178203225
0.0030629222746938467
0.003059392562136054
0.003055865876376629
0.00305235106498003
0.0030488320626318455
0.0030453111976385117
0.0030418045353144407
0.00303830043412745
0.0030347974970936775
0.003031290601938963
0.003027800004929304
0.0030243159271776676
0.003020825097337365
0.0030173403210937977
0.0030138606671243906
0.0030103856697678566
0.0030069053173065186
0.003003432648256421
0.002999975113198161
0.002996511524543166
0.002993052825331688
0.002989595988765359
0.00298614171333611
0.0029826993122696877
0.0029792445711791515
0.0029758077580481768
0.002972378395497799
0.002968941116705537
0.0029655147809535265
0.002962082391604781
0.002958661410957575
0.0029552397318184376
0.002951827133074403
0.0029484087135642767
0.002945004729554057
0.0029416042380034924
0.0029382044449448586
0.002934797666966915
0.0029314036946743727
0.002928016474470496
0.002924632979556918
0.002921248087659478
0.0029178622644394636
0.0029144883155822754
0.0029111120384186506
0.0029077529907226562
0.0029043853282928467
0.0029010213911533356
0.002897665137425065
0.0028943056240677834
0.002890954725444317
0.002887611510232091
0.0028842585161328316
0.002880917163565755
0.002877579303458333
0.0028742507565766573
0.002870923141017556
0.0028675964567810297
0.0028642634861171246
0.0028609454166144133
0.0028576336335390806
0.0028543199878185987
0.002851011697202921
0.002847702708095312
0.0028443969786167145
0.0028411010280251503
0.002837805077433586
0.00283451727591455
0.00283123180270195
0.0028279416728764772
0.0028246582951396704
0.0028213760815560818
0.002818104112520814
0.0028148400597274303
0.002811569720506668
0.002808304037898779
0.002805042080581188
0.0028017833828926086
0.0027985291089862585
0.002795278327539563
0.0027920291759073734
0.0027887907344847918
0.002785552991554141
0.0027823178097605705
0.0027790782041847706
0.002775850472971797
0.0027726185508072376
0.0027694031596183777
0.0027661833446472883
0.0027629644609987736
0.0027597486041486263
0.002756548346951604
0.0027533366810530424
0.002750135026872158
0.0027469326741993427
0.0027437375392764807
0.0027405465953052044
0.0027373579796403646
0.002734175883233547
0.0027309993747621775
0.0027278102934360504
0.002724636113271117
0.0027214661240577698
0.0027183026541024446
0.002715132664889097
0.0027119724545627832
0.00270880782045424
0.002705660415813327
0.0027025053277611732
0.002699361415579915
0.002696217503398657
0.0026930752210319042
0.002689938060939312
0.0026867978740483522
0.0026836751494556665
0.0026805484667420387
0.002677416428923607
0.0026743020862340927
0.0026711777318269014
0.00266806548461318
0.002664952538907528
0.002661848673596978
0.002658736426383257
0.0026556451339274645
0.0026525473222136497
0.0026494518388062716
0.0026463561225682497
0.002643271815031767
0.002640193561092019
0.0026371104177087545
0.0026340389158576727
0.0026309587992727757
0.0026278889272361994
0.0026248274371027946
0.0026217594277113676
0.0026186970062553883
0.0026156434323638678
0.0026125963777303696
0.0026095404755324125
0.0026064945850521326
0.0026034500915557146
0.0026004118844866753
0.002597375540062785
0.0025943401269614697
0.002591311000287533
0.0025882821064442396
0.0025852599646896124
0.002582238521426916
0.002579221734777093
0.002576209371909499
0.0025731998030096292
0.002570193028077483
0.002567184390500188
0.0025641832035034895
0.0025611913297325373
0.002558189444243908
0.0025552057195454836
0.002552215475589037
0.0025492291897535324
0.0025462470948696136
0.0025432708207517862
0.0025402966421097517
0.0025373247917741537
0.0025343589950352907
0.0025313980877399445
0.0025284350849688053
0.002525478135794401
0.002522520488128066
0.002519572852179408
0.002516625914722681
0.0025136859621852636
0.0025107376277446747
0.0025078116450458765
0.0025048679672181606
0.0025019440799951553
0.002499009482562542
0.002496085362508893
0.0024931670632213354
0.0024902462027966976
0.0024873341899365187
0.002484420081600547
0.0024815090000629425
0.0024786132853478193
0.002475711051374674
0.0024728146381676197
0.0024699184577912092
0.0024670271668583155
0.0024641382042318583
0.002461252501234412
0.0024583733174949884
0.002455491805449128
0.002452618908137083
0.002449740655720234
0.0024468761403113604
0.002444014186039567
0.0024411471094936132
0.002438286552205682
0.0024354320485144854
0.0024325810372829437
0.0024297325871884823
0.0024268885608762503
0.0024240431375801563
0.002421204000711441
0.002418370684608817
0.002415537368506193
0.0024127077776938677
0.00240988377481699
0.0024070541840046644
0.002404236001893878
0.0024014166556298733
0.0023986068554222584
0.002395795425400138
0.0023929893504828215
0.002390186069533229
0.0023873881436884403
0.0023845890536904335
0.0023817960172891617
0.0023790071718394756
0.0023762232158333063
0.002373435301706195
0.0023706480860710144
0.002367876935750246
0.0023650997318327427
0.002362331375479698
0.0023595632519572973
0.0023567986208945513
0.002354036085307598
0.0023512758780270815
0.0023485254496335983
0.0023457780480384827
0.002343025989830494
0.0023402730002999306
0.0023375311866402626
0.0023347933311015368
0.002332062693312764
0.0023293285630643368
0.002326599322259426
0.0023238775320351124
0.002321150852367282
0.0023184367455542088
0.002315721707418561
0.0023130057379603386
0.0023102927953004837
0.0023075847420841455
0.0023048906587064266
0.0023021898232400417
0.0022994885221123695
0.002296794205904007
0.0022941105999052525
0.0022914207074791193
0.0022887345403432846
0.0022860553581267595
0.0022833780385553837
0.0022807044442743063
0.0022780373692512512
0.002275369595736265
0.002272709272801876
0.0022700463887304068
0.0022673888597637415
0.0022647285368293524
0.0022620789241045713
0.002259427448734641
0.0022567857522517443
0.0022541433572769165
0.0022515063174068928
0.00224886741489172
0.0022462382912635803
0.002243603812530637
0.0022409814409911633
0.002238357672467828
0.002235738793388009
0.0022331259679049253
0.0022305152378976345
0.002227894263342023
0.0022252891212701797
0.002222685609012842
0.002220090478658676
0.0022174897603690624
0.002214898122474551
0.0022123095113784075
0.002209723461419344
0.0022071318235248327
0.002204559976235032
0.0022019792813807726
0.0021994065027683973
0.0021968295332044363
0.0021942665334790945
0.0021916984114795923
0.0021891396027058363
0.002186581026762724
0.002184024080634117
0.0021814783103764057
0.0021789248567074537
0.0021763721015304327
0.002173837274312973
0.0021712889429181814
0.0021687571424990892
0.0021662272047251463
0.0021636965684592724
0.002161163603886962
0.0021586467046290636
0.002156123286113143
0.0021536038257181644
0.0021510967053472996
0.002148585394024849
0.002146070124581456
0.002143572084605694
0.0021410719491541386
0.0021385708823800087
0.0021360754035413265
0.002133582253009081
0.002131087938323617
0.002128606429323554
0.0021261253859847784
0.0021236473694443703
0.0021211712155491114
0.0021186985541135073
0.0021162324119359255
0.0021137623116374016
0.002111304085701704
0.002108839340507984
0.0021063813474029303
0.002103928942233324
0.0021014807280153036
0.0020990369375795126
0.0020965866278856993
0.002094144467264414
0.0020917095243930817
0.002089273650199175
0.0020868489518761635
0.0020844130776822567
0.0020819921046495438
0.002079570200294256
0.002077145967632532
0.0020747340749949217
0.0020723214838653803
0.002069913549348712
0.002067508641630411
0.0020651048980653286
0.0020627076737582684
0.0020603020675480366
0.002057914389297366
0.002055519726127386
0.002053138567134738
0.002050751820206642
0.002048374619334936
0.0020459936931729317
0.00204362440854311
0.002041246509179473
0.0020388755947351456
0.0020365160889923573
0.0020341486670076847
0.0020317956805229187
0.002029430354014039
0.002027082722634077
0.0020247313659638166
0.002022389555349946
0.002020041923969984
0.0020177080295979977
0.0020153678487986326
0.0020130365155637264
0.002010699827224016
0.002008375246077776
0.002006052527576685
0.002003735862672329
0.0020014108158648014
0.001999101834371686
0.001996785867959261
0.001994481310248375
0.0019921695347875357
0.001989871496334672
0.0019875625148415565
0.0019852728582918644
0.0019829755183309317
0.001980691449716687
0.0019784022588282824
0.0019761216826736927
0.0019738341215997934
0.001971562160179019
0.0019692855421453714
0.0019670138135552406
0.001964750001206994
0.0019624801352620125
0.0019602214451879263
0.0019579583313316107
0.0019557042978703976
0.0019534477032721043
0.0019512083381414413
0.001948955119587481
0.001946713193319738
0.0019444749923422933
0.0019422348123043776
0.0019400049932301044
0.0019377757562324405
0.0019355445401743054
0.0019333157688379288
0.00193109514657408
0.0019288851181045175
0.0019266637973487377
0.001924452604725957
0.0019222458358854055
0.0019200387177988887
0.0019178322982043028
0.0019156383350491524
0.0019134437898173928
0.0019112423760816455
0.00190905446652323
0.0019068646943196654
0.001904678763821721
0.0019025036599487066
0.0019003228517249227
0.0018981494940817356
0.0018959743902087212
0.0018938061548396945
0.0018916463013738394
0.0018894732929766178
0.0018873180961236358
0.0018851646455004811
0.0018830104963853955
0.0018808599561452866
0.0018787099979817867
0.0018765621352940798
0.0018744271947070956
0.0018722862005233765
0.001870148815214634
0.0018680249340832233
0.0018658883636817336
0.0018637647153809667
0.0018616446759551764
0.0018595204455778003
0.001857404480688274
0.0018552941037341952
0.0018531772075220942
0.001851075910963118
0.0018489735666662455
0.0018468651687726378
0.0018447680631652474
0.0018426725873723626
0.0018405826995149255
0.0018384932773187757
0.001836405019275844
0.0018343233969062567
0.0018322414252907038
0.0018301663221791387
0.0018280914518982172
0.001826018444262445
0.0018239548662677407
0.0018218830227851868
0.0018198273610323668
0.0018177672754973173
0.0018157137092202902
0.0018136539729312062
0.0018116089049726725
0.0018095651175826788
0.0018075138796120882
0.0018054776592180133
0.0018034392269328237
0.0018014058005064726
0.0017993696965277195
0.0017973399953916669
0.0017953175120055676
0.0017933007329702377
0.0017912723124027252
0.0017892594914883375
0.0017872464377433062
0.0017852329183369875
0.0017832277808338404
0.001781226135790348
0.0017792260041460395
0.0017772213323041797
0.0017752250423654914
0.0017732366686686873
0.001771246548742056
0.0017692632973194122
0.001767279114574194
0.0017652970273047686
0.0017633216921240091
0.0017613490344956517
0.001759372535161674
0.0017574066296219826
0.00175543874502182
0.0017534758662804961
0.0017515210201963782
0.001749556278809905
0.0017476052744314075
0.0017456598579883575
0.0017437099013477564
0.0017417608760297298
0.001739816041663289
0.0017378800548613071
0.0017359470948576927
0.0017340141348540783
0.0017320822225883603
0.0017301503103226423
0.0017282275948673487
0.0017263126792386174
0.0017243908951058984
0.0017224750481545925
0.001720559666864574
0.0017186537152156234
0.0017167433397844434
0.0017148439073935151
0.0017129462212324142
0.0017110509797930717
0.001709149801172316
0.0017072584014385939
0.0017053688643500209
0.001703485962934792
0.0017016021301969886
0.0016997249331325293
0.0016978458734229207
0.0016959694912657142
0.001694096252322197
0.0016922290669754148
0.001690367003902793
0.0016885021468624473
0.0016866473015397787
0.0016847809311002493
0.0016829334199428558
0.0016810790402814746
0.0016792331589385867
0.0016773913521319628
0.0016755468677729368
0.0016737108817324042
0.0016718754777684808
0.0016700448468327522
0.0016682047862559557
0.0016663826536387205
0.0016645550495013595
0.0016627323348075151
0.0016609133454039693
0.0016590991290286183
0.0016572846798226237
0.0016554781468585134
0.0016536694020032883
0.0016518636839464307
0.0016500587807968259
0.0016482585342600942
0.0016464615473523736
0.001644669915549457
0.0016428822418674827
0.0016410923562943935
0.0016393100377172232
0.0016375307459384203
0.0016357444692403078
0.0016339754220098257
0.0016322019509971142
0.0016304324381053448
0.0016286663012579083
0.0016268983017653227
0.0016251358902081847
0.001623378018848598
0.0016216186340898275
0.0016198641387745738
0.0016181136015802622
0.0016163685359060764
0.0016146217240020633
0.0016128820134326816
0.0016111392760649323
0.001609408762305975
0.0016076728934422135
0.0016059427289292216
0.001604215009137988
0.0016024879878386855
0.0016007665544748306
0.0015990477986633778
0.0015973264817148447
0.001595615642145276
0.0015939036384224892
0.0015921960584819317
0.0015904856845736504
0.0015887843910604715
0.0015870839124545455
0.0015853882068768144
0.0015836923848837614
0.001582002849318087
0.0015803152928128839
0.0015786265721544623
0.0015769458841532469
0.0015752670587971807
0.0015735900960862637
0.0015719152288511395
0.001570239313878119
0.0015685711987316608
0.00156690226867795
0.0015652369474992156
0.001563572557643056
0.0015619180630892515
0.0015602621715515852
0.001558606862090528
0.001556960167363286
0.0015553163830190897
0.0015536713181063533
0.0015520289307460189
0.0015503852628171444
0.001548750908114016
0.001547111663967371
0.0015454848762601614
0.0015438548289239407
0.0015422283904626966
0.001540604280307889
0.0015389819163829088
0.0015373603673651814
0.0015357466181740165
0.0015341391554102302
0.0015325286658480763
0.001530925859697163
0.0015293194446712732
0.0015277176862582564
0.0015261179069057107
0.0015245191752910614
0.0015229253331199288
0.001521334983408451
0.0015197456814348698
0.001518159988336265
0.001516580581665039
0.0015150002436712384
0.0015134225832298398
0.0015118467854335904
0.001510275062173605
0.0015087019419297576
0.0015071355737745762
0.0015055694384500384
0.0015040072612464428
0.001502452534623444
0.0015008959453552961
0.0014993422664701939
0.001497786259278655
0.0014962393324822187
0.0014946970622986555
0.0014931487385183573
0.0014916087966412306
0.0014900760725140572
0.0014885390410199761
0.0014870035229250789
0.0014854734763503075
0.001483945525251329
0.0014824189711362123
0.0014809025451540947
0.0014793802984058857
0.0014778634067624807
0.0014763459330424666
0.001474834862165153
0.0014733257703483105
0.0014718198217451572
0.0014703184133395553
0.0014688132796436548
0.0014673128025606275
0.0014658140717074275
0.001464316388592124
0.0014628343051299453
0.0014613401144742966
0.001459851278923452
0.0014583695447072387
0.0014568830374628305
0.001455414341762662
0.0014539373805746436
0.001452461234293878
0.00145098811481148
0.0014495161594823003
0.0014480578247457743
0.001446590875275433
0.001445129862986505
0.0014436740893870592
0.0014422169188037515
0.0014407671988010406
0.001439312007278204
0.0014378621708601713
0.001436416176147759
0.0014349748380482197
0.0014335343148559332
0.0014320934424176812
0.0014306559460237622
0.0014292270643636584
0.0014277921291068196
0.0014263641787692904
0.0014249386731535196
0.0014235158450901508
0.0014220922021195292
0.00142067507840693
0.0014192578382790089
0.001417846535332501
0.0014164346503093839
0.001415023929439485
0.0014136160025373101
0.0014122168067842722
0.0014108143514022231
0.0014094127109274268
0.0014080214314162731
0.0014066215371713042
0.0014052289770916104
0.0014038385124877095
0.0014024574775248766
0.0014010709710419178
0.001399685861542821
0.0013983072713017464
0.0013969311257824302
0.0013955545146018267
0.0013941801153123379
0.001392815844155848
0.0013914448209106922
0.0013900753110647202
0.0013887174427509308
0.001387358526699245
0.0013860000763088465
0.0013846444198861718
0.0013832896947860718
0.0013819410232827067
0.0013805852504447103
0.001379244145937264
0.0013779003638774157
0.0013765564654022455
0.001375216874293983
0.0013738812413066626
0.001372546423226595
0.001371215097606182
0.001369885983876884
0.0013685541925951838
0.001367231598123908
0.0013659093528985977
0.0013645883882418275
0.0013632706832140684
0.0013619523961097002
0.001360641443170607
0.0013593289768323302
0.00135802139993757
0.0013567159185186028
0.0013554072938859463
0.0013541060034185648
0.0013528075069189072
0.001351507962681353
0.0013502152869477868
0.0013489200500771403
0.0013476292369887233
0.0013463429640978575
0.0013450556434690952
0.001343769603408873
0.0013424950884655118
0.0013412119587883353
0.0013399345334619284
0.0013386618811637163
0.0013373879482969642
0.001336119370535016
0.0013348476495593786
0.001333584077656269
0.0013323226012289524
0.0013310579815879464
0.0013298033736646175
0.0013285428285598755
0.0013272917130962014
0.0013260358246043324
0.0013247852912172675
0.001323538483120501
0.0013222874840721488
0.0013210505712777376
0.0013198080705478787
0.0013185683637857437
0.0013173340121284127
0.001316093490459025
0.001314859720878303
0.001313628745265305
0.001312406500801444
0.0013111780863255262
0.0013099574716761708
0.0013087301049381495
0.001307512866333127
0.0013062948128208518
0.0013050759444013238
0.001303869765251875
0.0013026557862758636
0.0013014484429731965
0.0013002402847632766
0.0012990414397791028
0.0012978366576135159
0.001296635833568871
0.0012954353587701917
0.0012942415196448565
0.0012930447701364756
0.0012918516295030713
0.0012906660558655858
0.001289475942030549
0.0012882906012237072
0.00128710747230798
0.0012859317939728498
0.0012847462203353643
0.0012835758971050382
0.001282393466681242
0.001281228382140398
0.0012800534022971988
0.0012788847088813782
0.001277716364711523
0.0012765538413077593
0.0012753901537507772
0.0012742304243147373
0.0012730710441246629
0.0012719181831926107
0.0012707606656476855
0.0012696086196228862
0.0012684580869972706
0.0012673144228756428
0.0012661655200645328
0.0012650201097130775
0.0012638806365430355
0.0012627417454496026
0.001261601923033595
0.0012604660587385297
0.0012593341525644064
0.0012582011986523867
0.001257074880413711
0.001255944138392806
0.0012548166560009122
0.0012536919675767422
0.001252576825208962
0.0012514538830146194
0.0012503369944170117
0.0012492206878960133
0.0012481071753427386
0.0012469959910959005
0.001245881780050695
0.0012447742046788335
0.0012436644174158573
0.0012425690656527877
0.00124146300368011
0.0012403650907799602
0.0012392678763717413
0.0012381711276248097
0.0012370750773698092
0.0012359824031591415
0.0012348935706540942
0.0012338052038103342
0.001232718350365758
0.0012316376669332385
0.0012305529089644551
0.0012294702464714646
0.001228388282470405
0.0012273178435862064
0.0012262422824278474
0.0012251654407009482
0.0012240962823852897
0.0012230247957631946
0.001221958314999938
0.0012208966072648764
0.0012198317563161254
0.00121876853518188
0.001217709737829864
0.001216649659909308
0.0012155985459685326
0.0012145398650318384
0.001213487354107201
0.0012124404311180115
0.0012113903649151325
0.0012103469343855977
0.001209298730827868
0.001208254019729793
0.001207214780151844
0.0012061730958521366
0.0012051397934556007
0.0012041064910590649
0.001203065039590001
0.0012020363938063383
0.0012010086793452501
0.0011999774724245071
0.001198953134007752
0.0011979318223893642
0.001196906901896
0.0011958834948018193
0.0011948622995987535
0.0011938451789319515
0.0011928327148780227
0.0011918173404410481
0.0011908059241250157
0.0011897943913936615
0.0011887865839526057
0.0011877781944349408
0.0011867756256833673
0.0011857727076858282
0.001184773282147944
0.001183770946227014
0.0011827722191810608
0.0011817750055342913
0.0011807851260527968
0.0011797931510955095
0.0011787990806624293
0.001177811878733337
0.0011768256081268191
0.0011758386390283704
0.001174856093712151
0.0011738750617951155
0.0011728903045877814
0.0011719124158844352
0.0011709330137819052
0.0011699582682922482
0.0011689845705404878
0.0011680134339258075
0.0011670462554320693
0.0011660740710794926
0.0011651082895696163
0.0011641440214589238
0.0011631808010861278
0.001162217347882688
0.0011612595990300179
0.0011603060411289334
0.0011593452654778957
0.0011583879822865129
0.001157437451183796
0.0011564873857423663
0.0011555341770872474
0.001154587953351438
0.0011536410311236978
0.001152694458141923
0.0011517528910189867
0.001150808995589614
0.0011498699896037579
0.0011489302851259708
0.0011479948880150914
0.0011470604222267866
0.0011461289832368493
0.0011451926548033953
0.0011442620307207108
0.0011433346662670374
0.001142409280873835
0.0011414829641580582
0.0011405589757487178
0.001139638014137745
0.0011387171689420938
0.0011378020280972123
0.001136880717240274
0.0011359651107341051
0.00113504973705858
0.0011341385543346405
0.00113322411198169
0.0011323187500238419
0.001131412573158741
0.0011305066291242838
0.001129602431319654
0.0011286938097327948
0.0011277943849563599
0.0011268947273492813
0.001125998329371214
0.001125094247981906
0.0011242025066167116
0.001123308320529759
0.0011224214686080813
0.0011215287959203124
0.0011206375202164054
0.0011197507847100496
0.001118863350711763
0.0011179784778505564
0.001117096864618361
0.0011162146693095565
0.0011153318919241428
0.0011144560994580388
0.001113580889068544
0.001112701604142785
0.0011118317488580942
0.0011109570041298866
0.001110085635446012
0.0011092182248830795
0.0011083494173362851
0.001107482356019318
0.001106618670746684
0.0011057518422603607
0.0011048888554796576
0.001104029593989253
0.0011031710309907794
0.0011023160768672824
0.0011014589108526707
0.001100602326914668
0.0010997492354363203
0.0010989001020789146
0.0010980498045682907
0.0010971992742270231
0.0010963550303131342
0.0010955079924315214
0.0010946601396426558
0.0010938184568658471
0.0010929753771051764
0.001092138234525919
0.001091299345716834
0.0010904654627665877
0.0010896266903728247
0.0010887918761000037
0.0010879579931497574
0.0010871266713365912
0.001086295349523425
0.0010854685679078102
0.0010846381774172187
0.0010838122107088566
0.0010829884558916092
0.0010821627220138907
0.001081340597011149
0.0010805203346535563
0.0010797014692798257
0.001078885979950428
0.0010780688608065248
0.0010772569803521037
0.0010764438193291426
0.001075632288120687
0.0010748181957751513
0.0010740063153207302
0.0010731997899711132
0.0010723931482061744
0.0010715901153162122
0.0010707853361964226
0.0010699802078306675
0.0010691810166463256
0.0010683803120628
0.001067580422386527
0.0010667823953554034
0.0010659865802153945
0.0010651916963979602
0.0010643991408869624
0.0010636069346219301
0.0010628171730786562
0.0010620286921039224
0.0010612402111291885
0.0010604534763842821
0.0010596693027764559
0.0010588830336928368
0.001058101886883378
0.0010573206236585975
0.001056535984389484
0.0010557589121162891
0.001054980675689876
0.0010542012751102448
0.0010534321190789342
0.0010526553960517049
0.0010518836788833141
0.0010511111468076706
0.0010503424564376473
0.0010495756287127733
0.0010488046100363135
0.0010480409255251288
0.0010472717694938183
0.0010465140221640468
0.0010457499884068966
0.0010449878172948956
0.0010442285565659404
0.0010434702271595597
0.0010427116649225354
0.0010419534519314766
0.0010412002447992563
0.0010404461063444614
0.001039692317135632
0.0010389417875558138
0.00103819090873003
0.0010374431731179357
0.001036695670336485
0.0010359490988776088
0.001035204972140491
0.0010344593320041895
0.0010337206767871976
0.0010329749202355742
0.0010322376620024443
0.0010314969113096595
0.0010307601187378168
0.0010300255380570889
0.0010292887454852462
0.0010285540483891964
0.001027821796014905
0.0010270903585478663
0.001026360085234046
0.0010256296955049038
0.0010248986072838306
0.001024171942844987
0.0010234478395432234
0.0010227221064269543
0.0010219974210485816
0.0010212770430371165
0.0010205558501183987
0.0010198368690907955
0.001019118120893836
0.0010184000711888075
0.0010176834184676409
0.0010169683955609798
0.001016251859255135
0.0010155430063605309
0.001014827867038548
0.001014116802252829
0.0010134062031283975
0.0010126999113708735
0.001011992571875453
0.0010112859308719635
0.0010105795226991177
0.0010098757920786738
0.0010091722942888737
0.0010084687964990735
0.001007769606076181
0.001007072627544403
0.0010063736699521542
0.001005676225759089
0.0010049816919490695
0.0010042862268164754
0.0010035907616838813
0.0010028985561802983
0.0010022069327533245
0.0010015162406489253
0.0010008241515606642
0.0010001369519159198
0.0009994503343477845
0.000998763251118362
0.000998077797703445
0.0009973944397643209
0.0009967091027647257
0.0009960295865312219
0.000995350070297718
0.0009946676436811686
0.0009939889423549175
0.000993309891782701
0.0009926349157467484
0.0009919608710333705
0.0009912865934893489
0.0009906146442517638
0.0009899416472762823
0.0009892688831314445
0.0009886008920148015
0.0009879301069304347
0.000987260602414608
0.0009865927277132869
0.0009859265992417932
0.0009852631483227015
0.0009845925960689783
0.0009839317062869668
0.0009832711657509208
0.0009826119057834148
0.0009819529950618744
0.0009812928037717938
0.0009806350572034717
0.0009799795225262642
0.000979323172941804
0.000978667289018631
0.0009780138498172164
0.0009773608762770891
0.0009767068549990654
0.0009760565008036792
0.0009754098136909306
0.0009747607982717454
0.0009741137619130313
0.0009734633495099843
0.0009728195727802813
0.0009721735259518027
0.0009715280029922724
0.0009708866127766669
0.0009702426614239812
0.0009696027846075594
0.0009689639555290341
0.00096832902636379
0.0009676874615252018
0.0009670528816059232
0.0009664160897955298
0.0009657794144004583
0.0009651442524045706
0.0009645130485296249
0.0009638814372010529
0.0009632523288019001
0.00096262211445719
0.0009619915508665144
0.0009613648289814591
0.0009607322281226516
0.0009601081837899983
0.0009594812290742993
0.0009588578250259161
0.0009582347702234983
0.0009576138691045344
0.0009569897665642202
0.0009563706116750836
0.0009557523881085217
0.0009551289258524776
0.0009545122738927603
0.0009538980666548014
0.0009532801923342049
0.0009526662761345506
0.0009520532330498099
0.0009514344856142998
0.0009508208022452891
0.0009502143948338926
0.0009496025159023702
0.0009489937801845372
0.0009483854519203305
0.0009477760177105665
0.0009471680968999863
0.000946564192418009
0.000945957493968308
0.0009453543461859226
0.0009447524789720774
0.0009441492147743702
0.0009435445535928011
0.0009429426863789558
0.0009423443698324263
0.000941748614422977
0.0009411483770236373
0.0009405508753843606
0.0009399551781825721
0.0009393584332428873
0.0009387651807628572
0.0009381744312122464
0.0009375796653330326
0.0009369887411594391
0.0009363933349959552
0.0009358025272376835
0.000935215619392693
0.000934629759285599
0.00093403848586604
0.0009334557689726353
0.000932868744712323
0.0009322845726273954
0.0009317016811110079
0.0009311166359111667
0.0009305353160016239
0.0009299525991082191
0.0009293711627833545
0.0009287910652346909
0.000928213819861412
0.0009276338969357312
0.0009270574664697051
0.0009264822583645582
0.000925904605537653
0.0009253313764929771
0.0009247573325410485
0.0009241846273653209
0.0009236106416210532
0.0009230382856912911
0.0009224685491062701
0.0009218982304446399
0.0009213298908434808
0.000920764054171741
0.0009201932116411626
0.0009196299943141639
0.0009190645068883896
0.0009184972732327878
0.0009179328917525709
0.0009173681028187275
0.0009168070973828435
0.0009162467322312295
0.000915682699996978
0.0009151260601356626
0.0009145659860223532
0.000914007774554193
0.0009134499123319983
0.0009128922247327864
0.0009123316267505288
0.0009117801091633737
0.0009112259140238166
0.0009106721845455468
0.0009101182222366333
0.0009095663554035127
0.0009090172243304551
0.0009084646007977426
0.0009079142473638058
0.0009073619148693979
0.0009068180806934834
0.0009062691824510694
0.0009057237766683102
0.0009051765664480627
0.0009046288323588669
0.00090408866526559
0.0009035454131662846
0.0009029989596456289
0.0009024547762237489
0.0009019173448905349
0.0009013745584525168
0.00090083631221205
0.0009002977749332786
0.000899764068890363
0.0008992213988676667
0.0008986845496110618
0.0008981475257314742
0.0008976110257208347
0.0008970776689238846
0.0008965447777882218
0.0008960096165537834
0.0008954796358011663
0.0008949477924033999
0.0008944138535298407
0.0008938850369304419
0.0008933583158068359
0.0008928255992941558
0.0008922993438318372
0.0008917716331779957
0.0008912457851693034
0.0008907202864065766
0.0008901932742446661
0.0008896676590666175
0.0008891467587091029
0.00088862469419837
0.0008881026296876371
0.0008875802741385996
0.0008870580932125449
0.0008865391137078404
0.0008860171656124294
0.0008854978368617594
0.0008849836885929108
0.0008844680851325393
0.0008839486981742084
0.0008834322215989232
0.0008829199359752238
0.0008824028773233294
0.0008818895439617336
0.0008813775493763387
0.0008808642742224038
0.0008803509990684688
0.0008798415074124932
0.0008793318411335349
0.0008788226405158639
0.000878312042914331
0.0008778037736192346
0.0008772988221608102
0.0008767907856963575
0.0008762826328165829
0.000875780766364187
0.0008752730791456997
0.0008747700485400856
0.0008742643403820693
0.0008737624739296734
0.0008732613059692085
0.0008727600215934217
0.0008722599595785141
0.00087175820954144
0.000871259078849107
0.0008707572123967111
0.0008702644263394177
0.0008697648881934583
0.0008692686096765101
0.0008687733788974583
0.0008682776242494583
0.0008677806472405791
0.0008672866388224065
0.000866794609464705
0.0008663012995384634
0.0008658099686726928
0.0008653202094137669
0.0008648273651488125
0.0008643351029604673
0.0008638477302156389
0.0008633583202026784
0.0008628711802884936
0.0008623804314993322
0.0008618976571597159
0.0008614078396931291
0.0008609226206317544
0.0008604387403465807
0.0008599522989243269
0.0008594691753387451
0.00085898966062814
0.0008585058967582881
0.0008580206776969135
0.0008575402898713946
0.000857059087138623
0.0008565787575207651
0.0008560993010178208
0.0008556255488656461
0.0008551418432034552
0.000854665762744844
0.0008541904389858246
0.0008537123212590814
0.0008532352512702346
0.0008527641766704619
0.000852289202157408
0.0008518124232068658
0.0008513418142683804
0.000850866490509361
0.0008503959979861975
0.0008499245159327984
0.000849453266710043
0.000848983007017523
0.000848514202516526
0.000848043360747397
0.0008475772337988019
0.0008471074979752302
0.000846643524710089
0.0008461737888865173
0.0008457057410851121
0.0008452429319731891
0.0008447770960628986
0.0008443158003501594
0.0008438518270850182
0.0008433885523118079
0.0008429203880950809
0.0008424618863500655
0.000842002802528441
0.000841539993416518
0.0008410806767642498
0.000840622466057539
0.0008401602390222251
0.0008397040073759854
0.0008392465533688664
0.0008387891575694084
0.0008383357198908925
0.0008378775673918426
0.0008374206372536719
0.0008369661518372595
0.0008365124813281
0.0008360580541193485
0.0008356068865396082
0.0008351512951776385
0.0008347028051503003
0.0008342506480403244
0.0008337998879142106
0.000833350233733654
0.0008328992989845574
0.0008324503432959318
0.0008320024935528636
0.0008315545856021345
0.0008311037090606987
0.0008306599920615554
0.00083021359751001
0.0008297654567286372
0.0008293217979371548
0.0008288766257464886
0.0008284318610094488
0.0008279935573227704
0.0008275450672954321
0.0008271010010503232
0.0008266632212325931
0.0008262202027253807
0.0008257792214863002
0.0008253399282693863
0.0008248981321230531
0.000824458955321461
0.000824020360596478
0.0008235821733251214
0.0008231475367210805
0.000822709291242063
0.0008222702890634537
0.0008218372822739184
0.0008213975233957171
0.00082096440019086
0.0008205306949093938
0.0008200962329283357
0.0008196632843464613
0.0008192291134037077
0.0008187980856746435
0.0008183678146451712
0.0008179372525773942
0.0008175019756890833
0.0008170745568349957
0.0008166441693902016
0.0008162155281752348
0.0008157872362062335
0.0008153569069691002
0.0008149330387823284
0.0008145048632286489
0.0008140786667354405
0.000813653867226094
0.000813224702142179
0.0008127983310259879
0.0008123767911456525
0.0008119535050354898
0.0008115281816571951
0.0008111040224321187
0.000810680678114295
0.0008102597785182297
0.000809838471468538
0.000809418794233352
0.0008089992334134877
0.0008085774024948478
0.0008081549312919378
0.000807739095762372
0.0008073204662650824
0.0008069041068665683
0.0008064864668995142
0.0008060690015554428
0.0008056532824411988
0.0008052361663430929
0.0008048227173276246
0.000804406707175076
0.0008039877284318209
0.0008035764330998063
0.0008031639736145735
0.0008027480798773468
0.0008023399277590215
0.0008019254310056567
0.0008015152416191995
0.0008011011523194611
0.0008006930002011359
0.0008002857211977243
0.0007998700020834804
0.0007994617335498333
0.0007990532903932035
0.0007986458949744701
0.0007982403039932251
0.0007978298235684633
0.0007974220789037645
0.0007970177684910595
0.0007966118864715099
0.000796209555119276
0.0007958033820614219
0.0007953968597576022
0.000794993422459811
0.0007945897523313761
0.0007941891090013087
0.0007937870104797184
0.0007933821179904044
0.0007929819985292852
0.0007925810059532523
0.0007921797805465758
0.0007917797192931175
0.0007913786685094237
0.0007909808773547411
0.0007905820966698229
0.0007901803473941982
0.0007897861651144922
0.0007893849979154766
0.0007889909320510924
0.0007885934901423752
0.0007881956989876926
0.0007878035539761186
0.0007874060538597405
0.0007870134431868792
0.0007866200758144259
0.0007862249622121453
0.0007858324679546058
0.0007854371797293425
0.000785047363024205
0.0007846546941436827
0.0007842620834708214
0.0007838733727112412
0.0007834794814698398
0.0007830919348634779
0.0007827016524970531
0.0007823124178685248
0.0007819231250323355
0.0007815321441739798
0.0007811472751200199
0.0007807594956830144
0.0007803721236996353
0.0007799859158694744
0.0007795966230332851
0.0007792139076627791
0.0007788283983245492
0.0007784425397403538
0.0007780588348396122
0.0007776725688017905
0.0007772911922074854
0.0007769076619297266
0.0007765267509967089
0.0007761408342048526
0.0007757586427032948
0.0007753774407319725
0.0007749969372525811
0.0007746204501017928
0.0007742350571788847
0.0007738553103990853
0.000773476785980165
0.0007731000077910721
0.0007727221818640828
0.0007723419112153351
0.0007719625718891621
0.0007715855026617646
0.0007712087826803327
0.0007708343327976763
0.0007704552263021469
0.0007700831047259271
0.000769706501159817
0.0007693312363699079
0.0007689592894166708
0.0007685832679271698
0.0007682094583287835
0.0007678378606215119
0.0007674627704545856
0.0007670929189771414
0.0007667175959795713
0.0007663477445021272
0.0007659759721718729
0.0007656083325855434
0.0007652349304407835
0.000764863973017782
0.0007644954021088779
0.0007641276461072266
0.0007637600647285581
0.0007633898057974875
0.0007630209438502789
0.0007626551087014377
0.0007622862467542291
0.0007619212265126407
0.0007615553331561387
0.0007611894980072975
0.0007608244195580482
0.0007604582933709025
0.0007600936223752797
0.0007597283693030477
0.0007593657355755568
0.0007590025779791176
0.0007586405263282359
0.0007582770194858313
0.0007579122320748866
0.0007575543131679296
0.0007571903988718987
0.0007568310829810798
0.0007564675761386752
0.0007561102393083274
0.0007557483622804284
0.0007553890463896096
0.0007550290902145207
0.0007546702399849892
0.0007543149404227734
0.0007539559155702591
0.0007535990444011986
0.0007532394956797361
0.0007528821006417274
0.0007525254040956497
0.0007521698717027903
0.0007518153288401663
0.0007514585740864277
0.0007511052535846829
0.0007507490809075534
0.0007503945380449295
0.0007500419160351157
0.0007496877806261182
0.0007493352168239653
0.0007489825948141515
0.0007486309041269124
0.0007482787477783859
0.0007479242631234229
0.0007475747843272984
0.0007472241995856166
0.0007468733820132911
0.0007465214002877474
0.0007461731438525021
0.0007458232576027513
0.0007454746519215405
0.0007451273268088698
0.0007447770913131535
0.0007444287766702473
0.0007440810441039503
0.0007437350577674806
0.00074338901322335
0.0007430391851812601
0.0007426945376209915
0.0007423461065627635
0.0007420051842927933
0.0007416570442728698
0.0007413135026581585
0.0007409673999063671
0.000740624382160604
0.0007402816554531455
0.000739938230253756
0.0007395957945846021
0.0007392530678771436
0.0007389113889075816
0.0007385667413473129
0.0007382261683233082
0.0007378857699222863
0.0007375446148216724
0.000737204507458955
0.0007368637598119676
0.0007365247001871467
0.0007361845346167684
0.0007358480361290276
0.0007355089765042067
0.0007351665408350527
0.0007348316721618176
0.0007344921468757093
0.0007341575110331178
0.000733817694708705
0.0007334823021665215
0.0007331448141485453
0.0007328098290599883
0.000732474320102483
0.0007321380544453859
0.0007318026619032025
0.0007314685499295592
0.0007311366498470306
0.0007308000349439681
0.0007304688915610313
0.0007301333826035261
0.000729801133275032
0.0007294666720554233
0.0007291337824426591
0.0007288047345355153
0.0007284740568138659
0.0007281411089934409
0.000727808743249625
0.0007274790550582111
0.0007271484937518835
0.0007268174085766077
0.0007264886517077684
0.0007261594873853028
0.000725831720046699
0.0007255036034621298
0.0007251758361235261
0.0007248444017022848
0.0007245205342769623
0.0007241909625008702
0.0007238633115775883
0.000723539269529283
0.0007232107454910874
0.0007228836766444147
0.0007225586450658739
0.0007222362910397351
0.0007219074759632349
0.0007215821533463895
0.0007212595082819462
0.0007209358154796064
0.0007206114823929965
0.0007202871493063867
0.0007199652609415352
0.0007196436054073274
0.0007193220080807805
0.000718996103387326
0.0007186728762462735
0.0007183572743088007
0.0007180338725447655
0.0007177118095569313
0.0007173914927989244
0.0007170728058554232
0.0007167521980591118
0.0007164331618696451
0.0007161115645430982
0.0007157920044846833
0.0007154754130169749
0.0007151566678658128
0.0007148389704525471
0.0007145171402953565
0.000714204041287303
0.0007138872751966119
0.0007135707419365644
0.000713250832632184
0.0007129358127713203
0.0007126198033802211
0.0007123035611584783
0.0007119901711121202
0.0007116726483218372
0.0007113592000678182
0.0007110427250154316
0.0007107312558218837
0.0007104144315235317
0.0007101038354448974
0.000709789281245321
0.0007094762986525893
0.0007091655279509723
0.0007088491111062467
0.0007085387478582561
0.0007082294323481619
0.0007079171482473612
0.0007076042820699513
0.0007072936277836561
0.000706984312273562
0.0007066727266646922
0.0007063648663461208
0.00070605194196105
0.0007057437906041741
0.0007054350571706891
0.0007051293505355716
0.0007048171246424317
0.0007045094971545041
0.0007042016950435936
0.000703892728779465
0.0007035870221443474
0.0007032778230495751
0.0007029728731140494
0.0007026641978882253
0.0007023602956905961
0.0007020538905635476
0.0007017495227046311
0.0007014420698396862
0.0007011395646259189
0.0007008338579908013
0.0007005252409726381
0.0007002247730270028
0.0006999201141297817
0.0006996173178777099
0.0006993122515268624
0.0006990098627284169
0.000698707124684006
0.0006984060746617615
0.0006981041515246034
0.0006977994344197214
0.0006974987336434424
0.0006971971597522497
0.00069689832162112
0.000696594943292439
0.0006962966872379184
0.0006959973252378404
0.0006956960423849523
0.0006953965057618916
0.0006950964452698827
0.0006947972578927875
0.0006944971974007785
0.0006942004547454417
0.0006939003360457718
0.0006936032441444695
0.0006933057447895408
0.0006930091185495257
0.0006927097565494478
0.0006924155750311911
0.000692115630954504
0.0006918201688677073
0.000691524357534945
0.000691227032802999
0.0006909318035468459
0.0006906387861818075
0.0006903449539095163
0.0006900473381392658
0.0006897546700201929
0.0006894594407640398
0.0006891653756611049
0.0006888721254654229
0.0006885782931931317
0.0006882830639369786
0.000687992840539664
0.0006877013365738094
0.0006874056998640299
0.0006871151272207499
0.0006868221680633724
0.000686531828250736
0.0006862420705147088
0.0006859488203190267
0.000685657374560833
0.0006853666272945702
0.000685078848619014
0.0006847883341833949
0.0006844979361630976
0.0006842078291811049
0.0006839203415438533
0.0006836281390860677
0.0006833389052189887
0.000683052756357938
0.0006827637553215027
0.0006824780721217394
0.0006821862771175802
0.0006819014670327306
0.0006816129316575825
0.0006813269574195147
0.000681040168274194
0.0006807552417740226
0.0006804667063988745
0.0006801804411225021
0.0006798983667977154
0.0006796089583076537
0.0006793254287913442
0.0006790408515371382
0.0006787583115510643
0.0006784702418372035
0.0006781866541132331
0.00067790417233482
0.0006776188383810222
0.0006773373461328447
0.000677051953971386
0.000676770112477243
0.0006764846039004624
0.0006762075354345143
0.0006759224343113601
0.00067564204800874
0.0006753610796295106
0.0006750789470970631
0.0006747975130565464
0.0006745156715624034
0.0006742351106368005
0.0006739550735801458
0.0006736759678460658
0.0006733938353136182
0.0006731150788255036
0.0006728365551680326
0.0006725581479258835
0.0006722780526615679
0.0006719962111674249
0.0006717189680784941
0.0006714423070661724
0.0006711662281304598
0.0006708851433359087
0.0006706093554385006
0.0006703312392346561
0.000670055509544909
0.000669774308335036
0.0006694974726997316
0.0006692230817861855
0.0006689485744573176
0.000668672495521605
0.0006683945539407432
0.0006681212107650936
0.0006678465288132429
0.0006675718468613923
0.0006672951858490705
0.0006670214352197945
0.000666746636852622
0.0006664731190539896
0.0006662005325779319
0.0006659236969426274
0.0006656523910351098
0.0006653793971054256
0.0006651077419519424
0.0006648331182077527
0.0006645614630542696
0.0006642906810157001
0.0006640198989771307
0.0006637464393861592
0.0006634718738496304
0.0006632033619098365
0.0006629318231716752
0.0006626625545322895
0.0006623900262638927
0.0006621200009249151
0.0006618502084165812
0.0006615836755372584
0.000661312195006758
0.000661041121929884
0.0006607708637602627
0.000660503632389009
0.0006602343055419624
0.0006599671905860305
0.0006596987368538976
0.0006594295846298337
0.0006591627025045455
0.0006588944233953953
0.0006586264353245497
0.0006583592621609569
0.0006580928456969559
0.0006578275351785123
0.0006575583247467875
0.0006572949350811541
0.0006570261903107166
0.0006567629752680659
0.000656494521535933
0.0006562300259247422
0.0006559628527611494
0.0006556985317729414
0.0006554346764460206
0.0006551677361130714
0.0006549055688083172
0.0006546424119733274
0.0006543796043843031
0.0006541142356581986
0.000653850962407887
0.0006535881548188627
0.0006533233681693673
0.0006530624814331532
0.0006527962977997959
0.000652535236440599
0.0006522746407426894
0.0006520142778754234
0.0006517496658489108
0.0006514887209050357
0.0006512280087918043
0.0006509657832793891
0.0006507069920189679
0.0006504449411295354
0.0006501836469396949
0.0006499220617115498
0.0006496663554571569
0.0006494027329608798
0.0006491442327387631
0.000648884626571089
0.000648627697955817
0.0006483688484877348
0.0006481069722212851
0.0006478508585132658
0.0006475892732851207
0.0006473346729762852
0.0006470761145465076
0.0006468174979090691
0.000646558590233326
0.0006463044555857778
0.000646046653855592
0.0006457858835346997
0.0006455312250182033
0.0006452740635722876
0.0006450192886404693
0.0006447627092711627
0.0006445077015087008
0.0006442496669478714
0.0006439972203224897
0.0006437408155761659
0.0006434834212996066
0.0006432301015593112
0.0006429752102121711
0.000642721657641232
0.0006424651946872473
0.0006422128062695265
0.0006419572164304554
0.0006417063414119184
0.0006414515082724392
0.0006411958602257073
0.0006409435882233083
0.0006406907923519611
0.0006404403829947114
0.0006401856662705541
0.0006399358389899135
0.0006396829849109054
0.0006394305964931846
0.0006391771021299064
0.0006389251793734729
0.0006386740133166313
0.0006384231965057552
0.0006381736020557582
0.0006379230762831867
0.0006376717938110232
0.0006374224321916699
0.0006371735944412649
0.0006369215552695096
0.0006366714951582253
0.0006364224827848375
0.0006361735286191106
0.0006359246326610446
0.0006356753874570131
0.0006354270153678954
0.0006351762567646801
0.0006349300383590162
0.0006346803857013583
0.0006344306748360395
0.0006341841071844101
0.0006339365500025451
0.0006336881779134274
0.0006334406207315624
0.0006331962649710476
0.0006329476018436253
0.0006327042356133461
0.0006324540008790791
0.0006322071421891451
0.0006319629610516131
0.0006317155202850699
0.0006314729689620435
0.0006312254117801785
0.0006309805321507156
0.0006307328003458679
0.0006304897833615541
0.0006302461260929704
0.0006300005479715765
0.0006297557265497744
0.0006295110215432942
0.0006292685284279287
0.0006290242890827358
0.0006287809228524566
0.0006285353447310627
0.0006282940157689154
0.0006280520465224981
0.0006278048967942595
0.0006275633932091296
0.0006273202016018331
0.0006270796875469387
0.0006268357392400503
0.0006265942356549203
0.0006263531977310777
0.0006261107628233731
0.0006258690264075994
0.0006256274646148086
0.0006253881729207933
0.0006251470767892897
0.0006249083089642227
0.0006246642442420125
0.0006244265823625028
0.0006241854280233383
0.0006239449721761048
0.0006237059133127332
0.0006234626634977758
0.0006232254672795534
0.0006229864666238427
0.0006227467092685401
0.0006225069519132376
0.0006222685915417969
0.0006220290088094771
0.0006217911140993237
0.0006215519970282912
0.0006213148008100688
0.0006210768478922546
0.0006208395352587104
0.0006206042016856372
0.0006203643861226737
0.0006201282958500087
0.000619890633970499
0.000619652564637363
0.0006194158922880888
0.0006191774155013263
0.0006189435953274369
0.0006187063409015536
0.0006184744997881353
0.0006182354991324246
0.0006179994088597596
0.0006177651230245829
0.0006175288581289351
0.0006172938155941665
0.0006170581327751279
0.0006168244872242212
0.0006165902013890445
0.0006163555081002414
0.0006161208730190992
0.0006158850155770779
0.0006156507297419012
0.0006154162692837417
0.0006151869893074036
0.0006149503751657903
0.0006147184176370502
0.0006144850049167871
0.0006142511847428977
0.0006140194018371403
0.0006137849413789809
0.000613553449511528
0.0006133218994364142
0.0006130911060608923
0.0006128573440946639
0.0006126260268501937
0.0006123954080976546
0.0006121635669842362
0.0006119305035099387
0.0006116987206041813
0.0006114692660048604
0.0006112390547059476
0.0006110086105763912
0.0006107763620093465
0.0006105464417487383
0.0006103168707340956
0.0006100867176428437
0.0006098570302128792
0.0006096288561820984
0.0006093985866755247
0.0006091690738685429
0.0006089420639909804
0.0006087113870307803
0.0006084812921471894
0.000608254165854305
0.0006080248858779669
0.0006077978177927434
0.0006075674900785089
0.0006073403637856245
0.000607112655416131
0.000606885296292603
0.0006066577625460923
0.0006064294138923287
0.0006062019965611398
0.0006059781881049275
0.0006057499558664858
0.0006055205594748259
0.000605295761488378
0.0006050703232176602
0.0006048441864550114
0.0006046174094080925
0.0006043907487764955
0.0006041659507900476
0.0006039405125193298
0.0006037144339643419
0.0006034902762621641
0.0006032634992152452
0.000603040331043303
0.0006028130883350968
0.0006025899783708155
0.0006023648311384022
0.0006021416047587991
0.0006019151769578457
0.0006016917759552598
0.0006014705868437886
0.0006012445664964616
0.0006010208162479103
0.0006007989286445081
0.0006005761679261923
0.0006003515445627272
0.0006001296569593251
0.0005999066052027047
0.0005996832624077797
0.0005994625389575958
0.0005992385558784008
0.000599018472712487
0.000598796468693763
0.0005985743482597172
0.0005983507726341486
0.0005981284775771201
0.000597908569034189
0.0005976852844469249
0.0005974663654342294
0.0005972447106614709
0.0005970248021185398
0.0005968041368760169
0.0005965836462564766
0.0005963638541288674
0.0005961424903944135
0.0005959237460047007
0.0005957011017017066
0.0005954845692031085
0.0005952637875452638
0.00059504370437935
0.0005948252510279417
0.0005946042947471142
0.0005943890428170562
0.0005941673298366368
0.0005939502734690905
0.0005937295500189066
0.0005935112130828202
0.0005932938656769693
0.000593075470533222
0.0005928576574660838
0.0005926399026066065
0.0005924232536926866
0.0005922033451497555
0.0005919866962358356
0.0005917707458138466
0.0005915515357628465
0.0005913392524234951
0.0005911196931265295
0.0005909024039283395
0.0005906858132220805
0.0005904689896851778
0.0005902544362470508
0.0005900377291254699
0.0005898219533264637
0.0005896068760193884
0.0005893909838050604
0.0005891756736673415
0.0005889597232453525
0.0005887453444302082
0.0005885285791009665
0.0005883160629309714
0.0005880998214706779
0.0005878863157704473
0.0005876705981791019
0.0005874569760635495
0.0005872448091395199
0.0005870272871106863
0.0005868152366019785
0.0005866014398634434
0.0005863883416168392
0.0005861753597855568
0.0005859598750248551
0.0005857493379153311
0.0005855337949469686
0.0005853230250068009
0.000585108355153352
0.0005848966538906097
0.0005846841377206147
0.0005844719707965851
0.0005842591053806245
0.0005840461817570031
0.0005838354118168354
0.000583623826969415
0.0005834132898598909
0.000583200657274574
0.0005829882575199008
0.0005827787681482732
0.0005825664848089218
0.0005823572864755988
0.0005821442464366555
0.0005819342914037406
0.0005817234050482512
0.0005815141485072672
0.0005813033203594387
0.0005810913280583918
0.0005808832938782871
0.0005806743865832686
0.0005804648972116411
0.0005802536616101861
0.0005800434155389667
0.0005798353813588619
0.0005796265322715044
0.0005794177413918078
0.0005792093579657376
0.0005790014402009547
0.0005787915433757007
0.0005785821122117341
0.0005783761152997613
0.0005781658110208809
0.0005779579514637589
0.0005777502665296197
0.0005775437457486987
0.0005773362936452031
0.0005771247670054436
0.0005769187700934708
0.0005767130642198026
0.0005765068344771862
0.0005762996152043343
0.0005760922213084996
0.0005758844781666994
0.0005756779573857784
0.0005754725425504148
0.0005752654979005456
0.0005750605487264693
0.0005748544353991747
0.0005746475653722882
0.000574442557990551
0.0005742335924878716
0.0005740286433137953
0.0005738236359320581
0.0005736208404414356
0.0005734153091907501
0.0005732103018090129
0.0005730033153668046
0.0005727993557229638
0.0005725949304178357
0.0005723906215280294
0.000572186429053545
0.0005719805485568941
0.0005717758322134614
0.0005715740844607353
0.0005713674472644925
0.0005711664562113583
0.0005709623219445348
0.0005707601085305214
0.0005705557996407151
0.0005703531205654144
0.0005701495101675391
0.000569947122130543
0.0005697438027709723
0.0005695397849194705
0.0005693370476365089
0.0005691364058293402
0.0005689336103387177
0.0005687311058863997
0.0005685292999260128
0.0005683277850039303
0.000568124873097986
0.0005679238820448518
0.0005677224253304303
0.0005675185238942504
0.0005673178820870817
0.0005671189865097404
0.0005669175880029798
0.0005667150253430009
0.0005665146745741367
0.0005663151969201863
0.0005661129835061729
0.0005659151938743889
0.0005657128640450537
0.0005655121058225632
0.0005653133848682046
0.0005651130923070014
0.0005649141385219991
0.000564711110200733
0.0005645151250064373
0.0005643140757456422
0.0005641166935674846
0.0005639169248752296
0.0005637168069370091
0.0005635173292830586
0.0005633211112581193
0.0005631217500194907
0.0005629206425510347
0.0005627232021652162
0.0005625266931019723
0.0005623264005407691
0.0005621305317617953
0.0005619303556159139
0.0005617340793833137
0.000561535416636616
0.0005613375687971711
0.0005611408851109445
0.0005609420477412641
0.0005607460625469685
0.0005605489714071155
0.0005603515892289579
0.0005601553129963577
0.00055995665024966
0.0005597592098638415
0.0005595652619376779
0.0005593706155195832
0.0005591709050349891
0.0005589751526713371
0.0005587794003076851
0.0005585829494521022
0.0005583880702033639
0.0005581916193477809
0.00055799720576033
0.0005578003474511206
0.0005576069233939052
0.0005574121605604887
0.0005572146037593484
0.0005570214707404375
0.0005568258929997683
0.0005566326435655355
0.0005564374732784927
0.0005562435835599899
0.000556047772988677
0.0005558535340242088
0.0005556597025133669
0.0005554651143029332
0.0005552709917537868
0.0005550780333578587
0.0005548841436393559
0.0005546925822272897
0.0005544954910874367
0.0005543031729757786
0.000554111204110086
0.0005539174890145659
0.0005537251709029078
0.0005535318050533533
0.0005533398943953216
0.0005531458300538361
0.0005529527552425861
0.0005527611938305199
0.0005525699816644192
0.0005523781292140484
0.0005521852872334421
0.0005519933183677495
0.0005518018733710051
0.0005516083911061287
0.0005514177610166371
0.0005512277130037546
0.0005510366754606366
0.000550843367818743
0.0005506521556526423
0.0005504607688635588
0.000550270895473659
0.0005500800325535238
0.0005498896352946758
0.0005496983067132533
0.0005495099467225373
0.0005493174539878964
0.0005491286865435541
0.0005489361356012523
0.0005487496964633465
0.0005485577858053148
0.0005483671557158232
0.0005481789703480899
0.0005479886312969029
0.0005478003295138478
0.0005476105725392699
0.0005474222707562149
0.0005472315824590623
0.0005470423493534327
0.0005468536983244121
0.000546665396541357
0.0005464788991957903
0.0005462881526909769
0.0005461002583615482
0.0005459119565784931
0.0005457220249809325
0.0005455359350889921
0.0005453468183986843
0.0005451604956761003
0.0005449713789857924
0.000544784008525312
0.0005445972201414406
0.00054440728854388
0.0005442213732749224
0.0005440360982902348
0.0005438472726382315
0.0005436610081233084
0.0005434718332253397
0.0005432854522950947
0.0005431008175946772
0.0005429156008176506
0.0005427259602583945
0.000542539928574115
0.0005423533148132265
0.0005421678069978952
0.0005419831722974777
0.00054179533617571
0.0005416116327978671
0.0005414244369603693
0.0005412395694293082
0.0005410541198216379
0.0005408679717220366
0.0005406839773058891
0.0005404971307143569
0.0005403142422437668
0.000540129141882062
0.0005399424117058516
0.000539759814273566
0.0005395740736275911
0.0005393900792114437
0.000539204222150147
0.0005390195874497294
0.0005388368736021221
0.0005386532284319401
0.0005384716205298901
0.000538283959031105
0.0005380996153689921
0.0005379175418056548
0.000537732383236289
0.0005375499022193253
0.0005373671883717179
0.0005371831357479095
0.0005370000726543367
0.0005368170095607638
0.0005366349359974265
0.0005364508833736181
0.0005362692172639072
0.0005360853392630816
0.0005359037895686924
0.0005357210175134242
0.0005355390021577477
0.0005353576852940023
0.0005351740983314812
0.0005349924322217703
0.0005348106496967375
0.0005346260732039809
0.0005344478995539248
0.000534265476744622
0.0005340850912034512
0.0005339032504707575
0.0005337214097380638
0.0005335402674973011
0.0005333603476174176
0.0005331798456609249
0.0005329962004907429
0.000532815873157233
0.0005326370010152459
0.0005324541707523167
0.0005322756478562951
0.0005320946802385151
0.0005319159245118499
0.0005317361210472882
0.0005315542221069336
0.0005313761648721993
0.0005311949644237757
0.0005310153937898576
0.0005308350082486868
0.0005306561943143606
0.000530476972926408
0.0005302972276695073
0.0005301185301505029
0.0005299378535710275
0.000529759272467345
0.0005295822629705071
0.0005294006550684571
0.0005292242858558893
0.000529043551068753
0.0005288677057251334
0.0005286879604682326
0.0005285079823806882
0.000528331205714494
0.000528152275364846
0.000527975324075669
0.0005277968593873084
0.0005276183946989477
0.0005274429568089545
0.0005272642592899501
0.0005270878318697214
0.0005269080284051597
0.0005267313681542873
0.0005265543586574495
0.0005263772909529507
0.0005262013291940093
0.0005260236794129014
0.0005258457968011498
0.0005256702424958348
0.0005254938150756061
0.0005253175622783601
0.0005251395632512867
0.00052496453281492
0.0005247874069027603
0.0005246106302365661
0.0005244364147074521
0.0005242583574727178
0.000524084665812552
0.0005239087622612715
0.00052373216021806
0.0005235575954429805
0.0005233811098150909
0.0005232053226791322
0.0005230302340351045
0.0005228568916209042
0.0005226803477853537
0.0005225050263106823
0.0005223308107815683
0.0005221565952524543
0.0005219822633080184
0.0005218068836256862
0.0005216322606429458
0.0005214595003053546
0.0005212832475081086
0.00052110874094069
0.0005209355149418116
0.0005207631038501859
0.0005205868510529399
0.0005204133922234178
0.0005202398169785738
0.0005200652522034943
0.0005198933067731559
0.0005197199061512947
0.0005195458070375025
0.0005193729884922504
0.000519198423717171
0.0005190272349864244
0.000518853310495615
0.0005186818889342248
0.0005185070331208408
0.0005183347966521978
0.0005181632004678249
0.0005179913714528084
0.0005178194842301309
0.0005176462582312524
0.0005174729158170521
0.000517301436048001
0.0005171287921257317
0.0005169588257558644
0.0005167870549485087
0.0005166147602722049
0.0005164428730495274
0.0005162715679034591
0.0005160995642654598
0.0005159275606274605
0.0005157575942575932
0.0005155866383574903
0.0005154156242497265
0.0005152445519343019
0.0005150720244273543
0.0005149036296643317
0.0005147315678186715
0.0005145605537109077
0.0005143895978108048
0.0005142194568179548
0.0005140503053553402
0.0005138794076628983
0.000513711420353502
0.000513540580868721
0.0005133691010996699
0.0005131999496370554
0.0005130299832671881
0.000512860540766269
0.000512691040057689
0.0005125206080265343
0.0005123520968481898
0.0005121820722706616
0.0005120140267536044
0.0005118443514220417
0.0005116758402436972
0.0005115051753818989
0.0005113367806188762
0.0005111689679324627
0.0005109990597702563
0.0005108312470838428
0.0005106634343974292
0.0005104941665194929
0.000510327285155654
0.0005101577844470739
0.0005099900881759822
0.0005098218680359423
0.000509655277710408
0.0005094863008707762
0.0005093172076158226
0.00050915073370561
0.0005089829792268574
0.0005088153411634266
0.0005086479359306395
0.0005084791919216514
0.0005083135911263525
0.0005081468843854964
0.000507980352267623
0.0005078120739199221
0.0005076441448181868
0.0005074786022305489
0.0005073122447356582
0.0005071467021480203
0.0005069792969152331
0.0005068115424364805
0.0005066463490948081
0.0005064786528237164
0.0005063130520284176
0.0005061472184024751
0.0005059828399680555
0.0005058168899267912
0.000505649542901665
0.0005054848734289408
0.0005053170607425272
0.0005051534972153604
0.0005049885367043316
0.0005048229359090328
0.0005046578007750213
0.0005044906865805387
0.0005043258424848318
0.0005041628028266132
0.0005039984243921936
0.0005038320668973029
0.0005036652437411249
0.0005035028443671763
0.0005033384077250957
0.0005031742621213198
0.0005030091851949692
0.0005028420127928257
0.0005026807193644345
0.0005025149439461529
0.0005023522535338998
0.0005021883989684284
0.0005020240205340087
0.0005018602823838592
0.0005016971263103187
0.0005015330971218646
0.0005013691261410713
0.0005012057954445481
0.0005010421155020595
0.0005008797161281109
0.0005007162690162659
0.000500552065204829
0.0005003901896998286
0.0005002274410799146
0.0005000650999136269
0.0004999015363864601
0.0004997383803129196
0.0004995769122615457
0.0004994127084501088
0.0004992525209672749
0.0004990893066860735
0.0004989256267435849
0.0004987640422768891
0.0004986028652638197
0.0004984396509826183
0.0004982788232155144
0.0004981155507266521
0.0004979546065442264
0.000497791450470686
0.0004976331256330013
0.0004974682815372944
0.0004973086761310697
0.000497147033456713
0.0004969851579517126
0.0004968247376382351
0.000496663386002183
0.0004965020925737917
0.0004963402752764523
0.0004961808444932103
0.0004960197838954628
0.000495856802444905
0.0004956988850608468
0.0004955382319167256
0.0004953787429258227
0.0004952179151587188
0.0004950567963533103
0.0004948980640619993
0.0004947370034642518
0.0004945782129652798
0.0004944156971760094
0.0004942556261084974
0.0004940961371175945
0.0004939368809573352
0.0004937792546115816
0.000493618892505765
0.0004934586468152702
0.0004932996234856546
0.0004931400180794299
0.0004929832648485899
0.0004928226117044687
0.0004926638212054968
0.0004925039829686284
0.0004923447268083692
0.0004921845393255353
0.000492027320433408
0.000491869228426367
0.0004917100886814296
0.0004915532772429287
0.0004913942539133132
0.000491233600769192
0.0004910783027298748
0.0004909179406240582
0.0004907618276774883
0.0004906040267087519
0.0004904440720565617
0.0004902876098640263
0.0004901296342723072
0.0004899718915112317
0.000489813566673547
0.0004896557657048106
0.0004894989542663097
0.0004893409786745906
0.0004891850403510034
0.0004890283453278244
0.0004888705443590879
0.0004887133836746216
0.0004885569214820862
0.000488400983158499
0.00048824265832081437
0.00048808674910105765
0.00048792926827445626
0.00048777289339341223
0.00048761622747406363
0.0004874593869317323
0.0004873048746958375
0.00048714736476540565
0.00048699197941459715
0.0004868361575063318
0.0004866802482865751
0.00048652521218173206
0.0004863684007432312
0.00048621284076943994
0.00048605576739646494
0.0004858995962422341
0.00048574531683698297
0.0004855907172895968
0.00048543562297709286
0.00048527962644584477
0.0004851236008107662
0.0004849701072089374
0.0004848144599236548
0.00048465945292264223
0.0004845048242714256
0.0004843508650083095
0.0004841951886191964
0.00048403983237221837
0.00048388648428954184
0.0004837309825234115
0.0004835773434024304
0.00048342306399717927
0.0004832690174225718
0.0004831152327824384
0.0004829601675737649
0.00048280623741447926
0.00048265294753946364
0.0004824998613912612
0.0004823460185434669
0.00048219013842754066
0.0004820382164325565
0.00048188347136601806
0.0004817307344637811
0.0004815754946321249
0.0004814225248992443
0.0004812703118659556
0.00048111655632965267
0.0004809637612197548
0.0004808100638911128
0.00048065773444250226
0.00048050456098280847
0.00048035240615718067
0.0004801996983587742
0.0004800464666914195
0.00047989562153816223
0.0004797427973244339
0.00047959090443328023
0.00047943813842721283
0.0004792855470441282
0.0004791334504261613
0.0004789819067809731
0.0004788303922396153
0.00047867742250673473
0.00047852424904704094
0.0004783741314895451
0.0004782227042596787
0.00047807127702981234
0.00047791918041184545
0.00047776923747733235
0.000477617111755535
0.0004774650151375681
0.00047731591621413827
0.0004771627427544445
0.0004770138184539974
0.00047686134348623455
0.00047671046922914684
0.00047656032256782055
0.0004764092154800892
0.00047625857405364513
0.00047610775800421834
0.00047595883370377123
0.0004758073191624135
0.0004756558337248862
0.00047550644376315176
0.0004753561515826732
0.00047520731459371746
0.00047505556722171605
0.000474906584713608
0.000474756263429299
0.00047460710629820824
0.0004744561156257987
0.0004743071331176907
0.0004741582670249045
0.00047400748007930815
0.0004738596035167575
0.00047370902029797435
0.0004735599795822054
0.0004734123358502984
0.00047326163621619344
0.0004731127992272377
0.000472964282380417
0.0004728130588773638
0.00047266538604162633
0.0004725172184407711
0.00047236960381269455
0.00047221992281265557
0.00047206951421685517
0.00047192355850711465
0.00047177309170365334
0.00047162603004835546
0.00047147704754024744
0.0004713298985734582
0.0004711810906883329
0.0004710327193606645
0.0004708853375632316
0.0004707357147708535
0.00047059060307219625
0.00047044147504493594
0.000470294791739434
0.0004701479338109493
0.0004699982237070799
0.0004698519769590348
0.0004697051481343806
0.00046955759171396494
0.0004694092203862965
0.00046926169306971133
0.00046911457320675254
0.00046896847197785974
0.0004688222543336451
0.0004686747561208904
0.00046852880041114986
0.00046838197158649564
0.0004682342696469277
0.0004680884594563395
0.0004679400008171797
0.00046779500553384423
0.00046764977741986513
0.0004675030359067023
0.0004673569928854704
0.0004672094073612243
0.0004670627531595528
0.000466920027974993
0.0004667734319809824
0.0004666259337682277
0.0004664807056542486
0.0004663352738134563
0.0004661899583879858
0.00046604417730122805
0.000465897232061252
0.00046575290616601706
0.0004656081146094948
0.0004654615477193147
0.00046531640691682696
0.00046517059672623873
0.00046502702753059566
0.00046488118823617697
0.00046473753172904253
0.0004645932640414685
0.00046444544568657875
0.00046430196380242705
0.0004641581326723099
0.0004640137776732445
0.00046386889880523086
0.0004637252714019269
0.00046357911196537316
0.0004634347860701382
0.0004632923810277134
0.0004631480551324785
0.0004630035546142608
0.0004628598690032959
0.0004627146408893168
0.00046257273061200976
0.0004624265420716256
0.00046228483552113175
0.00046214114991016686
0.00046199720236472785
0.00046185290557332337
0.0004617090744432062
0.0004615663783624768
0.00046142336213961244
0.0004612803168129176
0.00046113759162835777
0.0004609940224327147
0.0004608511517290026
0.0004607080772984773
0.0004605649155564606
0.0004604223067872226
0.0004602815315593034
0.0004601367108989507
0.00045999427675269544
0.0004598535888362676
0.00045970812789164484
0.00045956778922118247
0.00045942445285618305
0.00045928347390145063
0.00045913958456367254
0.00045899691758677363
0.00045885564759373665
0.0004587136209011078
0.0004585727583616972
0.0004584303533192724
0.00045828911243006587
0.00045814673649147153
0.0004580058157444
0.000457863905467093
0.00045772173325531185
0.00045758180203847587
0.0004574396589305252
0.00045729897101409733
0.00045715770102106035
0.00045701590715907514
0.0004568758304230869
0.00045673325075767934
0.00045659448369406164
0.0004564525734167546
0.00045631182729266584
0.0004561707901302725
0.00045603077160194516
0.0004558898799587041
0.0004557477368507534
0.0004556100757326931
0.0004554686020128429
0.00045532858348451555
0.0004551883030217141
0.00045504726585932076
0.00045490710181184113
0.0004547685675788671
0.00045462799607776105
0.0004544876574072987
0.0004543467948678881
0.0004542080860119313
0.00045406832941807806
0.00045392976608127356
0.0004537894274108112
0.0004536505148280412
0.00045350956497713923
0.0004533716128207743
0.00045323200174607337
0.00045309256529435515
0.00045295144082047045
0.00045281570055522025
0.0004526771081145853
0.0004525365075096488
0.00045239730388857424
0.0004522597009781748
0.0004521193914115429
0.00045198254520073533
0.000451842526672408
0.0004517042834777385
0.00045156595297157764
0.00045142744784243405
0.00045128841884434223
0.00045114997192285955
0.00045101376599632204
0.00045087459147907794
0.0004507386183831841
0.00045059973490424454
0.00045045959996059537
0.00045032327761873603
0.0004501841904129833
0.00045004914863966405
0.0004499089845921844
0.0004497726622503251
0.0004496353503782302
0.000449495593784377
0.000449360377388075
0.00044922163942828774
0.0004490854626055807
0.000448947015684098
0.0004488122940529138
0.00044867495307698846
0.000448535691248253
0.0004484002711251378
0.0004482615040615201
0.0004481260839384049
0.0004479902272578329
0.00044785343925468624
0.0004477159527596086
0.0004475789319258183
0.0004474429879337549
0.0004473067820072174
0.00044717034325003624
0.0004470345447771251
0.000446898426162079
0.0004467628023121506
0.0004466243553906679
0.0004464891680981964
0.0004463528748601675
0.0004462174838408828
0.00044608250027522445
0.00044594588689506054


==> figures/Thermo_imperfection/less_snapshots/lossFFNtoLS_Temp_sampled.txt <==
54.71799087524414
52.72343444824219
50.181068420410156
46.49322509765625
40.73200607299805
31.8688907623291
20.434009552001953
10.894454002380371
7.469389915466309
5.312420845031738
3.302097797393799
1.9855852127075195
1.049088954925537
0.5709434747695923
0.3770744800567627
0.3014944791793823
0.25525546073913574
0.22012761235237122
0.19348439574241638
0.17190970480442047
0.15369917452335358
0.13837623596191406
0.125488743185997
0.11452217400074005
0.10507525503635406
0.09685610234737396
0.08963513374328613
0.08323384076356888
0.07751645147800446
0.07237955182790756
0.0677437111735344
0.06354730576276779
0.05974116176366806
0.05628487095236778
0.053144246339797974
0.05028936266899109
0.04769330471754074
0.045331601053476334
0.043181560933589935
0.04122219607234001
0.03943392634391785
0.037798717617988586
0.03629995509982109
0.03492249548435211
0.03365250304341316
0.032477665692567825
0.031386882066726685
0.03037036955356598
0.029419519007205963
0.028526825830340385
0.027685746550559998
0.02689061500132084
0.026136644184589386
0.025419646874070168
0.02473611943423748
0.024083005264401436
0.023457761853933334
0.02285819500684738
0.022282438352704048
0.021728912368416786
0.021196188405156136
0.02068311534821987
0.02018861472606659
0.01971178501844406
0.019251761958003044
0.018807845190167427
0.018379338085651398
0.017965616658329964
0.017566107213497162
0.017180291935801506
0.016807621344923973
0.016447657719254494
0.01609991304576397
0.01576394960284233
0.015439352951943874
0.015125689096748829
0.014822560362517834
0.01452960167080164
0.014246435835957527
0.013972676359117031
0.01370795164257288
0.013451957143843174
0.013204315677285194
0.012964708730578423
0.012732796370983124
0.012508291751146317
0.01229085959494114
0.012080197222530842
0.011876052245497704
0.011678086593747139
0.011486073024570942
0.01129971258342266
0.011118762195110321
0.010942960157990456
0.01077207550406456
0.010605893097817898
0.010444200597703457
0.010286744683980942
0.010133353061974049
0.009983842261135578
0.009838028810918331
0.009695742279291153
0.009556835517287254
0.00942111387848854
0.009288485161960125
0.009158777073025703
0.009031904861330986
0.008907715789973736
0.008786137215793133
0.008667019195854664
0.008550298400223255
0.008435871452093124
0.008323658257722855
0.008213598281145096
0.008105583488941193
0.007999571040272713
0.007895479910075665
0.007793257012963295
0.00769282691180706
0.007594169583171606
0.007497210521250963
0.007401886861771345
0.007308176252990961
0.007216039579361677
0.00712541863322258
0.00703628733754158
0.006948597263544798
0.006862312089651823
0.006777418777346611
0.006693867035210133
0.006611635908484459
0.006530670449137688
0.006450980436056852
0.006372513249516487
0.006295254919677973
0.00621916726231575
0.00614422420039773
0.006070420611649752
0.005997713189572096
0.005926075857132673
0.005855512339621782
0.005785978399217129
0.00571745028719306
0.005649919155985117
0.005583352874964476
0.005517737474292517
0.005453060381114483
0.005389299709349871
0.00532641913741827
0.0052644130773842335
0.005203270819038153
0.005142954643815756
0.005083462223410606
0.005024781450629234
0.004966876469552517
0.0049097370356321335
0.004853354766964912
0.004797712434083223
0.0047427937388420105
0.004688590299338102
0.004635068122297525
0.004582226742058992
0.004530054982751608
0.004478532820940018
0.004427647218108177
0.00437738373875618
0.004327741451561451
0.004278689622879028
0.004230231046676636
0.004182346165180206
0.004135034512728453
0.0040882667526602745
0.004042051266878843
0.003996370360255241
0.0039512082003057
0.003906555473804474
0.0038624138105660677
0.0038187687750905752
0.0037756108213216066
0.0037329327315092087
0.0036907147150486708
0.0036489563062787056
0.0036076640244573355
0.0035668143536895514
0.0035263991449028254
0.0034864195622503757
0.0034468728117644787
0.0034077423624694347
0.003369018202647567
0.0033307073172181845
0.0032928050495684147
0.003255286253988743
0.003218169789761305
0.0031814435496926308
0.003145097056403756
0.0031091254204511642
0.003073532832786441
0.00303830043412745
0.003003432648256421
0.002968941116705537
0.002934797666966915
0.0029010213911533356
0.0028675964567810297
0.00283451727591455
0.0028017833828926086
0.0027694031596183777
0.0027373579796403646
0.002705660415813327
0.0026743020862340927
0.002643271815031767
0.0026125963777303696
0.002582238521426916
0.002552215475589037
0.002522520488128066
0.0024931670632213354
0.0024641382042318583
0.0024354320485144854
0.0024070541840046644
0.0023790071718394756
0.0023512758780270815
0.0023238775320351124
0.002296794205904007
0.0022700463887304068
0.002243603812530637
0.0022174897603690624
0.0021916984114795923
0.0021662272047251463
0.0021410719491541386
0.0021162324119359255
0.0020917095243930817
0.002067508641630411
0.00204362440854311
0.002020041923969984
0.001996785867959261
0.0019738341215997934
0.0019512083381414413
0.0019288851181045175
0.0019068646943196654
0.0018851646455004811
0.0018637647153809667
0.0018426725873723626
0.0018218830227851868
0.0018014058005064726
0.001781226135790348
0.0017613490344956517
0.0017417608760297298
0.0017224750481545925
0.001703485962934792
0.0016847809311002493
0.0016663826536387205
0.0016482585342600942
0.0016304324381053448
0.0016128820134326816
0.001595615642145276
0.0015786265721544623
0.0015619180630892515
0.0015454848762601614
0.0015293194446712732
0.0015134225832298398
0.001497786259278655
0.0014824189711362123
0.0014673128025606275
0.001452461234293878
0.0014378621708601713
0.0014235158450901508
0.0014094127109274268
0.0013955545146018267
0.0013819410232827067
0.0013685541925951838
0.0013554072938859463
0.0013424950884655118
0.0013298033736646175
0.0013173340121284127
0.0013050759444013238
0.0012930447701364756
0.001281228382140398
0.0012696086196228862
0.0012582011986523867
0.0012469959910959005
0.0012359824031591415
0.0012251654407009482
0.0012145398650318384
0.0012041064910590649
0.0011938451789319515
0.001183770946227014
0.0011738750617951155
0.0011641440214589238
0.001154587953351438
0.0011451926548033953
0.0011359651107341051
0.0011268947273492813
0.0011179784778505564
0.0011092182248830795
0.001100602326914668
0.001092138234525919
0.0010838122107088566
0.001075632288120687
0.001067580422386527
0.0010596693027764559
0.0010518836788833141
0.0010442285565659404
0.001036695670336485
0.0010292887454852462
0.0010219974210485816
0.001014827867038548
0.001007769606076181
0.0010008241515606642
0.0009939889423549175
0.000987260602414608
0.0009806350572034717
0.0009741137619130313
0.0009676874615252018
0.0009613648289814591
0.0009551289258524776
0.0009489937801845372
0.0009429426863789558
0.0009369887411594391
0.0009311166359111667
0.0009253313764929771
0.0009196299943141639
0.000914007774554193
0.0009084646007977426
0.0009029989596456289
0.0008976110257208347
0.0008922993438318372
0.0008870580932125449
0.0008818895439617336
0.0008767907856963575
0.00087175820954144
0.000866794609464705
0.0008618976571597159
0.000857059087138623
0.000852289202157408
0.0008475772337988019
0.0008429203880950809
0.0008383357198908925
0.0008337998879142106
0.0008293217979371548
0.0008248981321230531
0.0008205306949093938
0.0008162155281752348
0.0008119535050354898
0.000807739095762372
0.0008035764330998063
0.0007994617335498333
0.0007953968597576022
0.0007913786685094237
0.0007874060538597405
0.0007834794814698398
0.0007795966230332851
0.0007757586427032948
0.0007719625718891621
0.0007682094583287835
0.0007644954021088779
0.0007608244195580482
0.0007571903988718987
0.0007535990444011986
0.0007500419160351157
0.0007465214002877474
0.0007430391851812601
0.0007395957945846021
0.0007361845346167684
0.0007328098290599883
0.0007294666720554233
0.0007261594873853028
0.0007228836766444147
0.0007196436054073274
0.0007164331618696451
0.000713250832632184
0.0007101038354448974
0.000706984312273562
0.000703892728779465
0.0007008338579908013
0.0006977994344197214
0.0006947972578927875
0.0006918201688677073
0.0006888721254654229
0.0006859488203190267
0.000683052756357938
0.0006801804411225021
0.0006773373461328447
0.0006745156715624034
0.0006717189680784941
0.0006689485744573176
0.0006662005325779319
0.0006634718738496304
0.0006607708637602627
0.0006580928456969559
0.0006554346764460206
0.0006527962977997959
0.0006501836469396949
0.0006475892732851207
0.0006450192886404693
0.0006424651946872473
0.0006399358389899135
0.0006374224321916699
0.0006349300383590162
0.0006324540008790791
0.0006300005479715765
0.0006275633932091296
0.0006251470767892897
0.0006227467092685401
0.0006203643861226737
0.0006179994088597596
0.0006156507297419012
0.0006133218994364142
0.0006110086105763912
0.0006087113870307803
0.0006064294138923287
0.0006041659507900476
0.0006019151769578457
0.0005996832624077797
0.0005974663654342294
0.0005952637875452638
0.000593075470533222
0.0005909024039283395
0.0005887453444302082
0.0005866014398634434
0.0005844719707965851
0.0005823572864755988
0.0005802536616101861
0.0005781658110208809
0.0005760922213084996
0.0005740286433137953
0.0005719805485568941
0.000569947122130543
0.0005679238820448518
0.0005659151938743889
0.0005639169248752296
0.0005619303556159139
0.00055995665024966
0.00055799720576033
0.000556047772988677
0.000554111204110086
0.0005521852872334421
0.000550270895473659
0.0005483671557158232
0.0005464788991957903
0.0005445972201414406
0.0005427259602583945
0.0005408679717220366
0.0005390195874497294
0.0005371831357479095
0.0005353576852940023
0.0005335402674973011
0.0005317361210472882
0.0005299378535710275
0.000528152275364846
0.0005263772909529507
0.0005246106302365661
0.0005228568916209042
0.00052110874094069
0.0005193729884922504
0.0005176462582312524
0.0005159275606274605
0.0005142194568179548
0.0005125206080265343
0.0005108312470838428
0.00050915073370561
0.0005074786022305489
0.0005058168899267912
0.0005041628028266132
0.0005025149439461529
0.0005008797161281109
0.0004992525209672749
0.0004976331256330013
0.0004960197838954628
0.0004944156971760094
0.0004928226117044687
0.000491233600769192
0.0004896557657048106
0.00048808674910105765
0.00048652521218173206
0.0004849701072089374
0.00048342306399717927
0.00048188347136601806
0.00048035240615718067
0.0004788303922396153
0.00047731591621413827
0.0004758073191624135
0.0004743071331176907
0.0004728130588773638
0.0004713298985734582
0.0004698519769590348
0.00046838197158649564
0.000466920027974993
0.0004654615477193147
0.0004640137776732445
0.00046257273061200976
0.00046113759162835777
0.00045970812789164484
0.00045828911243006587
0.0004568758304230869
0.0004554686020128429
0.00045406832941807806
0.0004526771081145853
0.00045128841884434223
0.0004499089845921844
0.000448535691248253
0.00044717034325003624


==> figures/Thermo_imperfection/less_snapshots/lossFFNtoLS_disp_history.txt <==
12.437299728393555
12.371708869934082
12.30687141418457
12.242645263671875
12.178857803344727
12.1152982711792
12.051719665527344
11.987878799438477
11.923547744750977
11.858527183532715
11.792633056640625
11.725695610046387
11.657546997070312
11.58802604675293
11.516973495483398
11.444223403930664
11.369616508483887
11.292985916137695
11.214173316955566
11.133009910583496
11.04932689666748
10.962969779968262
10.87377643585205
10.781597137451172
10.686287879943848
10.587714195251465
10.48575210571289
10.380298614501953
10.271251678466797
10.15853214263916
10.042080879211426
9.921850204467773
9.797815322875977
9.669970512390137
9.538333892822266
9.402947425842285
9.263879776000977
9.121223449707031
8.975102424621582
8.825675010681152
8.67311954498291
8.517664909362793
8.359567642211914
8.199126243591309
8.03667163848877
7.872584819793701
7.707286834716797
7.541234970092773
7.374927520751953
7.208899021148682
7.043706893920898
6.87993049621582
6.718151569366455
6.5589375495910645
6.402825355529785
6.250288486480713
6.101731777191162
5.957461833953857
5.817683696746826
5.682495594024658
5.551895618438721
5.4257917404174805
5.304008483886719
5.186305999755859
5.072383880615234
4.961899757385254
4.854472637176514
4.7497053146362305
4.647189140319824
4.546523094177246
4.447330474853516
4.349268913269043
4.252035617828369
4.155379772186279
4.059096336364746
3.963026523590088
3.8670554161071777
3.7710988521575928
3.6751017570495605
3.5790278911590576
3.482858657836914
3.386587381362915
3.29022216796875
3.193781614303589
3.0972983837127686
3.0008139610290527
2.90438175201416
2.8080668449401855
2.7119369506835938
2.6160683631896973
2.520542860031128
2.4254467487335205
2.3308701515197754
2.236910581588745
2.1436715126037598
2.051262617111206
1.9598021507263184
1.8694145679473877
1.7802331447601318
1.6923974752426147
1.6060534715652466
1.5213518142700195
1.4384468793869019
1.3574976921081543
1.2786624431610107
1.2021013498306274
1.1279735565185547
1.0564374923706055
0.9876475930213928
0.921754002571106
0.8589005470275879
0.7992216944694519
0.7428386807441711
0.6898564696311951
0.6403589248657227
0.5944039821624756
0.5520191192626953
0.5131967663764954
0.47789132595062256
0.4460170269012451
0.4174482524394989
0.39202114939689636
0.3695392608642578
0.34977924823760986
0.33249980211257935
0.3174501955509186
0.30437880754470825
0.2930401563644409
0.28320106863975525
0.27464359998703003
0.2671683728694916
0.2605956196784973
0.2547667324542999
0.24954445660114288
0.24481405317783356
0.24048225581645966
0.23647679388523102
0.232744038105011
0.22924616932868958
0.22595751285552979
0.22286078333854675
0.21994350850582123
0.21719542145729065
0.2146063596010208
0.21216519176959991
0.209859699010849
0.20767734944820404
0.20560583472251892
0.203633651137352
0.20175105333328247
0.1999501883983612
0.19822503626346588
0.19657115638256073
0.1949850171804428
0.19346390664577484
0.1920051872730255
0.19060608744621277
0.18926368653774261
0.1879744976758957
0.18673484027385712
0.18554113805294037
0.18438930809497833
0.18327562510967255
0.18219642341136932
0.1811482012271881
0.18012776970863342
0.1791321337223053
0.17815855145454407
0.1772046834230423
0.1762685924768448
0.17534856498241425
0.17444320023059845
0.17355170845985413
0.17267349362373352
0.17180825769901276
0.17095603048801422
0.1701168417930603
0.16929101943969727
0.16847866773605347
0.16767998039722443
0.16689518094062805
0.16612407565116882
0.16536659002304077
0.16462227702140808
0.1638907790184021
0.16317135095596313
0.16246342658996582
0.1617661714553833
0.16107867658138275
0.16040028631687164
0.1597301959991455
0.1590677946805954
0.158412367105484
0.15776348114013672
0.15712085366249084
0.15648400783538818
0.15585291385650635
0.15522730350494385
0.15460705757141113
0.15399229526519775
0.1533828228712082
0.1527787148952484
0.15217992663383484
0.15158633887767792
0.1509981006383896
0.1504150778055191
0.14983724057674408
0.14926451444625854
0.14869682490825653
0.14813417196273804
0.14757628738880157
0.14702314138412476
0.14647455513477325
0.14593040943145752
0.14539065957069397
0.14485503733158112
0.14432351291179657
0.14379598200321198
0.14327232539653778
0.14275242388248444
0.14223623275756836
0.14172372221946716
0.14121472835540771
0.1407092660665512
0.14020727574825287
0.13970866799354553
0.13921339809894562
0.13872139155864716
0.13823260366916656
0.13774697482585907
0.1372644603252411
0.13678503036499023
0.1363086849451065
0.13583527505397797
0.13536478579044342
0.13489724695682526
0.1344325691461563
0.13397064805030823
0.13351158797740936
0.13305525481700897
0.13260166347026825
0.13215069472789764
0.13170242309570312
0.13125677406787872
0.13081368803977966
0.13037316501140594
0.129935160279274
0.1294996589422226
0.1290666162967682
0.12863601744174957
0.12820777297019958
0.1277819275856018
0.12735842168331146
0.12693722546100616
0.12651832401752472
0.12610170245170593
0.12568727135658264
0.125275120139122
0.1248650997877121
0.12445725500583649
0.12405158579349518
0.12364804744720459
0.12324655801057816
0.12284717708826065
0.1224498301744461
0.12205453217029572
0.12166132777929306
0.12127000838518143
0.12088076025247574
0.12049336731433868
0.1201079711318016
0.11972450464963913
0.11934293806552887
0.11896323412656784
0.11858544498682022
0.11820941418409348
0.11783528327941895
0.11746295541524887
0.11709240823984146
0.11672364175319672
0.11635664105415344
0.11599138379096985
0.11562786996364594
0.11526604741811752
0.11490596830844879
0.11454751342535019
0.11419078707695007
0.11383567005395889
0.11348222196102142
0.11313039064407349
0.1127801463007927
0.11243155598640442
0.11208450794219971
0.11173900961875916
0.11139513552188873
0.1110527291893959
0.11071190237998962
0.11037256568670273
0.11003470420837402
0.10969839990139008
0.10936354100704193
0.10903017967939377
0.10869821906089783
0.10836774110794067
0.10803866386413574
0.10771102458238602
0.10738478600978851
0.10705993324518204
0.10673647373914719
0.10641440749168396
0.10609366744756699
0.10577426105737686
0.10545622557401657
0.10513951629400253
0.10482410341501236
0.10451002418994904
0.10419722646474838
0.10388573259115219
0.10357552021741867
0.10326653718948364
0.10295884311199188
0.10265238583087921
0.10234713554382324
0.10204314440488815
0.10174041241407394
0.10143884271383286
0.10113846510648727
0.1008392721414566
0.10054128617048264
0.10024449974298477
0.09994880855083466
0.09965436160564423
0.09936104714870453
0.09906884282827377
0.09877776354551315
0.09848784655332565
0.09819904714822769
0.09791132062673569
0.09762472659349442
0.09733925014734268
0.09705483168363571
0.09677153080701828
0.09648928046226501
0.0962081030011177
0.09592801332473755
0.09564897418022156
0.09537099301815033
0.09509404748678207
0.0948181226849556
0.09454323351383209
0.09426940232515335
0.09399659931659698
0.09372477978467941
0.0934540256857872
0.0931842029094696
0.09291540086269379
0.09264763444662094
0.09238080680370331
0.09211501479148865
0.0918501690030098
0.09158630669116974
0.09132342040538788
0.09106151014566422
0.09080055356025696
0.09054053574800491
0.09028150141239166
0.09002337604761124
0.08976619690656662
0.08950997143983841
0.08925469219684601
0.08900036662817001
0.08874692022800446
0.08849442005157471
0.08824281394481659
0.0879921242594719
0.087742380797863
0.08749348670244217
0.08724555373191833
0.08699847012758255
0.0867522805929184
0.08650702983140945
0.08626260608434677
0.0860191211104393
0.08577645570039749
0.08553466200828552
0.08529377728700638
0.08505372703075409
0.08481458574533463
0.08457624167203903
0.08433879166841507
0.08410214632749557
0.08386640250682831
0.0836314707994461
0.08339735120534897
0.08316410332918167
0.08293166756629944
0.08270005136728287
0.08246927708387375
0.0822393149137497
0.0820101648569107
0.0817817822098732
0.08155425637960434
0.08132749795913696
0.08110154420137405
0.08087639510631561
0.08065202087163925
0.08042845875024796
0.08020560443401337
0.07998359203338623
0.07976233959197998
0.07954185456037521
0.07932210713624954
0.07910311967134476
0.07888490706682205
0.07866743952035904
0.07845069468021393
0.07823473960161209
0.07801948487758636
0.07780496776103973
0.0775911957025528
0.07737811654806137
0.07716576009988785
0.07695412635803223
0.0767432451248169
0.07653297483921051
0.076323501765728
0.07611466199159622
0.07590655982494354
0.0756990984082222
0.07549235969781876
0.07528630644083023
0.07508088648319244
0.07487617433071136
0.07467211037874222
0.0744687020778656
0.0742659792304039
0.07406388223171234
0.07386242598295212
0.07366164028644562
0.07346148043870926
0.07326195389032364
0.07306306809186935
0.0728648230433464
0.07266715168952942
0.07247015088796616
0.07227373123168945
0.0720779225230217
0.0718827173113823
0.07168812304735184
0.07149413228034973
0.07130070775747299
0.0711078941822052
0.07091563940048218
0.0707240030169487
0.0705329105257988
0.07034239172935486
0.07015243917703629
0.06996303051710129
0.06977421790361404
0.06958591938018799
0.0693981945514679
0.06921102851629257
0.06902436167001724
0.06883827596902847
0.06865270435810089
0.0684676542878151
0.06828313320875168
0.06809914112091064
0.06791567802429199
0.06773269921541214
0.06755026429891586
0.0673682913184166
0.0671868622303009
0.06700591742992401
0.06682547181844711
0.06664551794528961
0.06646601855754852
0.06628704071044922
0.06610853970050812
0.06593050062656403
0.06575292348861694
0.06557583808898926
0.06539921462535858
0.06522303819656372
0.06504735350608826
0.06487211585044861
0.06469728797674179
0.06452295184135437
0.06434906274080276
0.06417559087276459
0.06400258839130402
0.06382998824119568
0.06365784257650375
0.06348609179258347
0.06331480294466019
0.06314392387866974
0.06297347694635391
0.06280345469713211
0.06263380497694016
0.062464602291584015
0.06229579448699951
0.062127403914928436
0.0619594007730484
0.061791807413101196
0.06162461265921593
0.0614578016102314
0.06129138171672821
0.061125364154577255
0.06095971167087555
0.060794465243816376
0.060629602521657944
0.06046507880091667
0.06030096486210823
0.06013721600174904
0.05997385084629059
0.059810832142829895
0.059648171067237854
0.05948590114712715
0.059323981404304504
0.05916242673993111
0.05900120735168457
0.05884036421775818
0.058679867535829544
0.05851972475647926
0.05835992470383644
0.05820047855377197
0.058041367679834366
0.05788261443376541
0.057724181562662125
0.0575660802423954
0.05740833282470703
0.05725092440843582
0.05709383636713028
0.056937091052532196
0.05678066611289978
0.05662455037236214
0.05646877735853195
0.056313320994377136
0.05615822598338127
0.05600341036915779
0.055848900228738785
0.05569472908973694
0.05554087460041046
0.05538734048604965
0.055234115570783615
0.055081188678741455
0.05492857098579407
0.05477627366781235
0.054624292999506
0.05447259917855263
0.05432121083140373
0.05417012795805931
0.05401935055851936
0.05386887863278389
0.053718697279691696
0.05356881022453308
0.05341922119259834
0.05326994135975838
0.053120944648981094
0.05297224223613739
0.05282382667064667
0.05267571285367012
0.05252787098288536
0.05238037183880806
0.05223310738801956
0.052086155861616135
0.05193948373198509
0.05179310217499733
0.05164700001478195
0.05150118097662926
0.05135565623641014
0.05121040344238281
0.05106544494628906
0.0509207546710968
0.05077635869383812
0.05063223838806152
0.05048840120434761
0.05034483224153519
0.05020155385136604
0.050058551132678986
0.049915824085474014
0.049773383885622025
0.04963119700551033
0.04948931932449341
0.04934769868850708
0.049206361174583435
0.049065276980400085
0.04892450571060181
0.048783980309963226
0.04864374175667763
0.04850379005074501
0.04836408048868179
0.048224661499261856
0.04808551445603371
0.04794665798544884
0.04780803620815277
0.04766971617937088
0.04753165692090988
0.047393880784511566
0.04725638031959534
0.047119129449129105
0.04698217660188675
0.046845484524965286
0.04670904949307442
0.04657291993498802
0.046437036246061325
0.046301428228616714
0.04616611823439598
0.046031057834625244
0.04589628055691719
0.04576176404953003
0.04562753066420555
0.04549356922507286
0.045359887182712555
0.045226458460092545
0.045093320310115814
0.04496045038104057
0.044827863574028015
0.04469553008675575
0.04456348344683647
0.04443170875310898
0.04430021345615387
0.044168971478939056
0.044038042426109314
0.04390737786889076
0.043776970356702805
0.043646860867738724
0.04351700842380524
0.04338744282722473
0.043258171528577805
0.04312916100025177
0.04300042986869812
0.04287197068333626
0.04274381697177887
0.04261590912938118
0.042488303035497665
0.04236097261309624
0.0422339104115963
0.04210713878273964
0.04198066517710686
0.04185445234179497
0.041728533804416656
0.04160287603735924
0.04147752746939659
0.04135245084762573
0.04122767969965935
0.04110317677259445
0.040978942066431046
0.04085501655936241
0.04073135927319527
0.040608007460832596
0.040484942495822906
0.0403621606528759
0.04023967310786247
0.040117472410202026
0.03999556228518486
0.03987393155694008
0.03975261375308037
0.03963156417012215
0.03951083868741989
0.03939037024974823
0.03927021473646164
0.03915034607052803
0.039030786603689194
0.03891151025891304
0.03879252448678017
0.038673847913742065
0.038555458188056946
0.0384373739361763
0.03831959515810013
0.03820209950208664
0.038084909319877625
0.03796801716089249
0.037851423025131226
0.03773515298962593
0.037619151175022125
0.03750348091125488
0.037388090044260025
0.037273019552230835
0.03715824708342552
0.037043772637844086
0.03692960739135742
0.036815766245126724
0.03670221194624901
0.036588963121175766
0.03647603094577789
0.036363404244184494
0.03625108674168587
0.03613909333944321
0.036027394235134125
0.035916008055210114
0.035804931074380875
0.03569415956735611
0.03558371961116791
0.03547358140349388
0.03536376729607582
0.035254258662462234
0.03514505922794342
0.035036180168390274
0.0349276103079319
0.03481937199831009
0.034711435437202454
0.03460382670164108
0.03449653089046478
0.034389570355415344
0.03428289294242859
0.03417655825614929
0.03407054394483566
0.033964842557907104
0.03385946527123451
0.033754412084817886
0.033649664372205734
0.03354526683688164
0.033441174775362015
0.03333740681409836
0.03323395177721977
0.033130843192338943
0.03302804008126259
0.0329255685210228
0.03282342478632927
0.03272159397602081
0.032620105892419815
0.03251893073320389
0.032418087124824524
0.03231757879257202
0.032217372208833694
0.03211752697825432
0.03201797977089882
0.03191877156496048
0.031819898635149
0.03172134980559349
0.031623125076293945
0.03152523562312126
0.03142767772078514
0.03133044019341469
0.031233545392751694
0.031136972829699516
0.031040720641613007
0.030944816768169403
0.030849235132336617
0.030753979459404945
0.030659060925245285
0.030564479529857635
0.030470220372080803
0.03037630021572113
0.030282704159617424
0.03018944524228573
0.030096514150500298
0.03000391274690628
0.02991165779531002
0.02981971949338913
0.029728122055530548
0.02963685244321823
0.029545918107032776
0.02945532090961933
0.029365044087171555
0.02927510440349579
0.029185503721237183
0.029096225276589394
0.029007285833358765
0.028918687254190445
0.028830407187342644
0.028742462396621704
0.028654849156737328
0.028567567467689514
0.02848062478005886
0.028394000604748726
0.028307726606726646
0.028221776708960533
0.028136152774095535
0.0280508641153574
0.027965912595391273
0.027881275862455368
0.027796979993581772
0.027713002637028694
0.02762937918305397
0.02754608541727066
0.027463100850582123
0.027380455285310745
0.027298137545585632
0.02721615508198738
0.027134491130709648
0.027053162455558777
0.02697216533124447
0.026891496032476425
0.026811152696609497
0.026731139048933983
0.02665144018828869
0.026572072878479958
0.026493044570088387
0.02641432173550129
0.026335936039686203
0.026257887482643127
0.026180146262049675
0.026102731004357338
0.026025639846920967
0.02594887837767601
0.025872429832816124
0.0257963128387928
0.025720512494444847
0.025645039975643158
0.025569874793291092
0.02549503743648529
0.02542051672935486
0.025346318259835243
0.025272447615861893
0.025198886170983315
0.025125641375780106
0.025052709504961967
0.024980109184980392
0.024907805025577545
0.02483581379055977
0.0247641634196043
0.024692805483937263
0.024621762335300446
0.024551043286919594
0.024480633437633514
0.02441052533686161
0.02434072457253933
0.024271240457892418
0.02420206367969513
0.024133209139108658
0.024064647033810616
0.02399638667702675
0.02392844296991825
0.02386079728603363
0.02379346638917923
0.02372642233967781
0.02365969307720661
0.023593267425894737
0.02352714352309704
0.023461313918232918
0.023395787924528122
0.023330561816692352
0.023265622556209564
0.02320099249482155
0.02313665673136711
0.023072605952620506
0.023008862510323524
0.02294541336596012
0.0228822473436594
0.02281937189400196
0.022756794467568398
0.022694503888487816
0.022632509469985962
0.022570792585611343
0.022509362548589706
0.02244822308421135
0.022387370467185974
0.02232680469751358
0.022266516461968422
0.022206509485840797
0.022146783769130707
0.0220873411744833
0.02202817238867283
0.02196929231286049
0.021910687908530235
0.02185235358774662
0.02179429493844509
0.0217365063726902
0.02167900837957859
0.021621771156787872
0.021564794704318047
0.021508103236556053
0.021451668813824654
0.021395515650510788
0.021339615806937218
0.021283991634845734
0.021228628233075142
0.021173527464270592
0.02111869491636753
0.021064117550849915
0.02100980095565319
0.02095573954284191
0.020901942625641823
0.020848404616117477
0.02079511620104313
0.020742084830999374
0.02068931609392166
0.0206367876380682
0.020584505051374435
0.020532481372356415
0.02048071101307869
0.020429182797670364
0.020377907902002335
0.020326869562268257
0.020276082679629326
0.020225534215569496
0.020175233483314514
0.020125171169638634
0.020075343549251556
0.020025763660669327
0.019976412877440453
0.01992730051279068
0.019878430292010307
0.01982979103922844
0.01978137157857418
0.01973320171236992
0.019685255363583565
0.019637538120150566
0.019590040668845177
0.01954278163611889
0.01949574612081051
0.019448939710855484
0.01940234750509262
0.019355982542037964
0.019309833645820618
0.019263915717601776
0.019218213856220245
0.019172722473740578
0.01912745274603367
0.01908239535987377
0.019037557765841484
0.018992921337485313
0.018948500975966454
0.0189043041318655
0.018860306590795517
0.0188165120780468
0.01877293549478054
0.0187295563519001
0.018686389550566673
0.018643422052264214
0.01860065385699272
0.018558096140623093
0.018515728414058685
0.018473558127880096
0.01843160018324852
0.018389835953712463
0.01834825612604618
0.018306881189346313
0.01826568692922592
0.018224695697426796
0.01818389818072319
0.01814328134059906
0.0181028563529253
0.018062615767121315
0.018022570759058
0.01798270270228386
0.01794302463531494
0.017903529107570648
0.017864208668470383
0.01782507449388504
0.017786119133234024
0.017747342586517334
0.017708750441670418
0.017670325934886932
0.017632076516747475
0.017594005912542343
0.01755610480904579
0.017518384382128716
0.017480826005339622
0.017443442717194557
0.017406227067112923
0.01736917346715927
0.01733229123055935
0.017295576632022858
0.017259027808904648
0.01722264103591442
0.01718641258776188
0.01715034991502762
0.017114443704485893
0.0170787051320076
0.017043117433786392
0.017007695510983467
0.016972417011857033
0.01693730428814888
0.016902346163988113
0.016867533326148987
0.016832880675792694
0.01679838076233864
0.016764024272561073
0.016729824244976044
0.016695762053132057
0.016661863774061203
0.01662810705602169
0.01659448817372322
0.016561023890972137
0.016527697443962097
0.0164945125579834
0.01646147482097149
0.016428573057055473
0.01639581099152565
0.016363196074962616
0.01633070968091488
0.016298368573188782
0.01626616343855858
0.016234086826443672
0.016202149912714958
0.016170348972082138
0.016138678416609764
0.016107140108942986
0.016075728461146355
0.016044454649090767
0.016013309359550476
0.015982288867235184
0.015951400622725487
0.01592063345015049
0.015889998525381088
0.015859484672546387
0.015829095616936684
0.01579883322119713
0.01576869748532772
0.01573866978287697
0.01570877805352211
0.015678996220231056
0.01564933732151985
0.015619800426065922
0.01559037622064352
0.015561078675091267
0.01553188543766737
0.015502814203500748
0.015473855659365654
0.015445016324520111
0.015416284091770649
0.015387673862278461
0.015359166078269482
0.015330766327679157
0.015302496030926704
0.015274318866431713
0.0152462562546134
0.015218297950923443
0.015190454199910164
0.01516270823776722
0.015135078690946102
0.015107543207705021
0.015080120414495468
0.015052802860736847
0.01502558495849371
0.014998466707766056
0.014971462078392506
0.014944546855986118
0.014917729422450066
0.014891024678945541
0.014864412136375904
0.0148379011079669
0.014811488799750805
0.014785172417759895
0.014758949168026447
0.014732823707163334
0.014706801623106003
0.014680866152048111
0.014655021950602531
0.014629283919930458
0.014603625051677227
0.014578066766262054
0.014552599750459194
0.014527215622365475
0.014501933939754963
0.014476732350885868
0.01445162482559681
0.014426607638597488
0.014401675201952457
0.014376825653016567
0.014352070167660713
0.014327401295304298
0.014302818104624748
0.014278316870331764
0.01425390224903822
0.014229570515453815
0.01420532539486885
0.014181162230670452
0.01415708102285862
0.014133073389530182
0.014109157957136631
0.014085313305258751
0.014061563648283482
0.01403788011521101
0.014014281332492828
0.013990757055580616
0.013967311009764671
0.01394394226372242
0.013920659199357033
0.013897448778152466
0.013874310068786144
0.013851243071258068
0.013828255236148834
0.01380534190684557
0.0137825021520257
0.013759739696979523
0.01373705081641674
0.013714424334466457
0.013691873289644718
0.013669394887983799
0.013646984472870827
0.013624646700918674
0.013602378778159618
0.013580183498561382
0.013558045960962772
0.013535983860492706
0.013514002785086632
0.013492072932422161
0.013470220379531384
0.013448422774672508
0.013426689431071281
0.01340502966195345
0.013383434154093266
0.013361901976168156
0.01334043126553297
0.01331903226673603
0.013297684490680695
0.013276409357786179
0.013255193829536438
0.013234037905931473
0.013212946243584156
0.013191912323236465
0.01317093800753355
0.013150031678378582
0.013129184022545815
0.013108387589454651
0.013087652623653412
0.013066980056464672
0.013046355918049812
0.01302579790353775
0.013005293905735016
0.012984848581254482
0.012964459136128426
0.012944125570356846
0.012923850677907467
0.012903622351586819
0.012883446179330349
0.0128633389249444
0.012843283824622631
0.012823273427784443
0.012803315185010433
0.01278341468423605
0.012763570062816143
0.012743767350912094
0.012724027968943119
0.012704331427812576
0.012684687972068787
0.012665089219808578
0.012645550072193146
0.012626062147319317
0.01260661892592907
0.012587222270667553
0.012567879632115364
0.012548582628369331
0.012529337778687477
0.012510137632489204
0.012490983121097088
0.012471872381865978
0.012452817521989346
0.012433802708983421
0.012414840050041676
0.012395920231938362
0.012377042323350906
0.012358217500150204
0.012339429929852486
0.012320690788328648
0.012302002869546413
0.012283346615731716
0.012264738790690899
0.012246176600456238
0.01222765538841486
0.012209185399115086
0.012190744280815125
0.012172353453934193
0.012154005467891693
0.012135692872107029
0.012117426842451096
0.012099203653633595
0.012081014923751354
0.012062875553965569
0.012044774368405342
0.012026709504425526
0.01200868934392929
0.011990707367658615
0.011972763575613499
0.011954860761761665
0.01193699799478054
0.01191917434334755
0.011901388876140118
0.011883636005222797
0.011865930631756783
0.011848261579871178
0.011830635368824005
0.011813043616712093
0.011795482598245144
0.011777963489294052
0.011760472320020199
0.011743034236133099
0.011725620366632938
0.011708253063261509
0.011690918356180191
0.011673619970679283
0.011656357906758785
0.011639125645160675
0.011621941812336445
0.011604787781834602
0.011587658897042274
0.011570580303668976
0.011553529649972916
0.011536515317857265
0.0115195382386446
0.011502597481012344
0.0114856893196702
0.011468814685940742
0.01145197730511427
0.011435167863965034
0.011418395675718784
0.011401655152440071
0.011384954676032066
0.011368291452527046
0.011351650580763817
0.011335046030580997
0.011318478733301163
0.011301943100988865
0.011285440996289253
0.011268976144492626
0.011252539232373238
0.011236133985221386
0.011219765059649944
0.011203431524336338
0.011187124997377396
0.011170851066708565
0.011154609732329845
0.011138404719531536
0.011122235096991062
0.011106087826192379
0.01108997780829668
0.011073896661400795
0.011057852767407894
0.011041841469705105
0.011025858111679554
0.011009911075234413
0.010993988253176212
0.010978098027408123
0.010962244123220444
0.010946422815322876
0.010930626653134823
0.010914867743849754
0.010899134911596775
0.010883436538279057
0.010867766104638577
0.010852135717868805
0.01083652675151825
0.010820950381457806
0.010805404745042324
0.010789896361529827
0.010774413123726845
0.01075895968824625
0.010743539780378342
0.010728148743510246
0.010712788440287113
0.010697457939386368
0.010682162828743458
0.010666890069842339
0.010651644319295883
0.010636440478265285
0.010621264576911926
0.01060610730201006
0.010590997524559498
0.010575906373560429
0.010560844093561172
0.01054582092911005
0.01053081825375557
0.0105158481746912
0.010500906966626644
0.010485995560884476
0.010471108369529247
0.010456260293722153
0.010441436432301998
0.010426642373204231
0.01041188184171915
0.010397144593298435
0.010382434353232384
0.010367762297391891
0.01035311445593834
0.010338496416807175
0.010323907248675823
0.010309343226253986
0.010294809937477112
0.010280304588377476
0.010265832766890526
0.010251387022435665
0.010236966423690319
0.010222580283880234
0.010208218358457088
0.010193884372711182
0.010179582983255386
0.01016530953347683
0.010151056572794914
0.01013683807104826
0.010122643783688545
0.010108484886586666
0.01009434089064598
0.010080237872898579
0.010066159069538116
0.010052104480564594
0.010038076899945736
0.01002408005297184
0.01001011487096548
0.009996171109378338
0.009982255287468433
0.009968371130526066
0.009954513981938362
0.009940674528479576
0.0099268713966012
0.009913096204400063
0.009899341501295567
0.009885621257126331
0.009871914982795715
0.009858249686658382
0.00984460674226284
0.009830990806221962
0.009817400947213173
0.009803839027881622
0.009790302254259586
0.009776795282959938
0.009763306938111782
0.009749851189553738
0.009736420586705208
0.009723018854856491
0.009709643200039864
0.009696288965642452
0.00968296080827713
0.00966966524720192
0.009656387381255627
0.009643137454986572
0.009629922918975353
0.009616726078093052
0.009603559970855713
0.009590416215360165
0.009577295742928982
0.009564202278852463
0.009551136754453182
0.009538100101053715
0.009525079280138016
0.009512089192867279
0.009499125182628632
0.0094861825928092
0.009473273530602455
0.009460384957492352
0.009447517804801464
0.009434680454432964
0.009421865455806255
0.00940907746553421
0.009396313689649105
0.009383576922118664
0.009370861575007439
0.00935817789286375
0.009345507249236107
0.009332871064543724
0.009320257231593132
0.009307666681706905
0.009295105002820492
0.00928256381303072
0.009270048700273037
0.009257552213966846
0.009245092049241066
0.009232643991708755
0.009220223873853683
0.009207828901708126
0.009195460006594658
0.00918311346322298
0.009170791134238243
0.009158491156995296
0.009146218188107014
0.009133970364928246
0.00912173930555582
0.009109536185860634
0.009097358211874962
0.009085206314921379
0.009073074907064438
0.009060967713594437
0.0090488838031888
0.00903682317584753
0.00902478862553835
0.009012775495648384
0.00900078285485506
0.008988814428448677
0.008976876735687256
0.008964953944087029
0.008953058160841465
0.008941184729337692
0.008929337374866009
0.008917505852878094
0.008905705995857716
0.008893921039998531
0.008882161229848862
0.008870436809957027
0.008858718909323215
0.00884703267365694
0.008835362270474434
0.008823726326227188
0.00881209783256054
0.008800500072538853
0.00878893118351698
0.008777380920946598
0.008765846490859985
0.008754335343837738
0.008742856793105602
0.008731389418244362
0.00871994812041521
0.008708536624908447
0.008697140030562878
0.008685767650604248
0.00867441575974226
0.008663088083267212
0.00865178368985653
0.008640502579510212
0.008629240095615387
0.008618003688752651
0.00860677845776081
0.008595585823059082
0.008584413677453995
0.0085732601583004
0.008562135510146618
0.008551021106541157
0.008539937436580658
0.008528875187039375
0.00851783249527216
0.008506814017891884
0.008495811372995377
0.008484833873808384
0.008473881520330906
0.008462944068014622
0.008452032692730427
0.008441145531833172
0.008430276066064835
0.008419426158070564
0.00840859953314066
0.008397792465984821
0.008387008681893349
0.008376248180866241
0.008365506306290627
0.008354788646101952
0.008344090543687344
0.008333412930369377
0.008322753943502903
0.008312118239700794
0.008301502093672752
0.008290911093354225
0.008280337788164616
0.008269786834716797
0.00825925637036562
0.008248751051723957
0.00823825504630804
0.008227790705859661
0.008217347785830498
0.008206921629607677
0.008196508511900902
0.008186131715774536
0.008175759576261044
0.008165418170392513
0.008155091665685177
0.00814479123800993
0.00813451036810875
0.008124249055981636
0.008114011958241463
0.008103789761662483
0.00809358898550272
0.008083408698439598
0.008073249831795692
0.00806310772895813
0.008052987977862358
0.008042892441153526
0.008032813668251038
0.008022750727832317
0.00801271852105856
0.008002695627510548
0.00799269787967205
0.00798272155225277
0.007972758263349533
0.007962824776768684
0.007952908053994179
0.007943008095026016
0.00793312769383192
0.007923266850411892
0.007913430221378803
0.007903612218797207
0.007893814705312252
0.00788403395563364
0.007874269969761372
0.007864533923566341
0.00785481370985508
0.007845110259950161
0.007835428230464458
0.007825769484043121
0.007816127501428127
0.007806506939232349
0.007796894293278456
0.007787315174937248
0.007777749560773373
0.007768200244754553
0.007758677937090397
0.007749173790216446
0.007739683147519827
0.007730215322226286
0.00772076053544879
0.007711335085332394
0.007701922208070755
0.007692525628954172
0.00768315652385354
0.007673800457268953
0.0076644690707325935
0.007655157707631588
0.007645855192095041
0.007636576425284147
0.007627318147569895
0.0076180752366781235
0.007608858402818441
0.00759965181350708
0.007590466178953648
0.007581303361803293
0.007572159171104431
0.007563029881566763
0.007553920149803162
0.0075448243878781796
0.007535757962614298
0.007526697125285864
0.007517663761973381
0.0075086504220962524
0.007499643601477146
0.007490664254873991
0.007481705397367477
0.007472758647054434
0.007463837042450905
0.007454929873347282
0.007446042262017727
0.00743717048317194
0.007428315468132496
0.007419482339173555
0.007410669699311256
0.0074018691666424274
0.007393091917037964
0.007384325377643108
0.007375581655651331
0.007366861216723919
0.0073581477627158165
0.007349458523094654
0.007340782321989536
0.007332131266593933
0.007323496975004673
0.007314871996641159
0.007306271232664585
0.007297690026462078
0.0072891260497272015
0.007280576508492231
0.007272042334079742
0.00726352771744132
0.007255036849528551
0.007246555760502815
0.00723809702321887
0.00722965132445097
0.007221219129860401
0.00721281673759222
0.007204429246485233
0.00719605153426528
0.007187692914158106
0.0071793533861637115
0.007171033415943384
0.007162726018577814
0.007154439575970173
0.007146167103201151
0.007137913256883621
0.007129677105695009
0.007121459115296602
0.007113256957381964
0.007105068303644657
0.007096902001649141
0.007088746875524521
0.007080613635480404
0.007072495762258768
0.007064395118504763
0.007056309375911951
0.007048243656754494
0.007040191907435656
0.007032155524939299
0.007024137303233147
0.0070161414332687855
0.007008152082562447
0.0070001850835978985
0.006992233917117119
0.0069842953234910965
0.00697637815028429
0.006968474946916103
0.006960593163967133
0.006952723488211632
0.006944866385310888
0.006937029771506786
0.006929208058863878
0.006921408232301474
0.006913617718964815
0.006905844435095787
0.006898088846355677
0.006890350487083197
0.006882622838020325
0.006874920800328255
0.006867226213216782
0.0068595511838793755
0.006851889193058014
0.006844247691333294
0.006836620159447193
0.006829008460044861
0.006821413058787584
0.0068138292990624905
0.006806263234466314
0.006798712071031332
0.00679118512198329
0.00678366469219327
0.006776164751499891
0.006768675986677408
0.006761204916983843
0.006753747351467609
0.006746306084096432
0.006738882511854172
0.006731479894369841
0.006724081933498383
0.006716704927384853
0.006709341891109943
0.006701990496367216
0.006694660056382418
0.006687340326607227
0.006680036894977093
0.0066727506928145885
0.0066654859110713005
0.006658222991973162
0.006650982424616814
0.006643758155405521
0.006636543665081263
0.0066293515264987946
0.006622166372835636
0.006615004502236843
0.00660784961655736
0.006600715219974518
0.0065935938619077206
0.006586480885744095
0.006579387001693249
0.006572313606739044
0.006565249525010586
0.006558199878782034
0.006551170255988836
0.006544147618114948
0.006537140347063541
0.0065301526337862015
0.00652317376807332
0.006516213063150644
0.006509273312985897
0.006502334028482437
0.006495415233075619
0.006488513667136431
0.006481621880084276
0.006474750582128763
0.006467889994382858
0.006461039651185274
0.006454209331423044
0.006447391118854284
0.0064405836164951324
0.006433792412281036
0.0064270151779055595
0.006420254707336426
0.006413506343960762
0.006406774744391441
0.006400053855031729
0.006393343675881624
0.006386654917150736
0.006379973609000444
0.006373308598995209
0.006366653833538294
0.006360015366226435
0.006353395525366068
0.006346784066408873
0.006340188439935446
0.006333605386316776
0.006327033508569002
0.006320477928966284
0.0063139330595731735
0.006307405885308981
0.006300891283899546
0.006294387858361006
0.006287894211709499
0.006281423382461071
0.006274956278502941
0.0062685091979801655
0.006262073293328285
0.006255650892853737
0.00624924385920167
0.006242843344807625
0.006236460525542498
0.0062300898134708405
0.006223728414624929
0.006217385642230511
0.006211055442690849
0.006204736419022083
0.006198429502546787
0.0061921365559101105
0.006185854319483042
0.006179586052894592
0.0061733294278383255
0.006167088635265827
0.0061608608812093735
0.006154646165668964
0.006148438435047865
0.006142247933894396
0.006136068142950535
0.006129904184490442
0.006123749073594809
0.006117605604231358
0.006111477501690388
0.006105363834649324
0.006099253427237272
0.006093162111938
0.006087083835154772
0.006081014405936003
0.006074962206184864
0.006068918388336897
0.006062885746359825
0.006056866608560085
0.00605085538700223
0.006044863723218441
0.00603888276964426
0.006032912526279688
0.006026950199157
0.006021005567163229
0.0060150655917823315
0.006009145639836788
0.006003231275826693
0.005997331812977791
0.0059914435259997845
0.005985569208860397
0.005979702342301607
0.0059738438576459885
0.005968005396425724
0.005962176714092493
0.005956360604614019
0.005950548220425844
0.005944754462689161
0.005938971880823374
0.005933199543505907
0.005927436985075474
0.005921686068177223
0.005915949121117592
0.005910221021622419
0.005904505029320717
0.005898799281567335
0.005893105641007423
0.0058874222449958324
0.005881752353161573
0.0058760917745530605
0.005870434455573559
0.005864799953997135
0.005859172437340021
0.005853559356182814
0.005847952328622341
0.005842354614287615
0.0058367690071463585
0.005831197369843721
0.0058256336487829685
0.005820079240947962
0.0058145406655967236
0.00580900814384222
0.005803489126265049
0.005797976162284613
0.005792479962110519
0.005786992609500885
0.0057815127074718475
0.005776047706604004
0.005770587828010321
0.005765141453593969
0.005759707652032375
0.005754278507083654
0.005748864263296127
0.005743453744798899
0.005738063249737024
0.005732676945626736
0.0057273004204034805
0.005721933674067259
0.005716582760214806
0.0057112365029752254
0.0057058995589613914
0.005700575653463602
0.00569525733590126
0.005689953453838825
0.0056846593506634235
0.005679373163729906
0.005674098152667284
0.005668834317475557
0.0056635732762515545
0.005658328533172607
0.005653093568980694
0.0056478665210306644
0.005642647389322519
0.005637438502162695
0.005632240325212479
0.0056270514614880085
0.00562187097966671
0.005616701673716307
0.005611543543636799
0.005606393329799175
0.005601248703896999
0.005596115719527006
0.005590992979705334
0.005585876759141684
0.0055807726457715034
0.005575678776949644
0.005570592824369669
0.005565511528402567
0.0055604432709515095
0.005555384326726198
0.005550333298742771
0.005545292515307665
0.005540261510759592
0.005535234697163105
0.005530224647372961
0.005525216460227966
0.005520220380276442
0.005515231750905514
0.005510252900421619
0.0055052852258086205
0.005500318016856909
0.005495364312082529
0.0054904199205338955
0.005485484376549721
0.005480560939759016
0.00547564122825861
0.005470729433000088
0.0054658278822898865
0.00546093238517642
0.005456050392240286
0.005451171193271875
0.005446306895464659
0.005441442597657442
0.0054365904070436954
0.005431745201349258
0.005426911637187004
0.005422086454927921
0.005417266394942999
0.005412454716861248
0.005407648626714945
0.005402859300374985
0.00539806904271245
0.00539329182356596
0.005388519261032343
0.005383758340030909
0.005379006266593933
0.005374260246753693
0.0053695207461714745
0.005364789627492428
0.005360064562410116
0.005355347879230976
0.00535063911229372
0.005345941986888647
0.005341247655451298
0.0053365640342235565
0.005331886000931263
0.005327217746526003
0.005322550423443317
0.005317900329828262
0.005313253961503506
0.005308613646775484
0.005303982179611921
0.005299353040754795
0.005294738337397575
0.0052901264280080795
0.005285525228828192
0.00528093334287405
0.0052763428539037704
0.00527176121249795
0.005267186556011438
0.005262622609734535
0.00525806425139308
0.005253512412309647
0.005248968489468098
0.0052444287575781345
0.0052398936823010445
0.005235372576862574
0.0052308570593595505
0.005226347129791975
0.005221840459853411
0.00521734869107604
0.00521285692229867
0.0052083758637309074
0.005203901324421167
0.005199432373046875
0.005194966681301594
0.005190514028072357
0.005186066031455994
0.005181624088436365
0.005177189130336046
0.005172757897526026
0.005168337374925613
0.005163922440260649
0.00515951169654727
0.005155110731720924
0.005150712560862303
0.005146327428519726
0.005141942761838436
0.005137566477060318
0.005133193451911211
0.005128833465278149
0.0051244753412902355
0.005120123736560345
0.005115782376378775
0.0051114424131810665
0.005107109434902668
0.0051027811132371426
0.005098463501781225
0.005094150081276894
0.005089843645691872
0.005085538607090712
0.005081247538328171
0.00507695646956563
0.005072671454399824
0.005068397149443626
0.00506412610411644
0.00505985738709569
0.005055599380284548
0.005051347892731428
0.005047100130468607
0.005042859353125095
0.005038621835410595
0.005034390836954117
0.005030167289078236
0.005025951191782951
0.005021736957132816
0.0050175306387245655
0.005013328976929188
0.005009133834391832
0.005004944279789925
0.00500075938180089
0.00499658053740859
0.004992405418306589
0.004988237749785185
0.004984079860150814
0.004979920107871294
0.004975773394107819
0.004971625749021769
0.0049674855545163155
0.004963349550962448
0.004959224723279476
0.004955098498612642
0.004950978327542543
0.004946867935359478
0.004942759871482849
0.004938657395541668
0.004934560041874647
0.00493046548217535
0.004926379770040512
0.004922299180179834
0.004918219987303019
0.004914153832942247
0.004910085815936327
0.004906024783849716
0.00490197166800499
0.0048979162238538265
0.004893873352557421
0.0048898328095674515
0.004885795060545206
0.004881768021732569
0.004877739120274782
0.004873716272413731
0.0048697046004235744
0.004865691997110844
0.004861683119088411
0.0048576826229691505
0.004853688646107912
0.004849694669246674
0.004845709074288607
0.004841728135943413
0.004837752785533667
0.004833778832107782
0.004829812794923782
0.004825849086046219
0.0048218886367976665
0.004817935172468424
0.0048139882273972034
0.004810042679309845
0.004806103650480509
0.004802164155989885
0.004798235837370157
0.004794313106685877
0.0047903889790177345
0.004786467645317316
0.004782558884471655
0.004778651054948568
0.004774748347699642
0.004770846571773291
0.004766954109072685
0.004763059783726931
0.004759175702929497
0.004755291622132063
0.004751418251544237
0.004747544415295124
0.004743673373013735
0.00473981024697423
0.004735954105854034
0.004732091445475817
0.004728240426629782
0.004724391736090183
0.004720549564808607
0.004716711118817329
0.004712874069809914
0.004709045868366957
0.004705214872956276
0.0047013950534164906
0.004697575233876705
0.0046937610022723675
0.004689950030297041
0.004686141852289438
0.004682339262217283
0.004678539931774139
0.004674745723605156
0.00467095710337162
0.0046671717427670956
0.0046633887104690075
0.004659607540816069
0.004655831027776003
0.004652061965316534
0.0046482933685183525
0.004644530359655619
0.004640771541744471
0.004637016449123621
0.004633260425180197
0.004629515577107668
0.00462576886638999
0.004622029140591621
0.004618294537067413
0.00461456086486578
0.004610830452293158
0.004607105627655983
0.004603380337357521
0.004599665757268667
0.0045959497801959515
0.004592236131429672
0.00458852993324399
0.004584823735058308
0.004581122193485498
0.0045774271711707115
0.004573729354888201
0.004570043180137873
0.004566356539726257
0.004562670364975929
0.004558994900435209
0.004555318038910627
0.0045516458339989185
0.004547974094748497
0.004544310737401247
0.004540648311376572
0.00453698867931962
0.004533329978585243
0.004529678262770176
0.004526030737906694
0.004522386938333511
0.004518741276115179
0.004515103064477444
0.004511469975113869
0.004507838282734156
0.0045042093843221664
0.00450058002024889
0.004496959503740072
0.004493341315537691
0.0044897207990288734
0.004486110992729664
0.00448250025510788
0.004478892777115107
0.004475289490073919
0.004471685737371445
0.004468090832233429
0.004464499186724424
0.004460909403860569
0.00445731682702899
0.004453733563423157
0.004450150765478611
0.004446569364517927
0.004442993085831404
0.004439423326402903
0.0044358535669744015
0.004432284738868475
0.004428722430020571
0.0044251601211726665
0.004421602468937635
0.004418049473315477
0.004414496012032032
0.004410943947732449
0.004407400265336037
0.004403852857649326
0.004400318022817373
0.004396781325340271
0.004393245093524456
0.004389708861708641
0.004386180080473423
0.004382655024528503
0.004379130434244871
0.004375607706606388
0.004372091963887215
0.004368576221168041
0.004365065135061741
0.0043615540489554405
0.004358049016445875
0.004354540724307299
0.004351040814071894
0.004347541369497776
0.004344043787568808
0.004340554121881723
0.004337060730904341
0.0043335710652172565
0.004330085590481758
0.0043266029097139835
0.00432312348857522
0.004319642670452595
0.004316167440265417
0.0043126982636749744
0.004309228155761957
0.004305754788219929
0.004302293993532658
0.004298829939216375
0.0042953710071742535
0.004291912540793419
0.004288452677428722
0.0042850058525800705
0.004281551111489534
0.004278105683624744
0.004274661187082529
0.004271215759217739
0.004267777781933546
0.004264339804649353
0.0042609041556715965
0.004257468972355127
0.004254041239619255
0.0042506116442382336
0.004247184842824936
0.004243762698024511
0.0042403400875627995
0.004236920736730099
0.004233504645526409
0.004230090882629156
0.0042266808450222015
0.004223268944770098
0.004219860769808292
0.004216454457491636
0.0042130546644330025
0.004209653474390507
0.004206252284348011
0.004202856682240963
0.0041994620114564896
0.0041960724629461765
0.004192681983113289
0.004189298953860998
0.004185909871011972
0.004182526376098394
0.00417914567515254
0.004175766836851835
0.0041723898611962795
0.004169018007814884
0.00416564242914319
0.004162271972745657
0.004158906638622284
0.004155540838837624
0.004152180161327124
0.004148813895881176
0.0041454560123384
0.0041420976631343365
0.004138744901865721
0.004135387949645519
0.004132038448005915
0.004128690809011459
0.004125342704355717
0.004121997393667698
0.004118656273931265
0.0041153100319206715
0.0041119735687971115
0.00410863384604454
0.004105299711227417
0.004101965576410294
0.004098637029528618
0.004095304757356644
0.004091979470103979
0.004088649991899729
0.00408532889559865
0.0040820082649588585
0.004078686702996492
0.004075369331985712
0.0040720561519265175
0.00406873831525445
0.004065425600856543
0.004062116611748934
0.0040588085539639
0.004055500496178865
0.004052197560667992
0.004048891365528107
0.004045592155307531
0.004042291548103094
0.004038996994495392
0.004035696387290955
0.004032406490296125
0.004029113799333572
0.004025821574032307
0.004022533539682627
0.004019249230623245
0.004015961196273565
0.004012678284198046
0.004009396303445101
0.004006118979305029
0.0040028393268585205
0.003999562468379736
0.003996287472546101
0.003993016667664051
0.003989744931459427
0.003986474592238665
0.003983208443969488
0.003979939501732588
0.003976673819124699
0.003973412327468395
0.003970149904489517
0.003966891672462225
0.003963634371757507
0.003960378933697939
0.003957121167331934
0.003953871317207813
0.0039506214670836926
0.003947370685636997
0.003944122698158026
0.00394087377935648
0.003937627654522657
0.0039343866519629955
0.003931144252419472
0.0039279041811823845
0.003924665506929159
0.00392142916098237
0.003918192815035582
0.003914958797395229
0.003911726176738739
0.003908494021743536
0.003905267221853137
0.0039020394906401634
0.003898813622072339
0.003895585658028722
0.0038923616521060467
0.0038891397416591644
0.0038859236519783735
0.0038827036041766405
0.003879484022036195
0.0038762723561376333
0.003873057197779417
0.0038698443677276373
0.0038666343316435814
0.003863424062728882
0.0038602121639996767
0.003857007483020425
0.0038538011722266674
0.0038505971897393465
0.0038473925087600946
0.0038441941142082214
0.0038409954868257046
0.0038377956952899694
0.0038345998618751764
0.0038314019329845905
0.0038282081950455904
0.003825016552582383
0.003821824910119176
0.003818635130301118
0.0038154462818056345
0.003812258131802082
0.003809073707088828
0.0038058890495449305
0.003802705090492964
0.0037995213642716408
0.0037963411305099726
0.0037931634578853846
0.0037899864837527275
0.0037868055514991283
0.003783633466809988
0.0037804595194756985
0.0037772872019559145
0.0037741169799119234
0.003770944196730852
0.0037677765358239412
0.0037646088749170303
0.003761442843824625
0.003758278675377369
0.003755114274099469
0.0037519512698054314
0.0037487915251404047
0.0037456306163221598
0.0037424718029797077
0.003739316016435623
0.0037361609283834696
0.0037330049090087414
0.0037298519164323807
0.0037266991566866636
0.0037235503550618887
0.0037204015534371138
0.0037172522861510515
0.0037141055800020695
0.003710956545546651
0.0037078142631798983
0.0037046701181679964
0.0037015278358012438
0.0036983864847570658
0.003695246996358037
0.0036921086721122265
0.0036889684852212667
0.0036858348175883293
0.0036826995201408863
0.003679566318169236
0.0036764321848750114
0.0036733022425323725
0.003670173231512308
0.0036670411936938763
0.0036639110185205936
0.0036607871297746897
0.003657662309706211
0.0036545363254845142
0.003651411971077323
0.003648290177807212
0.0036451725754886866
0.003642047755420208
0.0036389303859323263
0.003635816043242812
0.003632697742432356
0.003629581071436405
0.0036264669615775347
0.0036233526188880205
0.0036202426999807358
0.0036171323154121637
0.003614021698012948
0.0036109150387346745
0.0036078067496418953
0.0036047010216861963
0.0036015950608998537
0.003598491195589304
0.0035953898914158344
0.0035922848619520664
0.00358918821439147
0.0035860848147422075
0.0035829877015203238
0.003579889889806509
0.003576794406399131
0.003573697293177247
0.00357060506939888
0.003567512147128582
0.0035644196905195713
0.003561333054676652
0.0035582398995757103
0.0035551530309021473
0.0035520638339221478
0.0035489785950630903
0.0035458921920508146
0.0035428060218691826
0.003539727069437504
0.0035366432275623083
0.0035335624124854803
0.003530481131747365
0.0035274033434689045
0.0035243236925452948
0.0035212505608797073
0.0035181730054318905
0.003515096614137292
0.003512023715302348
0.003508953144773841
0.0035058814100921154
0.0035028106067329645
0.003499740269035101
0.003496672259643674
0.0034936058800667524
0.003490540897473693
0.0034874766133725643
0.0034844111651182175
0.0034813471138477325
0.0034782863222062588
0.003475223435088992
0.003472166135907173
0.0034691086038947105
0.0034660506062209606
0.0034629933070391417
0.0034599388018250465
0.003456881968304515
0.003453830722719431
0.0034507778473198414
0.00344772613607347
0.0034446753561496735
0.0034416276030242443
0.0034385803155601025
0.0034355304669588804
0.0034324824810028076
0.0034294389188289642
0.003426393959671259
0.0034233529586344957
0.0034203086979687214
0.0034172716550529003
0.003414229489862919
0.003411192214116454
0.0034081542398780584
0.0034051162656396627
0.003402082482352853
0.0033990470692515373
0.0033960132859647274
0.0033929806668311357
0.003389949444681406
0.0033869221806526184
0.0033838930539786816
0.0033808632288128138
0.003377836663275957
0.003374808933585882
0.0033717865590006113
0.0033687602262943983
0.0033657392486929893
0.0033627187367528677
0.0033596972934901714
0.003356682136654854
0.003353659762069583
0.003350640879943967
0.0033476236276328564
0.003344610333442688
0.0033415984362363815
0.0033385835122317076
0.0033355699852108955
0.0033325599506497383
0.003329552011564374
0.003326543141156435
0.0033235368318855762
0.0033205312211066484
0.0033175244461745024
0.003314519766718149
0.0033115169499069452
0.003308515530079603
0.00330551085062325
0.003302514087408781
0.003299515461549163
0.003296517999842763
0.003293520538136363
0.0032905263360589743
0.0032875300385057926
0.0032845393288880587
0.003281547222286463
0.0032785548828542233
0.003275566967204213
0.0032725788187235594
0.0032695874106138945
0.0032666034530848265
0.003263619961217046
0.0032606348395347595
0.003257653210312128
0.003254671348258853
0.0032516911160200834
0.003248712047934532
0.0032457364723086357
0.0032427560072392225
0.003239780431613326
0.003236806718632579
0.0032338318414986134
0.003230864182114601
0.003227888373658061
0.003224919782951474
0.0032219483982771635
0.0032189814373850822
0.0032160149421542883
0.0032130528707057238
0.0032100873067975044
0.003207124536857009
0.0032041645608842373
0.0032012052834033966
0.0031982448417693377
0.0031952897552400827
0.003192330477759242
0.003189376089721918
0.0031864203047007322
0.0031834691762924194
0.0031805154867470264
0.003177566220983863
0.0031746148597449064
0.0031716672237962484
0.0031687223818153143
0.0031657787039875984
0.0031628322321921587
0.0031598908826708794
0.0031569493003189564
0.003154009347781539
0.003151068463921547
0.003148132935166359
0.0031451983377337456
0.00314225978218019
0.003139328444376588
0.0031363964080810547
0.0031334643717855215
0.0031305328011512756
0.003127605654299259
0.0031246773432940245
0.003121753688901663
0.00311882677488029
0.0031159031204879284
0.0031129836570471525
0.00311006186529994
0.003107142634689808
0.0031042236369103193
0.003101307200267911
0.003098395187407732
0.0030954789835959673
0.0030925662722438574
0.0030896563548594713
0.0030867483001202345
0.003083837917074561
0.0030809289310127497
0.003078025532886386
0.0030751207377761602
0.00307221757248044
0.003069317666813731
0.003066417993977666
0.003063519485294819
0.003060621675103903
0.003057726426050067
0.0030548314098268747
0.003051940817385912
0.0030490488279610872
0.0030461596325039864
0.003043270669877529
0.0030403851997107267
0.003037498565390706
0.003034615656360984
0.0030317308846861124
0.003028848906978965
0.0030259687919169664
0.003023093566298485
0.0030202148482203484
0.0030173405539244413
0.003014471149072051
0.00301159406080842
0.0030087230261415243
0.0030058552511036396
0.0030029870104044676
0.0030001208651810884
0.0029972565826028585
0.0029943950939923525
0.0029915333725512028
0.0029886721167713404
0.0029858131892979145
0.00298296008259058
0.0029801041819155216
0.002977251075208187
0.0029743982013314962
0.0029715443961322308
0.002968697575852275
0.0029658484272658825
0.002963002771139145
0.0029601596761494875
0.0029573177453130484
0.0029544758144766092
0.002951636677607894
0.0029487991705536842
0.0029459637589752674
0.0029431276489049196
0.0029402966611087322
0.002937460085377097
0.0029346332885324955
0.0029318025335669518
0.0029289775993674994
0.0029261575546115637
0.002923332853242755
0.0029205104801803827
0.002917689271271229
0.0029148717876523733
0.0029120557010173798
0.002909241011366248
0.002906425856053829
0.002903614891692996
0.0029008027631789446
0.0028979978524148464
0.0028951913118362427
0.00289238546974957
0.0028895833529531956
0.002886783331632614
0.0028839842416346073
0.0028811830561608076
0.002878389088436961
0.0028755939565598965
0.0028728011529892683
0.002870010444894433
0.0028672232292592525
0.0028644329868257046
0.0028616469353437424
0.0028588634449988604
0.0028560813516378403
0.002853299956768751
0.0028505201917141676
0.002847742522135377
0.0028449702076613903
0.002842196961864829
0.002839422784745693
0.002836654195562005
0.0028338865377008915
0.002831120742484927
0.002828356344252825
0.0028255926445126534
0.0028228312730789185
0.00282007222995162
0.0028173155151307583
0.0028145592659711838
0.0028118067421019077
0.0028090563137084246
0.0028063044883310795
0.002803557552397251
0.002800809917971492
0.0027980636805295944
0.002795324195176363
0.002792583080008626
0.0027898452244699
0.002787106204777956
0.0027843723073601723
0.002781638177111745
0.002778909169137478
0.00277617946267128
0.002773451618850231
0.0027707258705049753
0.002768002450466156
0.0027652804274111986
0.0027625595685094595
0.0027598419692367315
0.002757125301286578
0.002754411892965436
0.0027517005801200867
0.0027489876374602318
0.0027462809812277555
0.002743573160842061
0.0027408681344240904
0.002738166833296418
0.0027354650665074587
0.002732769586145878
0.0027300722431391478
0.0027273751329630613
0.0027246843092143536
0.002721992088481784
0.0027193038258701563
0.0027166176587343216
0.0027139310259371996
0.0027112490497529507
0.0027085666079074144
0.0027058892883360386
0.0027032115031033754
0.0027005362790077925
0.002697864081710577
0.002695194911211729
0.002692526439204812
0.0026898588985204697
0.002687194151803851
0.0026845315005630255
0.0026818672195076942
0.002679211553186178
0.0026765530928969383
0.0026739025488495827
0.0026712461840361357
0.0026685975026339293
0.0026659502182155848
0.002663303166627884
0.0026606556493788958
0.002658015815541148
0.002655376447364688
0.0026527387090027332
0.0026501016691327095
0.002647468587383628
0.00264483573846519
0.002642207546159625
0.0026395819149911404
0.0026369544211775064
0.002634330652654171
0.0026317110750824213
0.0026290921960026026
0.0026264754123985767
0.002623859327286482
0.002621246036142111
0.0026186378672719
0.002616028068587184
0.00261342222802341
0.0026108173187822104
0.0026082161348313093
0.0026056154165416956
0.0026030188892036676
0.002600422129034996
0.0025978311896324158
0.0025952388532459736
0.002592650940641761
0.0025900641921907663
0.002587476745247841
0.0025848965160548687
0.0025823190808296204
0.002579739550128579
0.0025771635118871927
0.002574589569121599
0.0025720191188156605
0.002569453092291951
0.0025668840389698744
0.002564318710938096
0.0025617561768740416
0.002559197135269642
0.0025566371623426676
0.0025540832430124283
0.0025515309534966946
0.002548979129642248
0.002546430565416813
0.002543883165344596
0.0025413394905626774
0.00253879651427269
0.002536257728934288
0.002533721039071679
0.0025311859790235758
0.002528652548789978
0.002526120748370886
0.0025235931389033794
0.0025210673920810223
0.0025185428094118834
0.0025160214863717556
0.0025135022588074207
0.0025109867565333843
0.0025084700901061296
0.0025059585459530354
0.0025034488644450903
0.0025009403470903635
0.00249843648634851
0.0024959337897598743
0.002493432490155101
0.002490936778485775
0.0024884387385100126
0.002485946286469698
0.0024834531359374523
0.002480968600139022
0.0024784794077277184
0.0024759951047599316
0.002473514061421156
0.002471037209033966
0.0024685573298484087
0.0024660835042595863
0.002463611774146557
0.0024611421395093203
0.002458673669025302
0.002456208225339651
0.0024537472054362297
0.0024512873496860266
0.002448827028274536
0.0024463736917823553
0.002443920820951462
0.002441470744088292
0.002439022995531559
0.002436575945466757
0.002434131922200322
0.0024316932540386915
0.0024292543530464172
0.002426818246021867
0.0024243819061666727
0.0024219518527388573
0.0024195248261094093
0.0024170957040041685
0.0024146721698343754
0.002412251429632306
0.0024098316207528114
0.002407415769994259
0.0024050024803727865
0.002402589190751314
0.0024001800920814276
0.002397773787379265
0.0023953677155077457
0.002392966067418456
0.002390569308772683
0.002388168592005968
0.002385776722803712
0.0023833864834159613
0.0023809948470443487
0.002378607401624322
0.002376224147155881
0.0023738425225019455
0.0023714613635092974
0.0023690855596214533
0.002366712549701333
0.0023643390741199255
0.002361968159675598
0.0023596035316586494
0.002357236808165908
0.0023548745084553957
0.0023525143042206764
0.0023501587565988302
0.0023478034418076277
0.002345452317968011
0.0023431028239428997
0.0023407558910548687
0.0023384110536426306
0.0023360683117061853
0.0023337306920439005
0.0023313926067203283
0.002329055918380618
0.0023267248179763556
0.002324396511539817
0.0023220672737807035
0.002319741528481245
0.002317422069609165
0.0023151019122451544
0.0023127843160182238
0.0023104713764041662
0.0023081572726368904
0.002305848291143775
0.0023035428021103144
0.0023012375459074974
0.0022989355493336916
0.0022966351825743914
0.0022943406365811825
0.0022920446936041117
0.002289754105731845
0.0022874644491821527
0.0022851780522614717
0.0022828925866633654
0.002280611079186201
0.002278333529829979
0.0022760576102882624
0.002273781457915902
0.0022715104278177023
0.002269241726025939
0.002266976051032543
0.00226470991037786
0.0022624493576586246
0.0022601913660764694
0.002257933607324958
0.0022556805051863194
0.002253428567200899
0.0022511810529977083
0.002248935168609023
0.00224669324234128
0.002244451781734824
0.002242212649434805
0.002239975845441222
0.002237742068246007
0.002235511550679803
0.0022332845255732536
0.002231056336313486
0.002228835131973028
0.0022266132291406393
0.0022243934217840433
0.0022221801336854696
0.002219965448603034
0.0022177568171173334
0.002215548185631633
0.0022133428137749434
0.0022111383732408285
0.0022089392878115177
0.002206740202382207
0.0022045462392270565
0.002202350879088044
0.0022001611068844795
0.0021979757584631443
0.002195788314566016
0.0021936059929430485
0.0021914259996265173
0.0021892462391406298
0.0021870697382837534
0.0021848988253623247
0.002182729309424758
0.002180560491979122
0.002178396563977003
0.0021762342657893896
0.002174071967601776
0.0021719152573496103
0.002169760875403881
0.002167609054595232
0.0021654574666172266
0.002163310069590807
0.00216116476804018
0.0021590222604572773
0.00215688394382596
0.002154748188331723
0.002152611967176199
0.002150478772819042
0.002148348605260253
0.002146222861483693
0.0021440947894006968
0.00214197370223701
0.0021398537792265415
0.002137736650183797
0.0021356206852942705
0.0021335086785256863
0.0021313964389264584
0.0021292916499078274
0.0021271854639053345
0.002125084400177002
0.002122982870787382
0.0021208846010267735
0.002118790987879038
0.0021166999358683825
0.0021146093495190144
0.0021125220227986574
0.0021104365587234497
0.002108354354277253
0.002106273081153631
0.002104195998981595
0.002102120779454708
0.0021000481210649014
0.002097978023812175
0.002095908857882023
0.002093845047056675
0.0020917817018926144
0.0020897197537124157
0.002087663859128952
0.00208560680039227
0.0020835536997765303
0.0020815038587898016
0.0020794549491256475
0.0020774113945662975
0.0020753643475472927
0.0020733275450766087
0.0020712886471301317
0.0020692520774900913
0.002067220164462924
0.002065187320113182
0.002063160762190819
0.0020611342042684555
0.0020591102074831724
0.002057088539004326
0.0020550675690174103
0.0020530535839498043
0.0020510395988821983
0.002049029804766178
0.0020470181480050087
0.002045012777671218
0.0020430090371519327
0.0020410059951245785
0.0020390062127262354
0.0020370101556181908
0.002035015495494008
0.002033023629337549
0.0020310329273343086
0.0020290452521294355
0.0020270608365535736
0.0020250778179615736
0.002023099223151803
0.0020211199298501015
0.002019144594669342
0.0020171732176095247
0.002015199977904558
0.0020132323261350393
0.0020112658385187387
0.0020093033090233803
0.0020073417108505964
0.00200538313947618
0.0020034280605614185
0.0020014725159853697
0.001999522792175412
0.0019975733011960983
0.001995626837015152
0.0019936796743422747
0.0019917406607419252
0.001989798154681921
0.0019878605380654335
0.00198592571541667
0.001983992988243699
0.0019820609595626593
0.001980134751647711
0.001978208078071475
0.001976285595446825
0.001974363811314106
0.0019724443554878235
0.001970527460798621
0.0019686135929077864
0.0019667011220008135
0.0019647928420454264
0.001962884794920683
0.001960979774594307
0.0019590759184211493
0.0019571760203689337
0.00195527751930058
0.001953382045030594
0.0019514898303896189
0.001949598197825253
0.0019477114547044039
0.001945823198184371
0.0019439400639384985
0.0019420584430918097
0.0019401784520596266
0.0019383016042411327
0.001936426036991179
0.001934553380124271
0.0019326817709952593
0.0019308142364025116
0.0019289489137008786
0.001927084638737142
0.001925222692079842
0.001923363539390266
0.0019215065985918045
0.0019196534994989634
0.0019178020302206278
0.0019159497460350394
0.001914100837893784
0.0019122569356113672
0.0019104129169136286
0.0019085714593529701
0.0019067330285906792
0.0019048952963203192
0.001903061755001545
0.0019012289121747017
0.0018994002602994442
0.001897572772577405
0.0018957452848553658
0.0018939239671453834
0.0018921018345281482
0.0018902838928624988
0.0018884658347815275
0.0018866528989747167
0.001884841127321124
0.0018830299377441406
0.001881221542134881
0.0018794168718159199
0.0018776145298033953
0.0018758102087303996
0.00187401263974607
0.0018722149543464184
0.00187042192555964
0.0018686284311115742
0.0018668377306312323
0.0018650497077032924
0.0018632614519447088
0.001861479366198182
0.0018596961162984371
0.0018579177558422089
0.001856141840107739
0.0018543658079579473
0.0018525936175137758
0.0018508206121623516
0.001849053194746375
0.0018472874071449041
0.0018455212702974677
0.001843760022893548
0.001842000288888812
0.0018402407877147198
0.0018384853610768914
0.0018367321463301778
0.0018349802121520042
0.0018332329345867038
0.001831485889852047
0.0018297394271939993
0.0018279958749189973
0.0018262530211359262
0.0018245130777359009
0.0018227772088721395
0.0018210437847301364
0.0018193109426647425
0.0018175790319219232
0.0018158525926992297
0.001814124989323318
0.0018124020425602794
0.001810680259950459
0.0018089591758325696
0.0018072406528517604
0.0018055262044072151
0.0018038122216239572
0.0018020998686552048
0.001800392521545291
0.001798685290850699
0.0017969795735552907
0.0017952764173969626
0.0017935814103111625
0.001791888615116477
0.001790206297300756
0.0017885391134768724
0.0017868980066850781
0.0017853055614978075
0.0017838077619671822
0.001782483421266079
0.0017814827151596546
0.0017810177523642778
0.0017813548911362886
0.001782437670044601
0.0017835005419328809
0.0017825133400037885
0.001778139267116785
0.0017716619186103344
0.0017668636282905936
0.001765810651704669
0.0017669068183749914
0.0017668732907623053
0.00176395068410784
0.0017596400575712323
0.0017567310715094209
0.0017560954438522458
0.001756009180098772
0.0017544737784191966
0.0017514629289507866
0.0017486218130216002
0.0017471450846642256
0.0017464692937210202
0.0017452448373660445
0.0017430076841264963
0.0017405442195013165
0.0017387703992426395
0.0017376495525240898
0.001736419857479632
0.0017345927190035582
0.0017324619693681598
0.0017306150402873755
0.0017292150296270847
0.0017278975574299693
0.001726279384456575
0.0017243928741663694
0.0017225686460733414
0.0017210078658536077
0.00171958829741925
0.0017180611612275243
0.0017163476441055536
0.0017145891906693578
0.0017129515763372183
0.001711440971121192
0.0017099358374252915
0.0017083288403227925
0.001706648268736899
0.0017049947055056691
0.0017034235643222928
0.00170189852360636
0.0017003457760438323
0.001698736334219575
0.0016971062868833542
0.0016955065075308084
0.0016939500346779823
0.0016924090450629592
0.0016908487305045128
0.0016892581479623914
0.0016876652371138334
0.0016860893229022622
0.001684538321569562
0.0016829950036481023
0.0016814377158880234
0.0016798687865957618
0.0016782977618277073
0.0016767395427450538
0.0016751927323639393
0.0016736505785956979
0.0016721058636903763
0.0016705540474504232
0.001669001067057252
0.001667454489506781
0.0016659167595207691
0.0016643810085952282
0.0016628464218229055
0.0016613103216513991
0.0016597708454355597
0.001658234978094697
0.0016567064449191093
0.001655177678912878
0.0016536532202735543
0.0016521294601261616
0.0016506063984706998
0.0016490836860612035
0.0016475616721436381
0.0016460433835163713
0.0016445291694253683
0.0016430157702416182
0.0016415053978562355
0.0016399931628257036
0.0016384851187467575
0.0016369771910831332
0.0016354718245565891
0.001633968553505838
0.001632467843592167
0.001630967715755105
0.0016294692177325487
0.0016279738629236817
0.0016264774603769183
0.0016249859472736716
0.001623493735678494
0.0016220061806961894
0.001620517228730023
0.0016190335154533386
0.0016175489872694016
0.0016160666709765792
0.0016145851695910096
0.0016131076263263822
0.0016116306651383638
0.0016101548681035638
0.001608681515790522
0.0016072102589532733
0.0016057403990998864
0.0016042718198150396
0.0016028042882680893
0.0016013398999348283
0.0015998771414160728
0.0015984165947884321
0.0015969586092978716
0.0015954994596540928
0.0015940441517159343
0.001592588727362454
0.0015911353984847665
0.0015896853292360902
0.001588235842064023
0.0015867877518758178
0.0015853424556553364
0.0015838983235880733
0.0015824566362425685
0.0015810164622962475
0.0015795764047652483
0.0015781387919560075
0.001576703041791916
0.0015752707840874791
0.0015738364309072495
0.001572406617924571
0.0015709777362644672
0.0015695501351729035
0.0015681249788030982
0.0015667026164010167
0.0015652787405997515
0.0015638587065041065
0.0015624410007148981
0.0015610235277563334
0.0015596080338582397
0.0015581933548673987
0.0015567821683362126
0.0015553712146356702
0.0015539618907496333
0.001552556175738573
0.00155114964582026
0.0015497447457164526
0.0015483436873182654
0.0015469444915652275
0.0015455444809049368
0.0015441459836438298
0.0015427522594109178
0.0015413584187626839
0.0015399639960378408
0.001538576208986342
0.0015371855115517974
0.0015357983065769076
0.0015344134299084544
0.001533028669655323
0.0015316467033699155
0.001530266017653048
0.0015288860304281116
0.0015275079058483243
0.0015261316439136863
0.0015247578267008066
0.0015233875019475818
0.0015220155473798513
0.0015206444077193737
0.0015192782739177346
0.0015179119072854519
0.0015165451914072037
0.0015151838306337595
0.0015138215385377407
0.0015124607598409057
0.001511103822849691
0.0015097485156729817
0.0015083925100043416
0.0015070403460413218
0.001505686086602509
0.0015043378807604313
0.0015029882779344916
0.0015016405377537012
0.0015002964064478874
0.00149895204231143
0.0014976098900660872
0.0014962702989578247
0.0014949307078495622
0.0014935920480638742
0.001492256298661232
0.001490922411903739
0.0014895880594849586
0.0014882568502798676
0.001486929482780397
0.0014856000198051333
0.0014842747477814555
0.0014829490100964904
0.001481624785810709
0.0014803051017224789
0.001478983205743134
0.001477665500715375
0.0014763487270101905
0.0014750352129340172
0.001473722979426384
0.0014724174980074167
0.0014711178373545408
0.0014698306331411004
0.0014685714850202203
0.0014673664700239897
0.001466272515244782
0.0014654116239398718
0.00146504829172045
0.0014656876446679235
0.0014683166518807411
0.0014743807259947062
0.0014851429732516408
0.0014981942949816585
0.0015045334585011005
0.0014928284799680114
0.0014681498287245631
0.0014520696131512523
0.0014565982855856419
0.0014695621794089675
0.0014711477560922503
0.0014578979462385178
0.001445888658054173
0.0014475014759227633
0.0014551139902323484
0.001454514916986227
0.0014451913302764297
0.001438970328308642
0.001441381056793034
0.0014448553556576371
0.0014417603379115462
0.0014353044098243117
0.0014330187113955617
0.0014350934652611613
0.0014354499289765954
0.0014316594460979104
0.0014278058661147952
0.0014273358974605799
0.0014281806070357561
0.0014267980586737394
0.0014235550770536065
0.0014214710099622607
0.001421338994987309
0.0014210209483280778
0.0014190725050866604
0.0014166694600135088
0.0014154332457110286
0.0014150269562378526
0.0014140178682282567
0.0014121136628091335
0.0014103417051956058
0.001409364165738225
0.0014086106093600392
0.0014073248021304607
0.0014056331710889935
0.0014042070833966136
0.001403230126015842
0.0014022443210706115
0.0014009000733494759
0.0013994005275890231
0.001398129272274673
0.0013970908476039767
0.0013959850184619427
0.0013946632388979197
0.001393292099237442
0.0013920763740316033
0.0013909785775467753
0.0013898240868002176
0.001388544449582696
0.0013872487470507622
0.0013860502513125539
0.0013849148526787758
0.0013837445294484496
0.001382501213811338
0.0013812521938234568
0.0013800564920529723
0.001378901768475771
0.0013777302810922265
0.0013765133917331696
0.0013752919621765614
0.001374098937958479
0.0013729349011555314
0.0013717650435864925
0.0013705708552151918
0.0013693684013560414
0.0013681816635653377
0.0013670105254277587
0.0013658448588103056
0.0013646666193380952
0.001363478833809495
0.0013622990809381008
0.0013611302711069584
0.0013599656522274017
0.0013587991707026958
0.001357625238597393
0.0013564516557380557
0.0013552859891206026
0.001354124746285379
0.0013529667630791664
0.001351802027784288
0.0013506397372111678
0.0013494794256985188
0.0013483228394761682
0.0013471691636368632
0.0013460145564749837
0.0013448605313897133
0.0013437068555504084
0.001342556206509471
0.0013414070708677173
0.0013402602635324001
0.0013391129905357957
0.0013379678130149841
0.0013368237996473908
0.0013356812996789813
0.0013345398474484682
0.0013334020040929317
0.0013322638114914298
0.0013311257353052497
0.0013299902202561498
0.0013288544723764062
0.0013277223333716393
0.001326592406257987
0.0013254600344225764
0.0013243319699540734
0.0013232037890702486
0.0013220775872468948
0.0013209516182541847
0.001319828093983233
0.0013187061995267868
0.0013175848871469498
0.0013164652045816183
0.0013153457548469305
0.0013142288662493229
0.00131311290897429
0.0013119984650984406
0.0013108855346217752
0.0013097744667902589
0.001308662467636168
0.0013075551250949502
0.0013064462691545486
0.00130533950868994
0.0013042346108704805
0.001303130411542952
0.0013020280748605728
0.0013009258545935154
0.00129982631187886
0.00129872711841017
0.0012976302532479167
0.0012965328060090542
0.0012954364065080881
0.0012943445472046733
0.0012932519894093275
0.0012921608285978436
0.0012910704826936126
0.0012899822322651744
0.0012888949131593108
0.0012878087582066655
0.0012867233017459512
0.0012856414541602135
0.0012845585588365793
0.0012834774097427726
0.0012823977740481496
0.0012813202338293195
0.0012802426936104894
0.0012791674816980958
0.0012780920369550586
0.0012770196190103889
0.001275947317481041
0.001274875714443624
0.0012738072546198964
0.001272738678380847
0.001271672546863556
0.001270606298930943
0.0012695426121354103
0.001268479973077774
0.0012674189638346434
0.0012663574889302254
0.0012652985751628876
0.001264240127056837
0.0012631823774427176
0.0012621274217963219
0.0012610723497346044
0.0012600199552252889
0.001258967211470008
0.0012579169124364853
0.001256868476048112
0.001255819690413773
0.0012547725345939398
0.001253727125003934
0.0012526819482445717
0.0012516381684690714
0.0012505967170000076
0.0012495568953454494
0.001248516608029604
0.0012474780669435859
0.0012464415049180388
0.0012454069219529629
0.0012443707091733813
0.0012433375231921673
0.0012423050357028842
0.001241273246705532
0.0012402442516759038
0.001239216304384172
0.0012381894048303366
0.0012371625052765012
0.001236139447428286
0.0012351148761808872
0.0012340913526713848
0.001233070157468319
0.0012320502428337932
0.0012310323072597384
0.0012300143716856837
0.00122899713460356
0.0012279828079044819
0.0012269684812054038
0.0012259547365829349
0.0012249448336660862
0.0012239337665960193
0.0012229240965098143
0.0012219165218994021
0.0012209094129502773
0.001219903351739049
0.0012188995024189353
0.0012178960023447871
0.0012168926186859608
0.001215893542394042
0.001214894000440836
0.0012138955062255263
0.0012129000388085842
0.0012119027087464929
0.0012109078234061599
0.0012099158484488726
0.0012089243391528726
0.0012079348089173436
0.001206947141326964
0.0012059630826115608
0.0012049827491864562
0.001204008236527443
0.0012030417565256357
0.0012020888971164823
0.001201156759634614
0.001200259430333972
0.0011994210071861744
0.0011986776953563094
0.0011981030693277717
0.0011978104012086987
0.0011980014387518167
0.0011990065686404705
0.0012013482628390193
0.0012057553976774216
0.0012130731483921409
0.00122354319319129
0.0012356354855000973
0.001244033919647336
0.0012413448421284556
0.0012241400545462966
0.0012006871402263641
0.0011856534983962774
0.0011865760898217559
0.0011975764064118266
0.0012059079017490149
0.00120290566701442
0.0011908456217497587
0.0011802864028140903
0.0011789283016696572
0.0011845516273751855
0.0011888643493875861
0.0011863221880048513
0.0011790248099714518
0.001173484604805708
0.0011733947321772575
0.001176403951831162
0.0011775892926380038
0.0011747913667932153
0.0011702339397743344
0.0011675439309328794
0.0011678313603624701
0.0011690623359754682
0.0011686919024214149
0.001166254049167037
0.0011634340044111013
0.0011619938304647803
0.0011620201403275132
0.0011621727608144283
0.0011612634407356381
0.0011593694798648357
0.0011575045064091682
0.0011564719025045633
0.00115613779053092
0.0011557477992027998
0.001154756173491478
0.0011532860808074474
0.001151884556747973
0.0011509351897984743
0.0011503422865644097
0.0011497093364596367
0.0011487642768770456
0.001147564733400941
0.0011463842820376158
0.001145429676398635
0.0011446750722825527
0.0011439330410212278
0.0011430446757003665
0.0011420067166909575
0.0011409447761252522
0.0011399817885830998
0.0011391346342861652
0.0011383286910131574
0.0011374708265066147
0.001136529608629644
0.0011355478782206774
0.0011345922248438
0.0011336966417729855
0.0011328430846333504
0.0011319913901388645
0.0011311034904792905
0.0011301799677312374
0.0011292507406324148
0.0011283374624326825
0.001127452589571476
0.0011265885550528765
0.0011257206788286567
0.0011248361552134156
0.00112393859308213
0.0011230334639549255
0.0011221390450373292
0.0011212591780349612
0.0011203873436897993
0.0011195183033123612
0.001118644024245441
0.0011177612468600273
0.0011168760247528553
0.00111599441152066
0.0011151181533932686
0.0011142479488626122
0.0011133808875456452
0.0011125144083052874
0.0011116437381133437
0.0011107719037681818
0.0011099018156528473
0.0011090318439528346
0.001108163851313293
0.0011073009809479117
0.001106439158320427
0.0011055791983380914
0.0011047180742025375
0.00110385671723634
0.0011029961751773953
0.0011021358659490943
0.0011012768372893333
0.0011004206025972962
0.0010995668126270175
0.0010987109271809459
0.0010978589998558164
0.0010970077710226178
0.0010961544467136264
0.0010953047312796116
0.001094454899430275
0.0010936064645648003
0.0010927587281912565
0.0010919132037088275
0.0010910676792263985
0.001090223784558475
0.0010893808212131262
0.0010885390220209956
0.0010876967571675777
0.0010868568206205964
0.0010860178153961897
0.0010851778788492084
0.00108434003777802
0.0010835054563358426
0.0010826702928170562
0.0010818354785442352
0.0010810026433318853
0.0010801702737808228
0.0010793383698910475
0.0010785084450617433
0.0010776791023090482
0.0010768513893708587
0.0010760228615254164
0.0010751960799098015
0.0010743712773546576
0.0010735469404608011
0.0010727228363975883
0.001071901060640812
0.0010710788192227483
0.0010702592553570867
0.0010694401571527123
0.0010686205932870507
0.0010678028920665383
0.0010669865878298879
0.0010661706328392029
0.001065355958417058
0.0010645416332408786
0.0010637298692017794
0.0010629178723320365
0.001062108320184052
0.0010612966725602746
0.0010604875860735774
0.0010596803622320294
0.001058872789144516
0.0010580673115327954
0.0010572628816589713
0.0010564596159383655
0.0010556550696492195
0.001054854947142303
0.0010540531948208809
0.0010532541200518608
0.0010524551616981626
0.001051657716743648
0.001050863997079432
0.001050068298354745
0.0010492769069969654
0.0010484876111149788
0.001047703786753118
0.0010469212429597974
0.0010461483616381884
0.0010453861905261874
0.001044638454914093
0.0010439170291647315
0.0010432349517941475
0.0010426128283143044
0.001042089657858014
0.0010417245794087648
0.001041620853357017
0.0010419351747259498
0.0010429290123283863
0.0010450017871335149
0.001048751757480204
0.001054938300512731
0.001064359676092863
0.0010771005181595683
0.0010914546437561512
0.001102189882658422
0.0011017887154594064
0.001085421652533114
0.001058701192960143
0.0010360254673287272
0.0010292042279615998
0.001037784619256854
0.0010509786661714315
0.001056647626683116
0.0010497696930542588
0.0010358454892411828
0.0010255470406264067
0.0010250215418636799
0.001031349296681583
0.0010366266360506415
0.0010352900717407465
0.0010283166775479913
0.0010214290814474225
0.0010193348862230778
0.0010217903181910515
0.001024769153445959
0.0010246033780276775
0.001021016389131546
0.0010167515138164163
0.0010146585991606116
0.001015212619677186
0.0010165818966925144
0.0010166302090510726
0.0010147519642487168
0.0010120915248990059
0.0010102421510964632
0.001009829225949943
0.0010101887164637446
0.0010101739317178726
0.001009175437502563
0.0010074978927150369
0.0010059435153380036
0.0010050658602267504
0.0010047813411802053
0.0010045729577541351
0.0010039746994152665
0.0010029104305431247
0.0010016807354986668
0.0010006536031141877
0.0009999778121709824
0.0009995151776820421
0.000999009353108704
0.0009982844348996878
0.000997360679320991
0.0009963966440409422
0.0009955477435141802
0.000994865084066987
0.0009942715987563133
0.000993656343780458
0.000992939923889935
0.0009921311866492033
0.0009912947425618768
0.000990503584034741
0.0009897876298055053
0.0009891249937936664
0.0009884677128866315
0.0009877729462459683
0.0009870311478152871
0.0009862656006589532
0.000985504942946136
0.0009847750188782811
0.0009840750135481358
0.0009833913063630462
0.0009827044559642673
0.000982000958174467
0.000981279299594462
0.0009805490262806416
0.000979820848442614
0.0009791057091206312
0.0009784044232219458
0.0009777111699804664
0.0009770180331543088
0.0009763208217918873
0.0009756186045706272
0.0009749086457304657
0.0009741979883983731
0.0009734918130561709
0.0009727918659336865
0.0009720959351398051
0.0009714032639749348
0.0009707116987556219
0.0009700186201371253
0.0009693241445347667
0.0009686286211945117
0.0009679314098320901
0.0009672368760220706
0.0009665426914580166
0.0009658528724685311
0.0009651645668782294
0.0009644764359109104
0.000963790575042367
0.0009631044813431799
0.000962419027928263
0.0009617324103601277
0.0009610476554371417
0.0009603604557923973
0.0009596763993613422
0.0009589933324605227
0.0009583124774508178
0.000957630283664912
0.0009569511166773736
0.0009562714258208871
0.0009555930737406015
0.0009549161768518388
0.0009542398620396852
0.0009535637218505144
0.0009528889786452055
0.0009522147011011839
0.0009515405399724841
0.0009508664370514452
0.0009501941385678947
0.0009495230624452233
0.0009488509967923164
0.0009481802117079496
0.0009475122787989676
0.0009468437056057155
0.0009461753652431071
0.0009455091785639524
0.0009448439814150333
0.0009441771544516087
0.0009435130632482469
0.0009428487392142415
0.0009421880240552127
0.0009415243403054774
0.0009408624609932303
0.0009402018040418625
0.0009395420784130692
0.0009388842154294252
0.0009382253047078848
0.0009375679073855281
0.000936910801101476
0.0009362568380311131
0.0009355989750474691
0.0009349471074528992
0.0009342941921204329
0.0009336414514109492
0.000932991795707494
0.000932342023588717
0.0009316958603449166
0.0009310493478551507
0.0009304085397161543
0.0009297697688452899
0.0009291408350691199
0.0009285163832828403
0.0009279070654883981
0.0009273174218833447
0.0009267585119232535
0.0009262473322451115
0.0009258135687559843
0.0009254968608729541
0.0009253735188394785
0.0009255554177798331
0.0009262327803298831
0.0009277022327296436
0.0009304260020144284
0.0009350944892503321
0.0009426410542801023
0.0009541318286210299
0.0009701381786726415
0.0009895481634885073
0.0010074264137074351
0.0010147379944100976
0.0010023852810263634
0.0009711059974506497
0.0009357930975966156
0.0009157126187346876
0.0009185273665934801
0.0009356258669868112
0.0009505025809630752
0.0009506956557743251
0.0009361227275803685
0.0009183703223243356
0.0009101512841880322
0.0009144979412667453
0.0009239802602678537
0.000928544148337096
0.0009239103528670967
0.0009141872869804502
0.0009071168024092913
0.0009069076622836292
0.0009113185224123299
0.0009147762903012335
0.0009135984582826495
0.0009086616919375956
0.0009038593270815909
0.0009022887097671628
0.0009038068819791079
0.0009057991555891931
0.000905797875020653
0.0009034553077071905
0.0009004021412692964
0.0008985605090856552
0.0008985173772089183
0.0008993349620141089
0.0008995983516797423
0.0008986159809865057
0.0008968084584921598
0.0008951635682024062
0.0008943612338043749
0.0008943114662542939
0.0008943911525420845
0.0008940091938711703
0.0008930364274419844
0.0008918118546716869
0.0008907871670089662
0.0008901917026378214
0.0008899062522687018
0.0008896216168068349
0.0008890945464372635
0.0008883030968718231
0.0008874049526639283
0.0008866052376106381
0.000886003312189132
0.0008855534833855927
0.0008851172751747072
0.0008845825796015561
0.0008839239017106593
0.0008831940358504653
0.000882486579939723
0.0008818606729619205
0.0008813177119009197
0.0008808053098618984
0.0008802753873169422
0.0008796893525868654
0.0008790557621978223
0.00087840820197016
0.0008777803159318864
0.0008771875291131437
0.0008766274549998343
0.0008760815835557878
0.0008755222661420703
0.0008749430999159813
0.00087434594752267
0.0008737394236959517
0.0008731375564821064
0.0008725518127903342
0.0008719787583686411
0.0008714168798178434
0.0008708540699444711
0.0008702851482667029
0.0008697087178006768
0.0008691263501532376
0.0008685414213687181
0.0008679601014591753
0.0008673853008076549
0.0008668153895996511
0.0008662496693432331
0.0008656848222017288
0.0008651193347759545
0.0008645512862131
0.0008639807347208261
0.0008634107653051615
0.0008628394571132958
0.000862269604112953
0.0008617031271569431
0.0008611371158622205
0.0008605740149505436
0.0008600127184763551
0.0008594508981332183
0.0008588895434513688
0.000858328421600163
0.0008577666594646871
0.000857204373460263
0.0008566424949094653
0.0008560820133425295
0.000855522695928812
0.0008549629710614681
0.0008544059819541872
0.000853848468977958
0.000853292178362608
0.0008527368772774935
0.0008521818672306836
0.0008516275556758046
0.0008510738844051957
0.000850520096719265
0.0008499668329022825
0.0008494150824844837
0.000848861935082823
0.0008483109413646162
0.0008477606461383402
0.0008472090703435242
0.0008466594154015183
0.0008461103425361216
0.0008455623756162822
0.0008450142340734601
0.0008444673730991781
0.0008439209777861834
0.000843373651150614
0.0008428288856521249
0.000842284585814923
0.0008417398203164339
0.000841196277178824
0.0008406527922488749
0.0008401096565648913
0.0008395678596571088
0.000839025538880378
0.0008384859538637102
0.0008379447972401977
0.0008374056196771562
0.0008368644630536437
0.0008363272645510733
0.0008357891929335892
0.0008352517616003752
0.000834713748190552
0.000834177597425878
0.0008336414466612041
0.0008331073331646621
0.0008325714152306318
0.0008320371271111071
0.0008315040031448007
0.0008309701806865633
0.0008304371731355786
0.0008299045730382204
0.0008293741848319769
0.0008288432727567852
0.0008283130009658635
0.0008277827873826027
0.0008272535633295774
0.0008267246303148568
0.0008261969778686762
0.0008256692090071738
0.0008251433027908206
0.0008246190845966339
0.0008240967872552574
0.000823577051050961
0.0008230609819293022
0.0008225542260333896
0.0008220577728934586
0.0008215843699872494
0.0008211522363126278
0.0008207889623008668
0.0008205509511753917
0.0008205444901250303
0.0008209592779166996
0.0008221479365602136
0.0008247587247751653
0.0008299635956063867
0.0008398224017582834
0.0008577419794164598
0.0008885512361302972
0.0009367729653604329
0.000999884563498199
0.0010559085058048368
0.0010609481250867248
0.0009859841084107757
0.0008737916359677911
0.0008132320363074541
0.0008412585593760014
0.0009059625444933772
0.0009278012439608574
0.0008821533410809934
0.0008227661601267755
0.0008132795337587595
0.0008493041386827826
0.0008744220831431448
0.0008552813669666648
0.0008182398742064834
0.0008081262931227684
0.0008285237709060311
0.0008445005514658988
0.0008333517471328378
0.0008110690978355706
0.0008053441997617483
0.0008177448180504143
0.0008265299838967621
0.0008188490173779428
0.0008055332000367343
0.0008028089650906622
0.0008103696745820343
0.0008148676133714616
0.0008095206576399505
0.0008015374769456685
0.0008002128452062607
0.0008046554867178202
0.0008068862953223288
0.0008033060003072023
0.0007984181866049767
0.0007975573535077274
0.0008000175002962351
0.0008011242025531828
0.0007988204015418887
0.0007957075140438974
0.0007949252612888813
0.0007961532683111727
0.0007967079873196781
0.0007952588493935764
0.0007931838044896722
0.0007923707598820329
0.000792836130131036
0.0007930832216516137
0.000792176928371191
0.0007907376275397837
0.0007899071788415313
0.0007898991461843252
0.0007899379706941545
0.0007893528090789914
0.0007883253274485469
0.0007875172886997461
0.0007872166461311281
0.0007870841072872281
0.0007866668165661395
0.0007859188481234014
0.0007851769914850593
0.0007847088272683322
0.0007844287320040166
0.0007840709877200425
0.0007835048018023372
0.0007828533416613936
0.0007823082851245999
0.000781914743129164
0.00078154809307307
0.0007810856332071126
0.000780526374001056
0.000779972062446177
0.0007795022102072835
0.0007790941745042801
0.0007786669884808362
0.0007781790918670595
0.0007776569691486657
0.0007771570817567408
0.0007767034112475812
0.0007762722671031952
0.0007758228457532823
0.0007753396639600396
0.0007748448406346142
0.0007743655587546527
0.0007739131688140333
0.0007734684040769935
0.0007730131037533283
0.0007725398754701018
0.0007720631547272205
0.0007715944666415453
0.0007711377693340182
0.0007706881151534617
0.0007702312432229519
0.0007697678520344198
0.0007692985236644745
0.0007688363548368216
0.00076838064705953
0.0007679273257963359
0.0007674728403799236
0.0007670137565582991
0.0007665535667911172
0.0007660939591005445
0.0007656377274543047
0.0007651847554370761
0.0007647328893654048
0.0007642783457413316
0.0007638225797563791
0.000763366580940783
0.0007629129686392844
0.0007624595309607685
0.0007620087126269937
0.0007615584181621671
0.0007611055043525994
0.0007606542203575373
0.0007602029945701361
0.0007597510702908039
0.0007593015907332301
0.0007588536245748401
0.0007584047853015363
0.0007579561206512153
0.000757505651563406
0.0007570580928586423
0.0007566107087768614
0.0007561640231870115
0.0007557174540124834
0.0007552718161605299
0.000754823733586818
0.0007543796091340482
0.0007539343787357211
0.0007534886826761067
0.0007530452567152679
0.0007526011322624981
0.0007521588122472167
0.0007517148042097688
0.0007512724841944873
0.000750828767195344
0.000750388135202229
0.0007499458733946085
0.0007495048339478672
0.000749065016862005
0.0007486251415684819
0.000748184509575367
0.000747745216358453
0.0007473048171959817
0.0007468665717169642
0.0007464286754839122
0.0007459907210431993
0.000745551660656929
0.0007451146957464516
0.000744677206967026
0.0007442416390404105
0.0007438051979988813
0.000743368873372674
0.0007429331308230758
0.0007424991927109659
0.0007420640904456377
0.0007416300941258669
0.000741196854505688
0.0007407626253552735
0.0007403300842270255
0.0007398969028145075
0.0007394650019705296
0.0007390328100882471
0.0007386011420749128
0.000738170521799475
0.0007377385627478361
0.0007373091066256166
0.0007368793012574315
0.000736449146643281
0.0007360191084444523
0.0007355909910984337
0.0007351617678068578
0.0007347334758378565
0.0007343060569837689
0.0007338788127526641
0.0007334523252211511
0.0007330244407057762
0.0007325972546823323
0.0007321719313040376
0.0007317460258491337
0.0007313202950172126
0.000730895611923188
0.000730471103452146
0.0007300456054508686
0.000729622901417315
0.0007291988003998995
0.0007287758635357022
0.0007283535087481141
0.0007279314449988306
0.0007275095558725297
0.0007270866772159934
0.0007266657776199281
0.0007262448780238628
0.0007258248515427113
0.0007254029624164104
0.0007249835762195289
0.0007245638989843428
0.0007241450948640704
0.0007237259414978325
0.0007233075448311865
0.0007228899630717933
0.00072247110074386
0.0007220543338917196
0.0007216372760012746
0.0007212194614112377
0.0007208037422969937
0.0007203882560133934
0.0007199720130302012
0.0007195561775006354
0.0007191412732936442
0.000718727707862854
0.0007183126290328801
0.0007178984233178198
0.0007174841011874378
0.0007170713506639004
0.0007166587165556848
0.0007162454421631992
0.0007158330408856273
0.0007154216291382909
0.0007150089950300753
0.0007145982817746699
0.0007141882088035345
0.0007137771463021636
0.0007133678300306201
0.0007129559526219964
0.0007125481497496367
0.0007121383096091449
0.0007117294589988887
0.0007113215979188681
0.0007109133875928819
0.0007105066324584186
0.0007100991206243634
0.0007096939370967448
0.0007092899177223444
0.0007088884012773633
0.000708491716068238
0.000708099571056664
0.0007077186019159853
0.0007073550368659198
0.0007070219144225121
0.0007067417027428746
0.0007065580575726926
0.0007065386744216084
0.0007068182458169758
0.0007076337933540344
0.0007094120956026018
0.0007129357545636594
0.0007195945945568383
0.0007318149437196553
0.000753646541852504
0.00079101393930614
0.0008506632293574512
0.0009334480273537338
0.0010212456109002233
0.0010619378881528974
0.0010004431242123246
0.0008498120587319136
0.0007216567173600197
0.0007105029653757811
0.000792690203525126
0.0008615302504040301
0.0008377914782613516
0.0007508198032155633
0.0006981596816331148
0.000724887300748378
0.0007778279250487685
0.0007832093979232013
0.0007365235942415893
0.0006976957665756345
0.0007075385074131191
0.0007399106398224831
0.0007460504421032965
0.0007190254400484264
0.00069513387279585
0.00070056167896837
0.0007198025123216212
0.0007230764022096992
0.0007065918762236834
0.0006925364723429084
0.0006961062317714095
0.0007073928718455136
0.000708765524905175
0.0006986182415857911
0.0006903161411173642
0.0006925038760527968
0.0006990494439378381
0.0006996188312768936
0.0006934207049198449
0.0006883253226988018
0.000689396751113236
0.0006931358948349953
0.0006934749544598162
0.0006897490820847452
0.0006864391616545618
0.0006866976036690176
0.0006887629861012101
0.0006890612421557307
0.0006868675700388849
0.0006846043979749084
0.0006843338487669826
0.0006853739614598453
0.000685642589814961
0.000684388680383563
0.0006827982724644244
0.0006822306895628572
0.0006826131721027195
0.0006827997276559472
0.0006821062997914851
0.0006809891783632338
0.0006803028518334031
0.0006802594871260226
0.000680312979966402
0.000679926248267293
0.0006791559862904251
0.0006784780416637659
0.0006781743722967803
0.0006780732655897737
0.000677818083204329
0.0006772904307581484
0.0006766905426047742
0.0006762571865692735
0.000676007941365242
0.0006757709779776633
0.000675391813274473
0.0006748994346708059
0.0006744313286617398
0.0006740779499523342
0.0006737937801517546
0.0006734761991538107
0.000673077127430588
0.0006726389401592314
0.000672234280500561
0.0006718923687003553
0.0006715733325108886
0.0006712261238135397
0.0006708374130539596
0.0006704336847178638
0.0006700556259602308
0.0006697100470773876
0.0006693708710372448
0.0006690157460980117
0.0006686392007395625
0.0006682568928226829
0.0006678873905912042
0.0006675347103737295
0.0006671873852610588
0.000666831387206912
0.0006664655520580709
0.0006660937215201557
0.0006657290505245328
0.0006653718883171678
0.0006650205468758941
0.0006646648398600519
0.0006643043016083539
0.0006639409111812711
0.0006635792087763548
0.000663221231661737
0.0006628681439906359
0.0006625132518820465
0.0006621568463742733
0.000661797821521759
0.0006614385056309402
0.000661082158330828
0.0006607273244298995
0.0006603733636438847
0.0006600194028578699
0.0006596640450879931
0.0006593082216568291
0.0006589523982256651
0.0006585971568711102
0.0006582449423149228
0.000657892320305109
0.0006575380102731287
0.0006571852136403322
0.0006568316603079438
0.0006564778741449118
0.0006561250193044543
0.0006557736196555197
0.0006554218707606196
0.0006550703546963632
0.0006547194207087159
0.0006543670315295458
0.0006540160393342376
0.0006536670844070613
0.0006533149862661958
0.0006529655074700713
0.0006526157958433032
0.0006522660260088742
0.0006519165472127497
0.0006515674758702517
0.0006512173567898571
0.00065086898393929
0.0006505206692963839
0.0006501736352220178
0.0006498247385025024
0.0006494771223515272
0.0006491297390311956
0.0006487821228802204
0.0006484350888058543
0.0006480892770923674
0.0006477425340563059
0.0006473952671512961
0.0006470493972301483
0.0006467037019319832
0.0006463579484261572
0.0006460128934122622
0.0006456671981140971
0.0006453238893300295
0.0006449790089391172
0.0006446341285482049
0.0006442900048568845
0.0006439467542804778
0.0006436018156819046
0.0006432589725591242
0.0006429160130210221
0.0006425731116905808
0.0006422296864911914
0.0006418878911063075
0.0006415460957214236
0.0006412032525986433
0.000640861748252064
0.0006405202439054847
0.0006401785067282617
0.0006398367113433778
0.0006394970696419477
0.0006391566130332649
0.0006388160400092602
0.0006384760490618646
0.000638135417830199
0.0006377962417900562
0.000637456716503948
0.000637119053862989
0.0006367789465002716
0.0006364395376294851
0.0006361016421578825
0.0006357635138556361
0.0006354253273457289
0.0006350869662128389
0.0006347493035718799
0.0006344123976305127
0.00063407450215891
0.0006337381200864911
0.0006334015051834285
0.000633065530564636
0.0006327290320768952
0.0006323934067040682
0.0006320575485005975
0.0006317209918051958
0.0006313862395472825
0.0006310506723821163
0.0006307165022008121
0.0006303805275820196
0.0006300469976849854
0.0006297141080722213
0.0006293793558143079
0.0006290457677096128
0.0006287119467742741
0.0006283789407461882
0.000628046109341085
0.0006277127540670335
0.0006273813778534532
0.0006270479643717408
0.0006267159478738904
0.0006263835239224136
0.0006260527879931033
0.0006257204804569483
0.0006253881729207933
0.0006250576698221266
0.0006247273413464427
0.0006243967218324542
0.0006240651709958911
0.0006237354245968163
0.0006234055035747588
0.0006230754079297185
0.0006227467092685401
0.0006224172539077699
0.0006220888462848961
0.0006217593909241259
0.000621430401224643
0.0006211032741703093
0.00062077451730147
0.0006204471574164927
0.0006201199721544981
0.0006197922630235553
0.0006194661254994571
0.0006191416759975255
0.0006188178667798638
0.0006184963858686388
0.0006181762437336147
0.0006178627372719347
0.0006175573216751218
0.0006172635476104915
0.000616990146227181
0.0006167537067085505
0.0006165761733427644
0.0006164998630993068
0.0006165968370623887
0.0006169933476485312
0.0006179111078381538
0.0006197348702698946
0.0006231428124010563
0.0006293045007623732
0.0006402538274414837
0.0006593021098524332
0.0006916914135217667
0.0007440891349688172
0.0008226651698350906
0.0009225029498338699
0.0010155668715015054
0.0010381016181781888
0.0009425643947906792
0.0007633279310539365
0.0006285197450779378
0.0006269317236728966
0.0007219388498924673
0.000798978260718286
0.0007749942014925182
0.0006786987069062889
0.0006117411539889872
0.0006310450262390077
0.0006915514823049307
0.0007120112422853708
0.0006699190707877278
0.000617537007201463
0.0006112502887845039
0.0006444562459364533
0.0006666232366114855
0.0006497428985312581
0.0006167363608255982
0.000606036395765841
0.000622814754024148
0.0006391250644810498
0.0006331211188808084
0.0006135427393019199
0.0006039218860678375
0.0006116876029409468
0.0006224834942258894
0.0006212951266206801
0.0006101487088017166
0.0006025779875926673
0.0006054206169210374
0.0006121278856880963
0.0006130056572146714
0.0006070466479286551
0.0006014468963257968
0.0006016562692821026
0.0006054589757695794
0.0006070122472010553
0.0006042022723704576
0.0006003208109177649
0.0005992655642330647
0.0006010422948747873
0.0006025181501172483
0.0006015247199684381
0.0005990763893350959
0.0005976104293949902
0.0005980369751341641
0.0005990446079522371
0.0005989635828882456
0.0005976342945359647
0.0005962804425507784
0.0005959223490208387
0.0005963409203104675
0.0005965475575067103
0.0005959798581898212
0.0005949949263595045
0.0005943204159848392
0.0005942279240116477
0.000594346784055233
0.0005941716954112053
0.0005935946246609092
0.0005929367034696043
0.0005925399018451571
0.0005924231372773647
0.0005923315766267478
0.0005920379189774394
0.0005915563669987023
0.0005910815671086311
0.000590766139794141
0.0005905831349082291
0.0005903870332986116
0.0005900767864659429
0.0005896757356822491
0.0005892899353057146
0.0005889899330213666
0.0005887559964321554
0.000588514725677669
0.0005882132682017982
0.000587864313274622
0.0005875187925994396
0.0005872176843695343
0.0005869529559276998
0.0005866902065463364
0.0005863991100341082
0.000586079026106745
0.0005857580690644681
0.0005854543996974826
0.0005851734313182533
0.0005848984583280981
0.000584613298997283
0.000584312598221004
0.0005840046796947718
0.0005837012431584299
0.0005834121257066727
0.0005831281305290759
0.0005828446010127664
0.0005825546104460955
0.000582256296183914
0.000581956934183836
0.0005816633929498494
0.000581374391913414
0.0005810894072055817
0.0005808025016449392
0.0005805104156024754
0.0005802180385217071
0.0005799245554953814
0.0005796334007754922
0.0005793461459688842
0.000579059065785259
0.0005787716945633292
0.0005784826935268939
0.0005781928193755448
0.0005779017228633165
0.0005776123143732548
0.0005773243028670549
0.0005770385614596307
0.0005767517141066492
0.0005764643428847194
0.0005761758657172322
0.0005758869228884578
0.0005756009486503899
0.000575313635636121
0.0005750281852670014
0.0005747417453676462
0.0005744557711295784
0.0005741677596233785
0.0005738819600082934
0.000573597673792392
0.0005733102443628013
0.0005730246775783598
0.000572740740608424
0.0005724554066546261
0.0005721708294004202
0.0005718844477087259
0.0005716015584766865
0.0005713161663152277
0.0005710316472686827
0.0005707474774681032
0.00057046371512115
0.000570179836358875
0.0005698967725038528
0.0005696139414794743
0.0005693295388482511
0.0005690468824468553
0.0005687641096301377
0.0005684818024747074
0.0005681989132426679
0.0005679166060872376
0.0005676340078935027
0.0005673515843227506
0.0005670708487741649
0.0005667880759574473
0.0005665067001245916
0.0005662248004227877
0.0005659431917592883
0.0005656626890413463
0.0005653818370774388
0.0005651006940752268
0.0005648203077726066
0.0005645391065627337
0.0005642593605443835
0.0005639798473566771
0.0005636996938847005
0.0005634197150357068
0.0005631404928863049
0.0005628614453598857
0.0005625819903798401
0.0005623024771921337
0.000562023080419749
0.0005617440911009908
0.0005614658002741635
0.0005611875094473362
0.0005609096842817962
0.0005606311024166644
0.0005603541503660381
0.0005600753356702626
0.0005597978015430272
0.0005595208494924009
0.0005592423840425909
0.0005589660722762346
0.0005586880724877119
0.0005584120517596602
0.0005581344594247639
0.0005578580894507468
0.0005575818940997124
0.0005573052912950516
0.0005570303183048964
0.0005567537155002356
0.0005564788007177413
0.0005562019650824368
0.0005559276323765516
0.000555651553440839
0.0005553763476200402
0.0005551017820835114
0.0005548271583393216
0.0005545525345951319
0.0005542789003811777
0.0005540040438063443
0.0005537300021387637
0.0005534562515094876
0.0005531820934265852
0.0005529074696823955
0.0005526362801901996
0.0005523614236153662
0.0005520889535546303
0.0005518154939636588
0.0005515430821105838
0.0005512706702575088
0.0005509986076503992
0.0005507262540049851
0.0005504558212123811
0.0005501842824742198
0.0005499129765667021
0.0005496430676430464
0.000549374963156879
0.0005491094780154526
0.0005488447495736182
0.0005485843284986913
0.0005483301938511431
0.0005480846739374101
0.000547850679140538
0.0005476383958011866
0.0005474596982821822
0.0005473325727507472
0.0005472883931361139
0.0005473787896335125
0.0005476876394823194
0.000548353826161474
0.0005496127414517105
0.0005518454709090292
0.0005557023687288165
0.0005622309981845319
0.0005731837009079754
0.0005912263877689838
0.000620492035523057
0.0006659547216258943
0.0007328606443479657
0.0008194985566660762
0.000911407289095223
0.0009654255118221045
0.0009345495491288602
0.0008020619861781597
0.0006387815810739994
0.0005463248817250133
0.000568810966797173
0.0006570395198650658
0.0007193785277195275
0.0006990443798713386
0.0006163519574329257
0.0005489736213348806
0.000548974727280438
0.0005971132777631283
0.0006331871845759451
0.0006188507541082799
0.0005721381166949868
0.0005403319955803454
0.0005482231499627233
0.0005767096881754696
0.0005899943644180894
0.0005744955269619823
0.0005481861880980432
0.0005372307496145368
0.0005474548088386655
0.0005623719771392643
0.0005641321185976267
0.000551573873963207
0.0005384698743000627
0.0005366242839954793
0.0005443943664431572
0.0005509497714228928
0.0005488222814165056
0.0005407240241765976
0.0005348238628357649
0.0005356321926228702
0.0005402513779699802
0.0005426753778010607
0.0005402597598731518
0.0005355825996957719
0.0005329583073034883
0.0005339254275895655
0.0005363336531445384
0.0005371252773329616
0.0005353774758987129
0.0005327537655830383
0.000531425466760993
0.0005319614429026842
0.00053312664385885
0.0005333693698048592
0.0005322922370396554
0.0005307741230353713
0.0005299242329783738
0.0005300540360622108
0.0005305583472363651
0.0005306354141794145
0.0005300163757055998
0.0005290917470119894
0.0005284413346089423
0.0005283045466057956
0.0005284457583911717
0.0005284477374516428
0.0005280963378027081
0.0005275108851492405
0.0005269822431728244
0.000526698655448854
0.0005266204243525863
0.0005265519139356911
0.0005263318889774382
0.0005259517929516733
0.0005255296127870679
0.0005251925904303789
0.000524981995113194
0.0005248340894468129
0.0005246546934358776
0.0005243906634859741
0.000524064467754215
0.0005237365257926285
0.000523459748364985
0.0005232389084994793
0.0005230414099059999
0.0005228225491009653
0.0005225648637861013
0.0005222788313403726
0.0005219952436164021
0.0005217337165959179
0.0005214990233071148
0.0005212764372117817
0.0005210459930822253
0.0005207978538237512
0.0005205349298194051
0.0005202713655307889
0.0005200150771997869
0.0005197706632316113
0.0005195357953198254
0.0005192991811782122
0.0005190593656152487
0.0005188094801269472
0.0005185563350096345
0.0005183040630072355
0.0005180570296943188
0.0005178147694095969
0.0005175749538466334
0.0005173342651687562
0.0005170914228074253
0.0005168465431779623
0.0005165986367501318
0.000516351661644876
0.0005161056178621948
0.0005158645799383521
0.0005156227853149176
0.000515380990691483
0.0005151396617293358
0.0005148965865373611
0.0005146526382304728
0.0005144091555848718
0.000514166138600558
0.0005139223067089915
0.0005136816180311143
0.0005134399398230016
0.000513198843691498
0.0005129581550136209
0.0005127156036905944
0.0005124729941599071
0.000512232247274369
0.0005119906272739172
0.000511749240104109
0.000511509133502841
0.0005112673388794065
0.0005110267084091902
0.0005107870092615485
0.0005105471354909241
0.0005103062139824033
0.0005100659909658134
0.0005098249530419707
0.0005095848464407027
0.000509345147293061
0.0005091052153147757
0.0005088661564514041
0.0005086269229650497
0.0005083874566480517
0.0005081487470306456
0.0005079091642983258
0.0005076699308119714
0.0005074316868558526
0.0005071922787465155
0.0005069542094133794
0.0005067151505500078
0.0005064772558398545
0.0005062390118837357
0.0005059998366050422
0.0005057629314251244
0.000505524396430701
0.0005052859196439385
0.0005050493637099862
0.0005048114689998329
0.0005045734578743577
0.0005043365526944399
0.0005040992400608957
0.0005038618692196906
0.0005036257789470255
0.0005033888155594468
0.0005031522014178336
0.0005029149469919503
0.0005026782164350152
0.000502441544085741
0.0005022063269279897
0.0005019702948629856
0.0005017336807213724
0.000501497182995081
0.0005012620822526515
0.000501026283018291
0.0005007910658605397
0.0005005548591725528
0.0005003203987143934
0.0005000841920264065
0.0004998501972295344
0.0004996150964871049
0.00049938092706725
0.0004991456517018378
0.0004989108419977129
0.0004986761487089097
0.0004984423285350204
0.0004982077516615391
0.0004979739896953106
0.0004977397038601339
0.0004975062911398709
0.0004972724127583206
0.0004970381851308048
0.0004968048306182027
0.0004965715925209224
0.0004963385872542858
0.0004961047088727355
0.0004958718200214207
0.0004956398624926805
0.0004954068572260439
0.0004951751907356083
0.0004949425929225981
0.0004947125562466681
0.0004944829270243645
0.0004942546947859228
0.0004940289072692394
0.0004938070778734982
0.0004935903125442564
0.0004933836753480136
0.0004931939183734357
0.0004930287832394242
0.0004929096903651953
0.0004928626003675163
0.0004929393762722611
0.0004932268639095128
0.0004938718630000949
0.0004951354931108654
0.0004974603070877492


==> figures/Thermo_imperfection/less_snapshots/lossFFNtoLS_disp_sampled.txt <==
12.437299728393555
11.792633056640625
11.04932689666748
10.042080879211426
8.67311954498291
7.043706893920898
5.551895618438721
4.447330474853516
3.482858657836914
2.520542860031128
1.6060534715652466
0.8589005470275879
0.4174482524394989
0.2671683728694916
0.22286078333854675
0.1999501883983612
0.18554113805294037
0.17534856498241425
0.16689518094062805
0.1597301959991455
0.1533828228712082
0.14757628738880157
0.14223623275756836
0.1372644603252411
0.13260166347026825
0.12820777297019958
0.12405158579349518
0.1201079711318016
0.11635664105415344
0.1127801463007927
0.10936354100704193
0.10609366744756699
0.10295884311199188
0.09994880855083466
0.09705483168363571
0.09426940232515335
0.09158630669116974
0.08900036662817001
0.08650702983140945
0.08410214632749557
0.0817817822098732
0.07954185456037521
0.07737811654806137
0.07528630644083023
0.07326195389032364
0.07130070775747299
0.0693981945514679
0.06755026429891586
0.06575292348861694
0.06400258839130402
0.06229579448699951
0.060629602521657944
0.05900120735168457
0.05740833282470703
0.055848900228738785
0.05432121083140373
0.05282382667064667
0.05135565623641014
0.049915824085474014
0.04850379005074501
0.047119129449129105
0.04576176404953003
0.04443170875310898
0.04312916100025177
0.04185445234179497
0.040608007460832596
0.03939037024974823
0.03820209950208664
0.037043772637844086
0.035916008055210114
0.03481937199831009
0.033754412084817886
0.03272159397602081
0.03172134980559349
0.030753979459404945
0.02981971949338913
0.028918687254190445
0.0280508641153574
0.02721615508198738
0.02641432173550129
0.025645039975643158
0.024907805025577545
0.02420206367969513
0.02352714352309704
0.0228822473436594
0.022266516461968422
0.02167900837957859
0.02111869491636753
0.020584505051374435
0.020075343549251556
0.019590040668845177
0.01912745274603367
0.018686389550566673
0.01826568692922592
0.017864208668470383
0.017480826005339622
0.017114443704485893
0.016764024272561073
0.016428573057055473
0.016107140108942986
0.01579883322119713
0.015502814203500748
0.015218297950923443
0.014944546855986118
0.014680866152048111
0.014426607638597488
0.014181162230670452
0.01394394226372242
0.013714424334466457
0.013492072932422161
0.013276409357786179
0.013066980056464672
0.0128633389249444
0.012665089219808578
0.012471872381865978
0.012283346615731716
0.012099203653633595
0.01191917434334755
0.011743034236133099
0.011570580303668976
0.011401655152440071
0.011236133985221386
0.011073896661400795
0.010914867743849754
0.01075895968824625
0.01060610730201006
0.010456260293722153
0.010309343226253986
0.01016530953347683
0.01002408005297184
0.009885621257126331
0.009749851189553738
0.009616726078093052
0.0094861825928092
0.00935817789286375
0.009232643991708755
0.009109536185860634
0.008988814428448677
0.008870436809957027
0.008754335343837738
0.008640502579510212
0.008528875187039375
0.008419426158070564
0.008312118239700794
0.008206921629607677
0.008103789761662483
0.008002695627510548
0.007903612218797207
0.007806506939232349
0.007711335085332394
0.0076180752366781235
0.007526697125285864
0.00743717048317194
0.007349458523094654
0.00726352771744132
0.0071793533861637115
0.007096902001649141
0.0070161414332687855
0.006937029771506786
0.0068595511838793755
0.00678366469219327
0.006709341891109943
0.006636543665081263
0.006565249525010586
0.006495415233075619
0.0064270151779055595
0.006360015366226435
0.006294387858361006
0.0062300898134708405
0.006167088635265827
0.006105363834649324
0.006044863723218441
0.005985569208860397
0.005927436985075474
0.005870434455573559
0.0058145406655967236
0.005759707652032375
0.0057058995589613914
0.005653093568980694
0.005601248703896999
0.005550333298742771
0.005500318016856909
0.005451171193271875
0.005402859300374985
0.005355347879230976
0.005308613646775484
0.005262622609734535
0.00521734869107604
0.005172757897526026
0.005128833465278149
0.005085538607090712
0.005042859353125095
0.00500075938180089
0.004959224723279476
0.004918219987303019
0.004877739120274782
0.004837752785533667
0.004798235837370157
0.004759175702929497
0.004720549564808607
0.004682339262217283
0.004644530359655619
0.004607105627655983
0.004570043180137873
0.004533329978585243
0.004496959503740072
0.004460909403860569
0.0044251601211726665
0.004389708861708641
0.004354540724307299
0.004319642670452595
0.0042850058525800705
0.0042506116442382336
0.004216454457491636
0.004182526376098394
0.004148813895881176
0.0041153100319206715
0.0040820082649588585
0.004048891365528107
0.004015961196273565
0.003983208443969488
0.0039506214670836926
0.003918192815035582
0.0038859236519783735
0.0038538011722266674
0.003821824910119176
0.0037899864837527275
0.003758278675377369
0.0037266991566866636
0.003695246996358037
0.0036639110185205936
0.003632697742432356
0.0036015950608998537
0.00357060506939888
0.003539727069437504
0.003508953144773841
0.0034782863222062588
0.00344772613607347
0.0034172716550529003
0.0033869221806526184
0.003356682136654854
0.003326543141156435
0.003296517999842763
0.0032666034530848265
0.003236806718632579
0.003207124536857009
0.003177566220983863
0.003148132935166359
0.00311882677488029
0.0030896563548594713
0.003060621675103903
0.0030317308846861124
0.0030029870104044676
0.0029743982013314962
0.0029459637589752674
0.002917689271271229
0.0028895833529531956
0.0028616469353437424
0.0028338865377008915
0.0028063044883310795
0.002778909169137478
0.0027517005801200867
0.0027246843092143536
0.002697864081710577
0.0026712461840361357
0.00264483573846519
0.0026186378672719
0.002592650940641761
0.0025668840389698744
0.0025413394905626774
0.0025160214863717556
0.002490936778485775
0.0024660835042595863
0.002441470744088292
0.0024170957040041685
0.002392966067418456
0.0023690855596214533
0.002345452317968011
0.0023220672737807035
0.0022989355493336916
0.0022760576102882624
0.002253428567200899
0.002231056336313486
0.0022089392878115177
0.0021870697382837534
0.0021654574666172266
0.0021440947894006968
0.002122982870787382
0.002102120779454708
0.0020815038587898016
0.0020611342042684555
0.0020410059951245785
0.0020211199298501015
0.0020014725159853697
0.0019820609595626593
0.001962884794920683
0.0019439400639384985
0.001925222692079842
0.0019067330285906792
0.0018884658347815275
0.00187042192555964
0.0018525936175137758
0.0018349802121520042
0.0018175790319219232
0.001800392521545291
0.0017838077619671822
0.0017668636282905936
0.0017514629289507866
0.0017345927190035582
0.0017180611612275243
0.00170189852360636
0.0016860893229022622
0.0016705540474504232
0.001655177678912878
0.0016399931628257036
0.0016249859472736716
0.0016101548681035638
0.0015954994596540928
0.0015810164622962475
0.0015667026164010167
0.001552556175738573
0.001538576208986342
0.0015247578267008066
0.001511103822849691
0.0014976098900660872
0.0014842747477814555
0.0014711178373545408
0.0014851429732516408
0.001445888658054173
0.0014330187113955617
0.001421338994987309
0.0014086106093600392
0.0013959850184619427
0.0013837445294484496
0.0013717650435864925
0.0013599656522274017
0.0013483228394761682
0.0013368237996473908
0.0013254600344225764
0.0013142288662493229
0.001303130411542952
0.0012921608285978436
0.0012813202338293195
0.001270606298930943
0.0012600199552252889
0.0012495568953454494
0.001239216304384172
0.00122899713460356
0.0012188995024189353
0.0012089243391528726
0.0011994210071861744
0.0012356354855000973
0.0011908456217497587
0.0011775892926380038
0.0011620201403275132
0.001151884556747973
0.0011430446757003665
0.0011336966417729855
0.0011248361552134156
0.00111599441152066
0.0011073009809479117
0.0010987109271809459
0.001090223784558475
0.0010818354785442352
0.0010735469404608011
0.001065355958417058
0.0010572628816589713
0.0010492769069969654
0.001042089657858014
0.0010914546437561512
0.0010497696930542588
0.0010217903181910515
0.0010120915248990059
0.0010045729577541351
0.0009963966440409422
0.0009891249937936664
0.000982000958174467
0.0009749086457304657
0.0009679314098320901
0.0009610476554371417
0.0009542398620396852
0.0009475122787989676
0.0009408624609932303
0.0009342941921204329
0.0009279070654883981
0.0009304260020144284
0.0009357930975966156
0.0009239802602678537
0.0009038593270815909
0.0008995983516797423
0.0008907871670089662
0.0008851172751747072
0.0008790557621978223
0.0008731375564821064
0.0008673853008076549
0.0008617031271569431
0.0008560820133425295
0.000850520096719265
0.0008450142340734601
0.0008395678596571088
0.000834177597425878
0.0008288432727567852
0.000823577051050961
0.0008221479365602136
0.0009859841084107757
0.0008744220831431448
0.0008265299838967621
0.0008068862953223288
0.0007967079873196781
0.0007899379706941545
0.0007844287320040166
0.0007795022102072835
0.0007748448406346142
0.0007702312432229519
0.0007656377274543047
0.0007611055043525994
0.0007566107087768614
0.0007521588122472167
0.000747745216358453
0.000743368873372674
0.0007390328100882471
0.0007347334758378565
0.000730471103452146
0.0007262448780238628
0.0007220543338917196
0.0007178984233178198
0.0007137771463021636
0.0007096939370967448
0.0007065386744216084
0.0009334480273537338
0.0007508198032155633
0.0007190254400484264
0.0006986182415857911
0.0006897490820847452
0.000684388680383563
0.000679926248267293
0.0006757709779776633
0.0006718923687003553
0.0006682568928226829
0.0006646648398600519
0.000661082158330828
0.0006575380102731287
0.0006540160393342376
0.0006505206692963839
0.0006470493972301483
0.0006436018156819046
0.0006401785067282617
0.0006367789465002716
0.0006334015051834285
0.0006300469976849854
0.0006267159478738904
0.0006234055035747588
0.0006201199721544981
0.000616990146227181
0.0006402538274414837
0.0006285197450779378
0.0006699190707877278
0.0006331211188808084
0.0006130056572146714
0.0006025181501172483
0.0005963409203104675
0.0005925399018451571
0.0005896757356822491
0.0005866902065463364
0.0005837012431584299
0.0005808025016449392
0.0005779017228633165
0.0005750281852670014
0.0005721708294004202
0.0005693295388482511
0.0005665067001245916
0.0005636996938847005
0.0005609096842817962
0.0005581344594247639
0.0005553763476200402
0.0005526362801901996
0.0005499129765667021
0.0005474596982821822
0.0005731837009079754
0.0006387815810739994
0.0006331871845759451
0.0005474548088386655
0.0005348238628357649
0.0005353774758987129
0.0005305583472363651
0.0005269822431728244
0.0005246546934358776
0.0005219952436164021
0.0005195357953198254
0.0005170914228074253
0.0005146526382304728
0.000512232247274369
0.0005098249530419707
0.0005074316868558526
0.0005050493637099862
0.0005026782164350152
0.0005003203987143934
0.0004979739896953106
0.0004956398624926805
0.0004933836753480136


==> figures/UC/force/lossAE_history.txt <==
2.8365681171417236
2.8885066509246826
2.669198751449585
3.5149075984954834
2.6294655799865723
2.3679916858673096
2.193974018096924
1.8575290441513062
1.7336843013763428
1.7960991859436035
1.6743378639221191
1.5868895053863525
1.5543814897537231
1.5681753158569336
1.4773179292678833
1.4192097187042236
1.3387739658355713
1.289391279220581
1.2025011777877808
1.1564298868179321
1.1021497249603271
1.064094066619873
1.0379325151443481
0.9919528961181641
0.9683614373207092
0.9364563226699829
0.9206903576850891
0.8956291675567627
0.877164900302887
0.8639047145843506
0.8346564769744873
0.8153695464134216
0.7922451496124268
0.7661964297294617
0.7410408854484558
0.7112839221954346
0.6875072717666626
0.6598330140113831
0.6301001906394958
0.604970395565033
0.578622043132782
0.5512101650238037
0.5279421210289001
0.5038793087005615
0.48054206371307373
0.4599689841270447
0.4402630627155304
0.42217302322387695
0.4048357903957367
0.38841208815574646
0.37300336360931396
0.3578808307647705
0.3435390889644623
0.33002761006355286
0.31696608662605286
0.304608017206192
0.29292231798171997
0.2819514572620392
0.27181005477905273
0.26341524720191956
0.25536802411079407
0.24503104388713837
0.23396608233451843
0.2271815687417984
0.2209555208683014
0.2113073766231537
0.2031998336315155
0.19753876328468323
0.1909150332212448
0.18358230590820312
0.1777040958404541
0.17284640669822693
0.16782788932323456
0.16211862862110138
0.15687669813632965
0.15257808566093445
0.1489747166633606
0.14570167660713196
0.1424415409564972
0.13921238481998444
0.13550317287445068
0.13202570378780365
0.1290881186723709
0.1267387866973877
0.1248081624507904
0.12306122481822968
0.12154167145490646
0.11984013766050339
0.11815325915813446
0.1159459799528122
0.11377782374620438
0.11176791787147522
0.11025137454271317
0.10916593670845032
0.10825061798095703
0.10740689188241959
0.10635001957416534
0.10518292337656021
0.1037239283323288
0.10230300575494766
0.10105970501899719
0.10008060187101364
0.09931687265634537
0.09874758124351501
0.09840960800647736
0.09860832244157791
0.10015511512756348
0.10173571109771729
0.10397637635469437
0.10052797943353653
0.09630516916513443
0.09276384115219116
0.09354334324598312
0.09554530680179596
0.09375017136335373
0.0908760130405426
0.09018002450466156
0.0911087617278099
0.09146351367235184
0.09012550115585327
0.0883733481168747
0.0874471664428711
0.08764108270406723
0.08773969858884811
0.08725041896104813
0.0867948830127716
0.08596911281347275
0.08518047630786896
0.08452656865119934
0.08427193760871887
0.0841679647564888
0.08401890099048615
0.08388834446668625
0.08353373408317566
0.08309391140937805
0.0824376717209816
0.08187771588563919
0.08150245249271393
0.08131518214941025
0.08127250522375107
0.08138003945350647
0.08248963952064514
0.08540429919958115
0.09121383726596832
0.09245781600475311
0.09350831061601639
0.08460851013660431
0.0793331041932106
0.08230066299438477
0.08338314294815063
0.08049170672893524
0.07845305651426315
0.07976096868515015
0.0804787278175354
0.07853086292743683
0.07764656096696854
0.07852526009082794
0.078284353017807
0.0775551125407219
0.07683403789997101
0.07641833275556564
0.07652159035205841
0.07646285742521286
0.0763278380036354
0.07622836530208588
0.07623051851987839
0.07553207874298096
0.0749417319893837
0.07470367103815079
0.07472773641347885
0.07464253157377243
0.07426995784044266
0.0739012062549591
0.07362953573465347
0.07355596870183945
0.07350176572799683
0.07350045442581177
0.07340159267187119
0.07307759672403336
0.07262098789215088
0.07229126989841461
0.07218709588050842
0.07219047844409943
0.07218167185783386
0.07215403765439987
0.07206641137599945
0.07233448326587677
0.07281377911567688
0.07317310571670532
0.07269544899463654
0.07182596623897552
0.07074247300624847
0.07021304965019226
0.07030181586742401
0.07064860314130783
0.07086540758609772
0.07068254798650742
0.0702977254986763
0.06976735591888428
0.06931137293577194
0.06894191354513168
0.06875228136777878
0.06873000413179398
0.06875096261501312
0.06881818920373917
0.06894315034151077
0.06909850239753723
0.06916308403015137
0.06949638575315475
0.07015761733055115
0.07124321162700653
0.07119158655405045
0.07063430547714233
0.06886261701583862
0.06729427725076675
0.0669662207365036
0.06773052364587784
0.06830913573503494
0.06786901503801346
0.06698700785636902
0.06627015769481659
0.06626790761947632
0.06670297682285309
0.06695730239152908
0.0670267790555954
0.0664440467953682
0.06567363440990448
0.06528756767511368
0.0654260665178299
0.0656735748052597
0.06563860923051834
0.06536898016929626
0.06497333198785782
0.06459753215312958
0.06436832994222641
0.06430733948945999
0.06433651596307755
0.06439758837223053
0.06465096026659012
0.0652768462896347
0.06702852994203568
0.06885508447885513
0.07033651322126389
0.06841938197612762
0.06520959734916687
0.0632733553647995
0.06448999047279358
0.06599386036396027
0.06502728164196014
0.06333004683256149
0.06289444118738174
0.06372179836034775
0.0639561340212822
0.0629148930311203
0.06233937665820122
0.06275283545255661
0.06301437318325043
0.06301198899745941
0.0630561038851738
0.06256993860006332
0.061748869717121124
0.061657391488552094
0.06203519180417061
0.061950694769620895
0.06146542355418205
0.06110034137964249
0.06101752817630768
0.06113937124609947
0.0613815113902092
0.06138528510928154
0.06100277602672577
0.060591209679841995
0.06031687185168266
0.060249071568250656
0.06029225513339043
0.06031502038240433
0.060282740741968155
0.06047198176383972
0.06114545837044716
0.06155243143439293
0.06149062514305115
0.060510676354169846
0.059591080993413925
0.05920776352286339
0.05928077921271324
0.05946746841073036
0.05936304107308388
0.05901864171028137
0.0587119422852993
0.058629848062992096
0.058704350143671036
0.058754581958055496
0.0587119497358799
0.05854419991374016
0.058298259973526
0.058045659214258194
0.05788475275039673
0.057819776237010956
0.05781165510416031
0.05779172480106354
0.05772937834262848
0.05775294452905655
0.057936206459999084
0.05825865641236305
0.058670684695243835
0.059023573994636536
0.05869981646537781
0.05816091597080231
0.057500433176755905
0.05696599930524826
0.056672923266887665
0.05664394423365593
0.05680950731039047
0.05721511319279671
0.05807408317923546
0.058465249836444855
0.05804583430290222
0.05699761584401131
0.056181665509939194
0.05590660125017166
0.056158848106861115
0.05654573068022728
0.056755661964416504
0.056883350014686584
0.05653727799654007
0.05583501234650612
0.05530538037419319
0.05531443655490875
0.055620744824409485
0.0559069849550724
0.0562647320330143
0.05636954680085182
0.05588613823056221
0.05507665500044823
0.054662205278873444
0.054770078510046005
0.055076826363801956
0.055167075246572495
0.054974932223558426
0.0546891875565052
0.054357800632715225
0.05408184975385666
0.05394824221730232
0.053875770419836044
0.053850434720516205
0.05385825037956238
0.053815871477127075
0.053744472563266754
0.053658626973629
0.05347014218568802
0.053284600377082825
0.05315612629055977
0.053044967353343964
0.0529719777405262
0.0529341883957386
0.05291501805186272
0.05295557901263237
0.05309481546282768
0.05343270301818848
0.05517550930380821
0.0598360151052475
0.06646480411291122
0.06719890236854553
0.06212214007973671
0.05349041149020195
0.05491204932332039
0.059307318180799484
0.05511636659502983
0.052923671901226044
0.05636192858219147
0.05464921519160271
0.05264003202319145
0.05488651618361473
0.05395803228020668
0.05239030346274376
0.05389617756009102
0.05323737859725952
0.05207415297627449
0.05312424153089523
0.05265508219599724
0.05170436576008797
0.052718330174684525
0.052619196474552155
0.05150521919131279
0.051982007920742035
0.05211200192570686
0.05131058022379875
0.05144811421632767
0.051576972007751465
0.05119962990283966
0.05094491317868233
0.05101022124290466
0.051109764724969864
0.05098060145974159
0.05051077902317047
0.05052315071225166
0.05059993639588356
0.050248902291059494
0.05020817741751671
0.050255388021469116
0.05002297833561897
0.0499141551554203
0.04988574981689453
0.04976896569132805
0.04966283589601517
0.049567773938179016
0.04949278011918068
0.04946166276931763
0.04937633126974106
0.04923815280199051
0.04915613308548927
0.0490599162876606
0.048940692096948624
0.04887516051530838
0.04880489036440849
0.048687893897295
0.04860593378543854
0.04853200912475586
0.04844538867473602
0.04837705194950104
0.04832307621836662
0.048920925706624985
0.05411505699157715
0.10437111556529999
0.27865201234817505
0.12592162191867828
0.11744704842567444
0.09123051166534424
0.10907776653766632
0.06704078614711761
0.08289111405611038
0.06804803758859634
0.07193803787231445
0.06448883563280106
0.061428580433130264
0.06330038607120514
0.060539521276950836
0.05875616520643234
0.05741144344210625
0.057348959147930145
0.055981170386075974
0.05496668443083763
0.0547395795583725
0.05441131070256233
0.053654201328754425
0.052947644144296646
0.05274549499154091
0.0525728315114975
0.05170683562755585
0.051554951816797256
0.05137043446302414
0.05115055665373802
0.05069757625460625
0.05054633319377899
0.050267480313777924
0.0500485897064209
0.04986075684428215
0.04956863820552826
0.04942428320646286
0.049241360276937485
0.049116313457489014
0.048914652317762375
0.048723600804805756
0.04862350970506668
0.04845341667532921
0.04830550774931908
0.04815472289919853
0.04805964604020119
0.04790043458342552
0.047754500061273575
0.047645267099142075
0.04751571640372276
0.047394223511219025
0.04727925732731819
0.04716472327709198
0.04704732820391655
0.046936195343732834
0.046829789876937866
0.04672638699412346
0.04662018641829491
0.04651803895831108
0.0464206300675869
0.046320635825395584
0.04622172191739082
0.046128351241350174
0.04603647440671921
0.04594672471284866
0.04586005583405495
0.04576421529054642
0.04566803574562073
0.045586924999952316
0.04549754783511162
0.04540711268782616
0.045327942818403244
0.04524143785238266
0.04515405371785164
0.04507185518741608
0.04499160125851631
0.044911328703165054
0.04482609033584595
0.044743604958057404
0.04466670751571655
0.04459112137556076
0.044520724564790726
0.04446928948163986
0.044400569051504135
0.04430181160569191
0.04425880312919617
0.044174861162900925
0.04410699009895325
0.04404670000076294
0.04397311434149742
0.04390132799744606
0.043815840035676956
0.04375024884939194
0.043682441115379333
0.04360547661781311
0.04353354126214981
0.04345487803220749
0.043389465659856796
0.04331474378705025
0.043241970241069794
0.04317216947674751
0.04309879615902901
0.043030787259340286
0.042960576713085175
0.04289720579981804
0.04284898564219475
0.042795632034540176
0.04272068664431572
0.04263310879468918
0.042558085173368454
0.042512938380241394
0.042439889162778854
0.04235737398266792
0.042295824736356735
0.0422312431037426
0.042158689349889755
0.042090583592653275
0.042020659893751144
0.041955363005399704
0.04189172387123108
0.04182013124227524
0.041754841804504395
0.04169311001896858
0.041629113256931305
0.041565295308828354
0.0414983294904232
0.04143046215176582
0.0413651205599308
0.04130648821592331
0.04125242680311203
0.04123444855213165
0.04122443497180939
0.04111861065030098
0.04104837030172348
0.041001565754413605
0.04095366597175598
0.04090028628706932
0.04083581641316414
0.04077693819999695
0.04072287306189537
0.040657900273799896
0.040595702826976776
0.0405331514775753
0.04046563059091568
0.0404035858809948
0.040340784937143326
0.04027632623910904
0.040213994681835175
0.04015020653605461
0.0400848463177681
0.04002195969223976
0.03996054455637932
0.03989909589290619
0.039836324751377106
0.03978179767727852
0.03972708061337471
0.03966451436281204
0.039603568613529205
0.039539776742458344
0.03947553038597107
0.0394221656024456
0.03936472907662392
0.03931044787168503
0.039264995604753494
0.039213016629219055
0.03914680331945419
0.03908669948577881
0.03902675583958626
0.03896982967853546
0.03892103210091591
0.03886568173766136
0.038805656135082245
0.03875498101115227
0.03870607540011406
0.0386403426527977
0.038581088185310364
0.038528770208358765
0.038465674966573715
0.03841070830821991
0.03835459053516388
0.03829406946897507
0.038242828100919724
0.03820298612117767
0.038169536739587784
0.03815310820937157
0.03814135864377022
0.03808458894491196
0.037966832518577576
0.03789006918668747
0.03787775710225105
0.03784733638167381
0.03776438534259796
0.037683237344026566
0.037640318274497986
0.03761475160717964
0.037572164088487625
0.0375194326043129
0.037439361214637756
0.03737587854266167
0.037341050803661346
0.037290602922439575
0.03723636269569397
0.037176210433244705
0.03711746260523796
0.03706620633602142
0.03701627254486084
0.036962948739528656
0.036916010081768036
0.03690796718001366
0.03694003447890282
0.03689293563365936
0.03680787608027458
0.036708880215883255
0.03662022948265076
0.03658721596002579
0.03656444326043129
0.03651091456413269
0.036422424018383026
0.03635922446846962
0.03632976859807968
0.03629276528954506
0.03623386099934578
0.03615950793027878
0.036093052476644516
0.03605255112051964
0.03601021319627762
0.03596245497465134
0.03591271489858627
0.03584297001361847
0.03578151762485504
0.035738833248615265
0.035692133009433746
0.03564031422138214
0.03559083864092827
0.03552764281630516
0.035470977425575256
0.035429131239652634
0.035375699400901794
0.03532032668590546
0.03528241440653801
0.0352606438100338
0.035235464572906494
0.03519955277442932
0.03514905646443367
0.03506608307361603
0.035005103796720505
0.03497091680765152
0.03493642061948776
0.03490269184112549
0.034845706075429916
0.03476995229721069
0.034720029681921005
0.034678395837545395
0.03463921695947647
0.034598901867866516
0.034541673958301544
0.03447885438799858
0.034425389021635056
0.03437727689743042
0.034331537783145905
0.03428877890110016
0.03424619138240814
0.03419380262494087
0.03413563594222069
0.03408552706241608
0.034033868461847305
0.03398916870355606
0.03394683450460434
0.03390273079276085
0.033856287598609924
0.03382076323032379
0.033794716000556946
0.03374958783388138
0.03369513526558876
0.0336478017270565
0.03358155116438866
0.03353915736079216
0.03350294753909111
0.03345838934183121
0.03342067822813988
0.033381424844264984
0.03332511708140373
0.03327485918998718
0.033223628997802734
0.033170539885759354
0.033129945397377014
0.033089082688093185
0.03304030001163483
0.032999925315380096
0.032984618097543716
0.03297572210431099
0.03296755626797676
0.032940562814474106
0.03288889303803444
0.032782360911369324
0.0327109694480896
0.03267638385295868
0.03263765200972557
0.03261497616767883
0.03259316831827164
0.032535672187805176
0.03249288722872734
0.03246593102812767
0.032478272914886475
0.03251399099826813
0.03241153061389923
0.03235170245170593
0.03229628875851631
0.032206788659095764
0.03215727582573891
0.03209947422146797
0.032077860087156296
0.032064877450466156
0.032018013298511505
0.03197327256202698
0.031905680894851685
0.03184172138571739
0.03179590031504631
0.03175032138824463
0.03171604499220848
0.03168989717960358
0.03164541348814964
0.031596098095178604
0.03154630586504936
0.03148891404271126
0.03143538162112236
0.031392939388751984
0.03134841099381447
0.03130608797073364
0.0312783308327198
0.03128756210207939
0.031313519924879074
0.03136010468006134
0.03139564394950867
0.03133366256952286
0.031179681420326233
0.031034961342811584
0.030960267409682274
0.030967237427830696
0.031003672629594803
0.03100970946252346
0.03096591681241989
0.030879495665431023
0.030773146077990532
0.03068316914141178
0.03063904121518135
0.03062700293958187
0.03061736188828945
0.030592015013098717
0.030541202053427696
0.030469171702861786
0.03039957769215107
0.030348528176546097
0.0303039588034153
0.03026706352829933
0.030242666602134705
0.030216222628951073
0.03017732873558998
0.030135437846183777
0.030087215825915337
0.030027877539396286
0.029975850135087967
0.02993644028902054
0.029894806444644928
0.029848627746105194
0.029807893559336662
0.029771283268928528
0.029730141162872314
0.02969222143292427
0.029658503830432892
0.02962436154484749
0.029593808576464653
0.02958565019071102
0.029626190662384033
0.029648534953594208
0.029689207673072815
0.029843343421816826
0.030021334066987038
0.030047500506043434
0.029877660796046257
0.02956744097173214
0.029323384165763855
0.029265379533171654
0.029351886361837387
0.029461000114679337
0.029476981610059738
0.029341209679841995
0.02916831150650978
0.029043763875961304
0.029011793434619904
0.029051894322037697
0.029070693999528885
0.029025956988334656
0.028932206332683563
0.02882305346429348
0.02875499054789543
0.028729233890771866
0.028757520020008087
0.028899259865283966
0.029118098318576813
0.029107579961419106
0.029088962823152542
0.028965262696146965
0.028726279735565186
0.028580639511346817
0.028485899791121483
0.028561513870954514
0.02861889824271202
0.028577081859111786
0.028499208390712738
0.028337625786662102
0.028275052085518837
0.02828120067715645
0.028309861198067665
0.028324123471975327
0.028263196349143982
0.028149668127298355
0.028053196147084236
0.02800360508263111
0.027997061610221863
0.027997605502605438
0.02796817384660244
0.027913741767406464
0.027842892333865166
0.027776846662163734
0.027735471725463867
0.027711383998394012
0.027686962857842445
0.027656693011522293
0.027612781152129173
0.02755746617913246
0.02750883251428604
0.027469009160995483
0.027431989088654518
0.02739572897553444
0.02736075408756733
0.027330471202731133
0.027296900749206543
0.027258766815066338
0.027220474556088448
0.027184002101421356
0.027141738682985306
0.02709781378507614
0.027060139924287796
0.027027558535337448
0.026997530832886696
0.026960093528032303
0.02692534774541855
0.026900971308350563
0.02686310186982155
0.026827169582247734
0.026798302307724953
0.026767585426568985
0.026730354875326157
0.026694582775235176
0.026661405339837074
0.026622015982866287
0.026583906263113022
0.026550881564617157
0.026521602645516396
0.02648695558309555
0.026457689702510834
0.026431657373905182
0.026404021307826042
0.026378704234957695
0.02635185793042183
0.026323573663830757
0.026293080300092697
0.0262624379247427
0.026232292875647545
0.026197798550128937
0.026160061359405518
0.02612517774105072
0.026101334020495415
0.026067065075039864
0.0260311271995306
0.026005808264017105
0.0259763952344656
0.02594297006726265
0.0259077250957489
0.025873379781842232
0.025841884315013885
0.025806158781051636
0.025769367814064026
0.025735633447766304
0.02570045366883278
0.0256638340651989
0.025631550699472427
0.025617139413952827
0.0256112739443779
0.02560153231024742
0.025618350133299828
0.025676114484667778
0.025744006037712097
0.025803575292229652
0.025858614593744278
0.025880977511405945
0.0258488692343235
0.025765294209122658
0.025614513084292412
0.02542996220290661
0.02527131885290146
0.025187302380800247
0.025187741965055466
0.025229427963495255
0.02527047134935856
0.025298796594142914
0.025309743359684944
0.025256048887968063
0.025141676887869835
0.025049671530723572
0.024964602664113045
0.024917542934417725
0.024921435862779617
0.0249325018376112
0.02493218705058098
0.024924397468566895
0.024882888421416283
0.02481604740023613
0.024751873686909676
0.024694833904504776
0.024642881006002426
0.0246165432035923
0.024601580575108528
0.024584399536252022
0.024579286575317383
0.024593966081738472
0.024581829085946083
0.024554671719670296
0.024524955078959465
0.02445869892835617
0.024387551471590996
0.024337494745850563
0.024286312982439995
0.024249505251646042
0.02423286810517311
0.024216771125793457
0.024201586842536926
0.02419770322740078
0.02419421449303627
0.02417845092713833
0.024154160171747208
0.024122435599565506
0.024091433733701706
0.024055687710642815
0.02400386892259121
0.023958981037139893
0.023911908268928528
0.02385905012488365
0.02381708100438118
0.023782838135957718
0.023748375475406647
0.023712778463959694
0.023686541244387627
0.02366010658442974
0.023632440716028214
0.023611344397068024
0.0236000195145607
0.023603977635502815
0.0236298069357872
0.023678060621023178
0.02375178039073944
0.02384970523416996
0.023939581587910652
0.02406655065715313
0.02429145574569702
0.024511069059371948
0.02454901486635208
0.024318207055330276
0.02387181855738163
0.023451508954167366
0.023276710882782936
0.02335991896688938
0.023556387051939964
0.023681988939642906
0.02361202798783779
0.02339906431734562
0.02319091185927391
0.023094002157449722
0.023125795647501945
0.023217031732201576
0.02326338365674019
0.023213738575577736
0.02310057356953621
0.022977545857429504
0.022894272580742836
0.022883092984557152
0.022909177467226982
0.02292301319539547
0.022904347628355026
0.02284940518438816
0.02277243509888649
0.022707030177116394
0.022667165845632553
0.02265123650431633
0.02263852395117283
0.0226211529225111
0.02260228805243969
0.022581961005926132
0.022543607279658318
0.02250472642481327
0.02247745171189308
0.02244650572538376
0.022410083562135696
0.02237374521791935
0.02233782969415188
0.022303352132439613
0.022274626418948174
0.02225012145936489
0.022227151319384575
0.022220507264137268
0.02225431799888611
0.022267596796154976
0.022268889471888542
0.02230813354253769
0.02230827510356903
0.02227216400206089
0.022198617458343506
0.02211015298962593
0.022036215290427208
0.02197476290166378
0.021938743069767952
0.02192385494709015
0.021911989897489548
0.021911706775426865
0.021918218582868576
0.021926328539848328
0.021939296275377274
0.021944211795926094
0.02192857675254345
0.021896367892622948
0.02184285968542099
0.021774841472506523
0.021715540438890457
0.021663237363100052
0.021605223417282104
0.021560095250606537
0.021532559767365456
0.021503780037164688
0.02147895283997059
0.02146734856069088
0.021466020494699478
0.02147829718887806
0.021520474925637245
0.02159772254526615
0.02169167622923851
0.021792372688651085
0.021902238950133324
0.021986862644553185
0.02198188006877899
0.021906081587076187
0.021788649260997772
0.02159729227423668
0.021385621279478073
0.02124031074345112
0.021166356280446053
0.021162724122405052
0.02120792865753174
0.02127513475716114
0.021309329196810722
0.021294433623552322
0.021245446056127548
0.021157773211598396
0.02105610817670822
0.0209832601249218
0.020933600142598152
0.02090519666671753
0.02090531773865223
0.020910991355776787
0.020908407866954803
0.02090069279074669
0.020889446139335632
0.020858317613601685
0.020816951990127563
0.020776936784386635
0.020729295909404755
0.020685378462076187
0.02064594067633152
0.02060771733522415
0.020575683563947678
0.02055211178958416
0.02052871137857437
0.020505238324403763
0.020489361137151718
0.020489705726504326
0.020502407103776932
0.020518025383353233
0.020542869344353676
0.02058730460703373
0.020626498386263847
0.020649779587984085
0.020665861666202545
0.020659659057855606
0.02062295749783516
0.020556697621941566
0.020475419238209724
0.020381027832627296
0.02028532698750496
0.020200707018375397
0.020136186853051186
0.020096397027373314
0.020070867612957954
0.020054258406162262
0.02005283534526825
0.02007456123828888
0.02011421136558056
0.020153764635324478
0.02018801122903824
0.020235000178217888
0.020287100225687027
0.02043360285460949
0.020669639110565186
0.020764868706464767
0.020769184455275536
0.020735377445816994
0.02063971757888794
0.020479001104831696
0.020197227597236633
0.019935375079512596
0.01980653591454029
0.01976172812283039
0.019812168553471565
0.019920526072382927
0.01996014080941677
0.019932450726628304
0.01984904147684574
0.019716832786798477
0.019619274884462357
0.019572777673602104
0.019552066922187805
0.01956910267472267
0.019594324752688408
0.01959417387843132
0.019576771184802055
0.019548147916793823
0.01949193701148033
0.01943177729845047
0.019381536170840263
0.019336916506290436
0.019302284345030785
0.01928643137216568
0.01927604153752327
0.019263654947280884
0.019259681925177574
0.019269192591309547
0.019282503053545952
0.019289672374725342
0.01928997039794922
0.01928960159420967
0.01927814818918705
0.019251378253102303
0.01922948844730854
0.01918037422001362
0.019119972363114357
0.019069548696279526
0.019014688208699226
0.018964968621730804
0.018934326246380806
0.018913239240646362
0.01888362690806389
0.018856052309274673
0.018840312957763672
0.018824296072125435
0.018804827705025673
0.01878698170185089
0.018782878294587135
0.0187990665435791
0.018827099353075027
0.01888813078403473
0.019006047397851944
0.01918363943696022
0.01941772922873497
0.019717782735824585
0.02001269720494747
0.02022182010114193
0.020210741087794304
0.02002061903476715
0.01948901079595089
0.018933555111289024
0.01861870288848877
0.018589433282613754
0.018805377185344696
0.019040895625948906
0.019100068137049675
0.01896500401198864
0.01870700903236866
0.018475178629159927
0.018416820093989372
0.018496206030249596
0.018614675849676132
0.018704811111092567
0.0186839010566473
0.01855999045073986
0.01841004379093647
0.018301591277122498
0.018254950642585754
0.018276846036314964
0.018329530954360962
0.01837388053536415
0.018390275537967682
0.01835547760128975
0.018288375809788704
0.018194710835814476
0.01811034232378006
0.01807378977537155
0.018076838925480843
0.018094176426529884
0.01812053471803665
0.01814890280365944
0.01818469725549221
0.01822843961417675
0.018232017755508423
0.018199296668171883
0.01810077205300331
0.01797511987388134
0.01788884960114956
0.017852481454610825
0.01785198412835598
0.01788114197552204
0.017919188365340233
0.01793558895587921
0.01792134903371334
0.01788344979286194
0.01783623918890953
0.01777920313179493
0.017718926072120667
0.017668219283223152
0.017630936577916145
0.017607422545552254
0.017592184245586395
0.017584452405571938
0.017586400732398033
0.017602965235710144
0.017630305141210556
0.01765741966664791
0.017684455960989
0.01774078980088234
0.017780592665076256
0.017781341448426247
0.01773863658308983
0.017703643068671227
0.017658881843090057
0.01757158152759075
0.017490539699792862
0.0174255333840847
0.01735350489616394
0.017312204465270042
0.017301218584179878
0.017287159338593483
0.017276380211114883
0.017282962799072266
0.017298623919487
0.0173050370067358
0.01731104589998722
0.017342664301395416
0.01748051308095455
0.017933296039700508
0.018773823976516724
0.01979232206940651
0.022891264408826828
0.024178113788366318
0.03878037631511688
0.06205673888325691
0.07766925543546677
0.0390838161110878
0.07715322822332382
0.041377149522304535
0.0561753511428833
0.029448794201016426
0.040956124663352966
0.034960974007844925
0.029968662187457085
0.033693499863147736
0.030353635549545288
0.028813103213906288
0.029695171862840652
0.028069056570529938
0.02624502219259739
0.02736755833029747
0.025278715416789055
0.02648252062499523
0.027957364916801453
0.02623686008155346
0.02457261271774769
0.024279896169900894
0.024306459352374077
0.02328449673950672
0.023385200649499893
0.02351970411837101
0.022462964057922363
0.02255716174840927
0.022819532081484795
0.021876513957977295
0.021751364693045616
0.021935120224952698
0.021331554278731346
0.02132805809378624
0.02137807011604309
0.020933600142598152
0.020889710634946823
0.020828727632761
0.020557951182127
0.020499635487794876
0.020438287407159805
0.020235184580087662
0.020171111449599266
0.0201149620115757
0.019930360838770866
0.019861089065670967
0.01979423128068447
0.019648654386401176
0.019601481035351753
0.019517449662089348
0.019393345341086388
0.019330982118844986
0.019251389428973198
0.019153228029608727
0.019108861684799194
0.019031070172786713
0.018935836851596832
0.01887907087802887
0.01880236156284809
0.018733061850070953
0.01867808774113655
0.018615419045090675
0.01854792982339859
0.018509378656744957
0.01847095601260662
0.01844164915382862
0.01841943897306919
0.018324490636587143
0.01821991428732872
0.01820371299982071
0.01819911040365696
0.01812240481376648
0.01803595758974552
0.018000245094299316
0.01796974055469036
0.017902053892612457
0.017850013449788094
0.01783311553299427
0.017815593630075455
0.01773899793624878
0.01767244189977646
0.017652064561843872
0.017654744908213615
0.0176493339240551
0.017557818442583084
0.017486823722720146
0.01748165488243103
0.017453692853450775
0.017375610768795013
0.0173508208245039
0.017334090545773506
0.01729084923863411
0.017225703224539757
0.01719975657761097
0.017174961045384407
0.01712493784725666
0.01708364486694336
0.017053214833140373
0.017019683495163918
0.01698237471282482
0.016970055177807808
0.016967803239822388
0.01692568138241768
0.01688178814947605
0.01686524786055088
0.01683245226740837
0.01680505834519863
0.016781995072960854
0.016741080209612846
0.016707563772797585
0.016687864437699318
0.01665804162621498
0.01662433333694935
0.016599075868725777
0.016574833542108536
0.01654595136642456
0.016509393230080605
0.016484912484884262
0.01645858958363533
0.016430526971817017
0.016404181718826294
0.016374722123146057
0.01634354144334793
0.01631496101617813
0.016287624835968018
0.016261231154203415
0.01623423956334591
0.016213923692703247
0.016220396384596825
0.016241831704974174
0.016201961785554886
0.016147242859005928
0.01611894555389881
0.016097629442811012
0.016079341992735863
0.016057448461651802
0.01603742688894272
0.01601596549153328
0.015984613448381424
0.01595643162727356
0.015932247042655945
0.015911182388663292
0.015887461602687836
0.01587127149105072
0.015858951956033707
0.01583544909954071
0.015799902379512787
0.015766926109790802
0.015749596059322357
0.01573699712753296
0.01571870781481266
0.015691295266151428
0.015653623268008232
0.015631508082151413
0.015613662078976631
0.015605940483510494
0.015621663071215153
0.015662729740142822
0.015659984201192856
0.015674149617552757
0.01570761203765869
0.015662457793951035
0.015588238835334778
0.015585225075483322
0.015773799270391464
0.01580733247101307
0.015578116290271282
0.015500107780098915
0.015610103495419025
0.015576108358800411
0.015446276403963566
0.015463833697140217
0.015511229634284973
0.015447794459760189
0.015358998440206051
0.015362424775958061
0.015412585809826851
0.01546896155923605
0.015520542860031128
0.015530068427324295
0.015356799587607384
0.01526861172169447
0.015345240943133831
0.0154924551025033
0.015415580943226814
0.015272623859345913
0.015271690674126148
0.015327763743698597
0.015345157124102116
0.015253390185534954
0.015191209502518177
0.015159114263951778
0.015166668221354485
0.01515103504061699
0.015107481740415096
0.015078486874699593
0.015064116567373276
0.015061751008033752
0.015098566189408302
0.015225710347294807
0.017633747309446335
0.025519659742712975
0.028954926878213882
0.024720149114727974
0.01664615049958229
0.0177621953189373
0.021296292543411255
0.018378058448433876
0.016433266922831535
0.019084768369793892
0.01766059547662735
0.016621306538581848
0.01807319186627865
0.016980614513158798
0.016556963324546814
0.017585905268788338
0.01620318740606308
0.016780082136392593
0.017308859154582024
0.016154279932379723
0.01617799699306488
0.016808783635497093
0.01611371524631977
0.015982823446393013
0.016236111521720886
0.015926023945212364
0.016038160771131516
0.01589861884713173
0.015711985528469086
0.01592962257564068
0.01592874899506569
0.016146305948495865
0.01730334758758545
0.017376698553562164
0.015860892832279205
0.016014201566576958
0.016436908394098282
0.015541275963187218
0.01592612825334072
0.015781443566083908
0.015453368425369263
0.015771916136145592
0.015428476966917515
0.015459012240171432
0.015702303498983383
0.01547959353774786
0.015298719517886639
0.01549192052334547
0.015330140478909016
0.015177075751125813
0.015346069820225239
0.015159494243562222
0.015119161456823349
0.015169705264270306
0.01502381730824709
0.015045730397105217
0.01511610858142376
0.015084490180015564
0.014955494552850723
0.014896878972649574
0.014927681535482407
0.014858473092317581
0.014787494204938412
0.01480781938880682
0.014754435047507286
0.01469838060438633
0.014704866334795952
0.014644866809248924
0.014603392221033573
0.014594717882573605
0.014545311219990253
0.014517528004944324
0.01449507288634777
0.014456775039434433
0.014431877061724663
0.014416382648050785
0.014406177215278149
0.01439976878464222
0.014454033225774765
0.014584003947675228
0.014460628852248192
0.0143145602196455
0.014355406165122986
0.014351850375533104
0.014292793348431587
0.014290597289800644
0.014294642023742199
0.01425041165202856
0.014221178367733955
0.014220131561160088
0.014194248244166374
0.014153605327010155
0.014149175956845284
0.014123210683465004
0.014094548299908638
0.014097695238888264
0.014092326164245605
0.014036453329026699
0.014024785719811916
0.014028431847691536
0.014005055651068687
0.013965540565550327
0.013944461941719055
0.013934757560491562
0.013907337561249733
0.013878000900149345
0.013859828934073448
0.013840047642588615
0.01381492055952549
0.013789608143270016
0.013767522759735584
0.013746656477451324
0.013721799477934837
0.013698870316147804
0.013676512986421585
0.013656876981258392
0.0136359091848135
0.013618957251310349
0.013628952205181122
0.013656608760356903
0.013641049154102802
0.013656328432261944
0.013660826720297337
0.013714481145143509
0.013770678080618382
0.01368512399494648
0.013547101058065891
0.013530006632208824
0.013602178543806076
0.013631405308842659
0.013531466946005821
0.0134624894708395
0.013486867770552635
0.013518771156668663
0.013479393906891346
0.01341264694929123
0.013397392816841602
0.01340935193002224
0.01339187752455473
0.013345192186534405
0.01332366093993187
0.013325745239853859
0.013311667367815971
0.013301628641784191
0.013286521658301353
0.013252569362521172
0.013227473944425583
0.013212653808295727
0.013199913315474987
0.013201412744820118
0.013207712210714817
0.013181507587432861
0.013132311403751373
0.01312040351331234
0.013130953535437584
0.013122731819748878
0.013096067123115063
0.013074686750769615
0.013043142855167389
0.013027322478592396
0.013018404133617878
0.013002279214560986
0.012980887666344643
0.012962116859853268
0.012948146089911461
0.012930255383253098
0.012917076237499714
0.012910199351608753
0.012908164411783218
0.01290265191346407
0.012879963964223862
0.012850511819124222
0.012826184742152691
0.01281739491969347
0.012809555977582932
0.012800018303096294
0.0127869276329875
0.012763271108269691
0.012742754071950912
0.012728244066238403
0.012718022800981998
0.012712640687823296
0.012708364985883236
0.012712613679468632
0.012706886045634747
0.012695456854999065
0.012690593488514423
0.0126502001658082
0.012619334273040295
0.012621326372027397
0.012644735164940357
0.012660983018577099
0.01262261625379324
0.012569580227136612
0.012557793408632278
0.012562335468828678
0.012548139318823814
0.012529470026493073
0.012509460560977459
0.0124929528683424
0.012478074990212917
0.012468291446566582
0.012463613413274288
0.012444384396076202
0.012423052452504635
0.01240911427885294
0.01238817535340786
0.012371692806482315
0.012363521382212639
0.012372145429253578
0.012466270476579666
0.012813016772270203
0.0133894681930542
0.013634322211146355
0.013210861943662167
0.012688872404396534
0.01274043694138527
0.012987355701625347
0.012852039188146591
0.012667599134147167
0.012852519750595093
0.012872885912656784
0.012699473649263382
0.01271536760032177
0.012818899005651474
0.01271301880478859
0.012619460001587868
0.012693705037236214
0.012696501798927784
0.012625955045223236
0.012570362538099289
0.01256610732525587
0.012578864581882954
0.012514064088463783
0.012480524368584156
0.012488550506532192
0.012458615005016327
0.012424241751432419
0.01239840779453516
0.012383894994854927
0.012363950721919537
0.012336698360741138
0.012309032492339611
0.012288106605410576
0.012270333245396614
0.012248626910150051
0.012225408107042313
0.012209713459014893
0.012209712527692318
0.01223892904818058
0.012289014644920826
0.012418599799275398
0.012547123245894909
0.012771877460181713
0.01292900089174509
0.012754900380969048
0.0124190179631114
0.012170335277915001
0.012342727743089199
0.012473599053919315
0.012301605194807053
0.012154932133853436
0.012219371274113655
0.012291979044675827
0.012178394943475723
0.012086618691682816
0.012142680585384369
0.012165891006588936
0.012092788703739643
0.01201836671680212
0.012024763971567154
0.01205853745341301
0.012033123522996902
0.01198454201221466
0.011951327323913574
0.011941051110625267
0.011945490725338459
0.011932321824133396
0.011886662803590298
0.01186018344014883
0.011863739229738712
0.011849180795252323
0.011815297417342663
0.011798297986388206
0.01178459357470274
0.011767624877393246
0.011762306094169617
0.011775709688663483
0.011770281009376049
0.011734455823898315
0.011712994426488876
0.011690434068441391
0.011681683361530304
0.01167538296431303
0.011647392995655537
0.011633782647550106
0.011620652861893177
0.01160124596208334
0.011598214507102966
0.01160379871726036
0.011610626243054867
0.011629871092736721
0.011615767143666744
0.01155778020620346
0.011545885354280472
0.011553012765944004
0.011547132395207882
0.01153915748000145
0.011522987857460976
0.0114905945956707
0.011475403793156147
0.01148831658065319
0.011486212722957134
0.011462339200079441
0.011435918509960175
0.011412004008889198
0.011394145898520947
0.01139251422137022
0.011401533149182796
0.01140519604086876
0.011409478262066841
0.011387295089662075
0.011332151480019093
0.011332867667078972
0.01133686676621437
0.011318141594529152
0.01131355855613947
0.011293458752334118
0.011260752566158772
0.011251391842961311
0.011248624883592129
0.011236390098929405
0.011235524900257587
0.011276332661509514
0.011338825337588787
0.011335632763803005
0.01130298338830471
0.011276543140411377
0.011230136267840862
0.011204545386135578
0.011205067858099937
0.011216903105378151
0.011219020932912827
0.011202367022633553
0.011174120008945465
0.011150865815579891
0.01113478746265173
0.011125890538096428
0.01112402230501175
0.011115886270999908
0.011096815578639507
0.011073759756982327
0.011054322123527527
0.011038160882890224
0.011021001264452934
0.01101010199636221
0.01100972667336464
0.011044001206755638
0.011176503263413906
0.011365195736289024
0.011384176090359688
0.011549169197678566
0.011870410293340683
0.011960006318986416
0.011709785088896751
0.011320759542286396
0.011115525849163532
0.011275785975158215
0.011511581018567085
0.011436129920184612
0.011189675889909267
0.011078900657594204
0.011160016059875488
0.01126292534172535
0.011226010508835316
0.011107317171990871
0.011007236316800117
0.01100289449095726
0.011055109091103077
0.011049784719944
0.010975098237395287
0.010920432396233082
0.010911199264228344
0.010918514803051949
0.010919399559497833
0.010906369425356388
0.010869573801755905
0.010825210250914097
0.010806095786392689
0.010812001302838326
0.010811775922775269
0.010802882723510265
0.010819179937243462
0.01083891186863184
0.010873190127313137
0.010951905511319637
0.01092551089823246
0.01087343692779541
0.010872043669223785
0.010797614231705666
0.010700051672756672
0.01071749534457922
0.010742126032710075
0.010726813226938248
0.010731124319136143
0.010703733190894127
0.010648855939507484
0.010636056773364544
0.010644033551216125
0.010683376342058182
0.010743493214249611
0.010774998925626278
0.010733135975897312
0.010644921101629734
0.01059003733098507
0.010575348511338234
0.01057790033519268
0.010598120279610157
0.010621163994073868
0.010617918334901333
0.01058412715792656
0.010550693608820438
0.01051543653011322
0.010484249331057072
0.010473163798451424
0.010488327592611313
0.010496797040104866
0.010482925921678543
0.010472030378878117
0.010465017519891262
0.010445049032568932
0.01041371002793312
0.010385335423052311
0.010378384031355381
0.0103727662935853
0.010352353565394878
0.010334047488868237
0.010333155281841755
0.010330484248697758
0.010320127010345459
0.010322132147848606
0.01038078498095274
0.010479742661118507
0.010515150614082813
0.010491207242012024
0.010459890589118004
0.010391909629106522
0.010310370475053787
0.010277009569108486
0.010273615829646587
0.01026826910674572
0.010281541384756565
0.01032452005892992
0.010349202901124954
0.010325765237212181
0.010314518585801125
0.01030574832111597
0.01024675089865923
0.010207158513367176
0.010200178250670433
0.010175365023314953
0.010153697803616524
0.010158324614167213
0.010177833959460258
0.010193511843681335
0.010214277543127537
0.010255500674247742
0.01029791496694088
0.010280147194862366
0.010237621143460274
0.010198619216680527
0.01018198486417532
0.010178257711231709
0.010165912099182606
0.010168859735131264
0.010177547112107277
0.01015802938491106
0.010116484947502613
0.010072547942399979
0.01004964578896761
0.010030439123511314
0.010003911331295967
0.009980253875255585
0.009964926168322563
0.009956899099051952
0.009952100925147533
0.009944862686097622
0.009938759729266167
0.009957627393305302
0.010062608867883682
0.010271761566400528
0.010764733888208866
0.011936521157622337
0.013888167217373848
0.0165710486471653
0.019728176295757294
0.017428915947675705
0.012713003903627396
0.01069073285907507
0.012760297395288944
0.014549261890351772
0.01274584699422121
0.010871571488678455
0.011605971492826939
0.012615970335900784
0.011752031743526459
0.010598333552479744
0.011361232958734035
0.011897272430360317
0.01099574938416481
0.010600061155855656
0.011065611615777016
0.01106701698154211
0.010665476322174072
0.010593715123832226
0.01066095381975174
0.010696517303586006
0.010662848129868507
0.010521248914301395
0.010370894335210323
0.01041505392640829
0.010432465001940727
0.010322025045752525
0.010286643169820309
0.010310300625860691
0.01025569811463356
0.010202394798398018
0.010184654965996742
0.010168381035327911
0.010134547017514706
0.010101278312504292
0.01008616853505373
0.010055692866444588
0.010024704039096832
0.010006054304540157
0.00997888669371605
0.009953408502042294
0.009935174137353897
0.009915240108966827
0.009891191497445107
0.00988159142434597
0.009937199763953686
0.010099575854837894
0.010262318886816502
0.01103301253169775
0.012519672513008118
0.012753035873174667
0.011783495545387268
0.010385818779468536
0.010549099184572697
0.01093334797769785
0.010811515152454376
0.010608727112412453
0.01033836044371128
0.010646390728652477
0.010767299681901932
0.010260366834700108
0.010228496044874191
0.010460270568728447
0.010411368682980537
0.010508745908737183
0.010448726825416088
0.010122978128492832
0.010128767229616642
0.010318746790289879
0.010190705768764019
0.010067356750369072
0.010105977766215801
0.010085833258926868
0.010069825686514378
0.010014581494033337
0.009947520680725574
0.009985251352190971
0.009974479675292969
0.00990220159292221
0.009887058287858963
0.009877961128950119
0.009850027970969677
0.00987942237406969
0.009904206730425358
0.009850804693996906
0.009779714979231358
0.009787198156118393
0.009779131039977074
0.00974553544074297
0.009744981303811073
0.009719598107039928
0.009677200578153133
0.00968190748244524
0.009681789204478264
0.009640894830226898
0.009617759846150875
0.009619005024433136
0.009600069373846054
0.009570257738232613
0.00956164300441742
0.009561430662870407
0.009557626210153103
0.009548288770020008
0.009541167877614498
0.009534308686852455
0.009505529887974262
0.009468098171055317
0.009463074617087841
0.009471457451581955
0.009457895532250404
0.009434751234948635
0.009436160326004028
0.00944101344794035
0.00941423699259758
0.009379765018820763
0.009371759369969368
0.009370609186589718
0.009351867251098156
0.009331904351711273
0.009327339008450508
0.009318621829152107
0.00929826870560646
0.009283251129090786
0.009278093464672565
0.009276005439460278
0.009274817071855068
0.009287036024034023
0.009308534674346447
0.009318196214735508
0.00927730742841959
0.009236020967364311
0.0092439791187644
0.009273489005863667
0.009262814186513424
0.009206089191138744
0.009194954298436642
0.009199748747050762
0.00918209832161665
0.009175335988402367
0.00917906779795885
0.00915809441357851
0.009124724194407463
0.00911650713533163
0.009123547002673149
0.009120543487370014
0.009116782806813717
0.00917532667517662
0.009292077273130417
0.00938091054558754
0.009486285969614983
0.009449551813304424
0.00934666208922863
0.009222735650837421
0.009136535227298737
0.009216425009071827
0.00930970348417759
0.009247275069355965
0.009148531593382359
0.009137431159615517
0.009144706651568413
0.00910959579050541
0.009090764448046684
0.009099949151277542
0.00909449253231287
0.009070804342627525
0.009072607383131981
0.00908487569540739
0.009048615582287312
0.00899341981858015
0.008970774710178375
0.008974566124379635
0.008971026167273521
0.008957368321716785
0.008953727781772614
0.008954278193414211
0.008949734270572662
0.008937458507716656
0.008937302976846695
0.008942264132201672
0.008936403319239616
0.008904367685317993
0.008872157894074917
0.00885732565075159
0.00885366927832365
0.00884505920112133
0.0088391974568367
0.008850493468344212
0.008880977518856525
0.008863216266036034
0.008814996108412743
0.008780083619058132
0.008784515783190727
0.008797788992524147
0.008802435360848904
0.008822166360914707
0.00886051170527935
0.008891911245882511
0.008913492783904076
0.008948583155870438
0.009075847454369068
0.009288773871958256
0.009466081857681274
0.009639210999011993
0.009959225542843342
0.010016681626439095
0.009924515150487423
0.009532195515930653
0.009121867828071117
0.008911600336432457
0.008981523104012012
0.009186389856040478
0.00926657859236002
0.009180547669529915
0.00897687952965498
0.008814568631350994
0.008808331564068794
0.008920603431761265
0.009018419310450554
0.008976800367236137
0.008860326372087002
0.008766568265855312
0.008715176023542881
0.00869814958423376
0.008724776096642017
0.008771935477852821
0.008766824379563332
0.008712287060916424
0.00865882821381092
0.008624894544482231
0.008604808710515499
0.008591573685407639
0.00859123282134533
0.008603108115494251
0.008613367564976215
0.008608617819845676
0.008588756434619427
0.008564630523324013
0.008539317175745964
0.008517581969499588
0.008500526659190655
0.00850035808980465
0.00852281879633665
0.008569774217903614
0.00861983560025692
0.008712472394108772
0.008859334513545036
0.00899145845323801
0.008982835337519646
0.008897827938199043
0.008702472783625126
0.00853978842496872
0.00846659392118454
0.008468199521303177
0.008495371788740158
0.008527133613824844
0.008576342836022377
0.008600420318543911
0.008572250604629517
0.008494321256875992
0.008437753655016422
0.008407625369727612
0.008387083187699318
0.008371674455702305
0.00838034600019455
0.008427788503468037
0.008498006500303745
0.008602324873209
0.008656208403408527
0.00868159718811512
0.008607619442045689
0.008515971712768078
0.008459909819066525
0.008480832912027836
0.008562051691114902
0.008628872223198414
0.008640028536319733
0.008546655997633934
0.008421187289059162
0.008317056111991405
0.00827965047210455
0.008302449248731136
0.008347437717020512
0.008389219641685486
0.008389033377170563
0.008364924229681492
0.008314213715493679
0.00826859287917614
0.008251301944255829
0.008277090266346931
0.008348721079528332
0.008428660221397877
0.00852622464299202
0.008581249043345451
0.00865079928189516
0.008681285195052624
0.008730904199182987
0.008811266161501408
0.00889465119689703
0.00888097658753395
0.00872303731739521
0.008490551263093948
0.00826446246355772
0.008156831376254559
0.00818288791924715
0.008276515640318394
0.008374950848519802
0.00840273592621088
0.008372952230274677
0.00827888771891594
0.008191704750061035
0.008166614919900894
0.008190550841391087
0.008230283856391907
0.00824221782386303
0.008237849920988083
0.008186183869838715
0.008115751668810844
0.008057649247348309
0.008040293119847775
0.008058619685471058
0.008087641559541225
0.008120104670524597
0.00816220510751009
0.008226421661674976
0.00824735313653946
0.00822723563760519
0.008170778863132
0.008147894404828548
0.008169037289917469
0.008207573555409908
0.00830920971930027
0.008436032570898533
0.00857861340045929
0.008593305014073849
0.008569997735321522
0.008442712016403675
0.008332856930792332
0.008224413730204105
0.008189192041754723
0.008201695047318935
0.008210276253521442
0.008211134001612663
0.008127209730446339
0.008026495575904846
0.007948944345116615
0.007915657013654709
0.007922930642962456
0.007962188683450222
0.008008994162082672
0.008034957572817802
0.008048327639698982
0.008048325777053833
0.008094461634755135
0.008206771686673164
0.008359969593584538
0.008603223599493504
0.008928084746003151
0.009582805447280407
0.010241598822176456
0.011122580617666245
0.011111196130514145
0.01046434510499239
0.009206311777234077
0.008547630161046982
0.00858225580304861
0.008773538284003735
0.008973756805062294
0.00886011403053999
0.00863571185618639
0.008473670110106468
0.008363679982721806
0.008253330364823341
0.008198811672627926
0.008339899592101574
0.008404322899878025
0.008200994692742825
0.008029025048017502
0.008003841154277325
0.008054007776081562
0.008119311183691025
0.008122021332383156
0.008008954115211964
0.007858636789023876
0.00783797912299633
0.007915636524558067
0.007955913431942463
0.0079295439645648
0.007876023650169373
0.007817295379936695
0.00775834359228611
0.007753574289381504
0.007795070298016071
0.007803184911608696
0.007764979265630245
0.007723196875303984
0.007704044226557016
0.0076886327005922794
0.007677076384425163
0.007682125084102154
0.007690364960581064
0.0076817842200398445
0.007653435692191124
0.0076333158649504185
0.007649656385183334
0.007691237144172192
0.007702822331339121
0.007671925239264965
0.00765639403834939
0.007663841359317303
0.007640569005161524
0.007589989807456732
0.007571549154818058
0.007582582999020815
0.007581423968076706
0.007558020297437906
0.007543543353676796
0.007555288262665272
0.00757691590115428
0.007585273589938879
0.007596863899379969
0.0076300883665680885
0.007680265698581934
0.007730182260274887
0.007731603924185038
0.007716103456914425
0.007686302997171879
0.007650101091712713
0.007598232477903366
0.007540850434452295
0.007506097666919231
0.007491571828722954
0.0074843415059149265
0.007483938708901405
0.007512344047427177
0.007583259139209986
0.007696689106523991
0.00774766318500042
0.007752513978630304
0.007703773211687803
0.007666941732168198
0.00760969053953886
0.007571041584014893
0.007611709181219339
0.007736026309430599
0.007891865447163582
0.008009739220142365
0.008072206750512123
0.008012451231479645
0.00788476038724184
0.007693770807236433
0.00753317354246974
0.0074645280838012695
0.007481692358851433
0.007547096814960241
0.0075988806784152985
0.0076331328600645065
0.007599658332765102
0.007534088101238012
0.007456402759999037
0.007425238844007254
0.007464121095836163
0.007556369062513113
0.007692611776292324
0.007798898499459028
0.007907397113740444
0.007858824916183949
0.007749476004391909
0.007571211084723473
0.007460402324795723
0.007427940145134926
0.0074453530833125114
0.007496163249015808
0.0075645893812179565
0.007667236961424351
0.007668378297239542
0.007610383443534374
0.007460339926183224
0.0073264967650175095
0.00726997060701251
0.007309054024517536
0.007404024712741375
0.007490692660212517
0.007561977487057447
0.007557237986475229
0.00753470603376627
0.007535610347986221
0.007745856884866953
0.008324206806719303
0.009735623374581337
0.013109483756124973
0.016051311045885086
0.017809739336371422
0.01386438962072134
0.009282904677093029
0.008757088333368301
0.010385826230049133
0.010827205143868923
0.009364097379148006
0.008866033516824245
0.009682678617537022
0.009392197243869305
0.008447530679404736
0.008657961152493954
0.009205404669046402
0.008485477417707443
0.007886541076004505
0.008663907647132874
0.008754361420869827
0.007867582142353058
0.00804190244525671
0.008519874885678291
0.008046937175095081
0.007797044236212969
0.008055762387812138
0.007974881678819656
0.007736808154731989
0.007783759851008654
0.007836917415261269
0.0077601405791938305
0.007706386968493462
0.007652726024389267
0.007669707294553518
0.007690579630434513
0.0076094432733953
0.007514505181461573
0.007541550789028406
0.007568041328340769
0.007488515228033066
0.0074456180445849895
0.007481215987354517
0.007455007638782263
0.007388358470052481
0.007376325316727161
0.007388636935502291
0.007368548773229122
0.007328805048018694
0.007318353280425072
0.0073232646100223064
0.0073122289031744
0.007295459974557161
0.007294489070773125
0.007299572229385376
0.007289135828614235
0.007252128794789314
0.007217590697109699
0.007199802901595831
0.007186974864453077
0.007175342179834843
0.007168363779783249
0.0071888575330376625
0.007276391144841909
0.007435188163071871
0.007540179882198572
0.0075844828970730305
0.00750337727367878
0.007330697029829025
0.00718330405652523
0.007210218347609043
0.007340128533542156
0.007412867154926062
0.007386363111436367
0.007278593257069588
0.007165505550801754
0.007091571111232042
0.007102928590029478
0.007164094131439924
0.00720233004540205
0.007198025472462177
0.00713752256706357
0.007072580512613058
0.007031726185232401
0.007023981772363186
0.00703388499096036
0.007043671328574419
0.007053167559206486
0.0070671639405190945
0.007075953297317028
0.007051102351397276
0.006998528726398945
0.006955708842724562
0.006941496394574642
0.006939700338989496
0.006936170626431704
0.006931215059012175
0.006927855312824249
0.006933355238288641
0.006944534834474325
0.006974603980779648
0.006997539196163416
0.007002333644777536
0.006977868266403675
0.006957140285521746
0.0069458214566111565
0.006924080662429333
0.0068823653273284435
0.006842094007879496
0.006823343224823475
0.006828790996223688
0.006840147078037262
0.0068571181036531925
0.006879011169075966
0.006903945468366146
0.006932558957487345
0.006979350466281176
0.007077672518789768
0.0071318852715194225
0.0071252863854169846
0.007027190178632736
0.006953236181288958
0.006915348116308451
0.006880510598421097
0.006832490675151348
0.00678681256249547
0.006764313206076622
0.006769037339836359
0.00679629435762763
0.00683456240221858
0.006871105171740055
0.006890913005918264
0.006931524258106947
0.007004745304584503
0.007135187275707722
0.007226033601909876
0.007282734382897615
0.007246306631714106
0.00720461318269372
0.0070630754344165325
0.006908350624144077
0.00678242277354002
0.00673437537625432
0.006756295450031757
0.0068214391358196735
0.006905095186084509
0.006958807818591595
0.006970364134758711
0.006916915066540241
0.006844029761850834
0.006771964952349663
0.006723789963871241
0.006695935502648354
0.006689825095236301
0.006699241232126951
0.006715016905218363
0.00674045505002141
0.0067802309058606625
0.006856657098978758
0.006938213482499123
0.007037064991891384
0.0070791952311992645
0.0070946840569376945
0.007037839852273464
0.006953861098736525
0.006824147887527943
0.0067139253951609135
0.006649955175817013
0.006634842604398727
0.0066460189409554005
0.006671040318906307
0.0067167398519814014
0.0067742508836090565
0.006833541672676802
0.006850153673440218
0.006838496774435043
0.006797836162149906
0.00674949586391449
0.006679304409772158
0.006612301338464022
0.006567559204995632
0.006553457118570805
0.006557669956237078
0.006566844414919615
0.0065950737334787846
0.006673769094049931
0.0067913648672401905
0.006884564179927111
0.00690038176253438
0.006930525880306959
0.00703223142772913
0.007041845005005598
0.007022706791758537
0.006919196806848049
0.006805121432989836
0.0066457148641347885
0.006532005500048399
0.006510828156024218
0.006561487913131714
0.006631644442677498
0.006691973656415939
0.006763467099517584
0.006792647764086723
0.006780870258808136
0.006681804545223713
0.006591895595192909
0.006530353799462318
0.006499282084405422
0.006486684083938599
0.0064903548918664455
0.0065139830112457275
0.006522567011415958
0.006517502479255199
0.0065062339417636395
0.006521744653582573
0.006549856159836054
0.006596744991838932
0.006647278554737568
0.006744902580976486
0.00688696326687932
0.006980770733207464
0.006989305838942528
0.006892750505357981
0.006756617687642574
0.006623155437409878
0.006493933964520693
0.006444814149290323
0.006479258649051189
0.006532547064125538
0.006534703075885773
0.006511421408504248
0.006493191234767437
0.006490971427410841
0.006486672442406416
0.0065053291618824005
0.006587571930140257
0.006684691645205021
0.006788223050534725
0.00677527068182826
0.006734280847012997
0.006637088488787413
0.006531790364533663
0.00643216772004962
0.006393847055733204
0.006410000380128622
0.006429568864405155
0.006426994223147631
0.006404986139386892
0.006388407200574875
0.0063677458092570305
0.006351778749376535
0.0063118841499090195
0.006277842912822962
0.006278353743255138
0.006313172634691
0.006360645871609449
0.006410987116396427
0.006491241976618767
0.006628901232033968
0.0067955865524709225
0.006984034087508917
0.00710451090708375
0.007309045176953077
0.007492600474506617
0.007662690710276365
0.007516772020608187
0.007237348705530167
0.006803646218031645
0.0064736539497971535
0.00629184627905488
0.0063530937768518925
0.006584503687918186
0.006754315458238125
0.006776473484933376
0.006619309540838003
0.006444068625569344
0.006303689908236265
0.006247283425182104
0.0062911598943173885
0.0063892086036503315
0.006473113317042589
0.006467446219176054
0.006404644809663296
0.006309442222118378
0.006235911976546049
0.006192868109792471
0.0061856890097260475
0.0062102461233735085
0.006250093691051006
0.00628544669598341
0.006292921025305986
0.006290709599852562
0.006295716855674982
0.006306756287813187
0.0062963399104774
0.006261944305151701
0.006230997387319803
0.006242746952921152
0.006301413755863905
0.006352612283080816
0.006416454445570707
0.006457338575273752
0.006496231071650982
0.006416532211005688
0.006297154817730188
0.006182130891829729
0.006143156439065933
0.006146642379462719
0.006169090047478676
0.0062177302315831184
0.006302278488874435
0.006431978195905685
0.006542181130498648
0.006641044747084379
0.006636851467192173
0.006588852498680353
0.006499919109046459
0.006424464285373688
0.006405362859368324
0.006382782477885485
0.006385760847479105
0.006351324263960123
0.0063164131715893745
0.006241259165108204
0.006173484493046999
0.006132578011602163
0.0061485604383051395
0.006222402676939964
0.006328259129077196
0.006429902743548155
0.0064686997793614864
0.006493979599326849
0.006417454220354557
0.006302408874034882
0.006146396975964308
0.0060432530008256435
0.0060094380751252174
0.0060244156047701836
0.006065264344215393
0.006117945536971092
0.006193672306835651
0.0062638637609779835
0.0063135260716080666
0.006296450272202492
0.0062583559192717075
0.006214763503521681
0.006203329656273127
0.006202971562743187
0.006229199469089508
0.0063066640868783
0.006367672234773636
0.006412998773157597
0.006322779692709446
0.006200295407325029
0.006062365137040615
0.005977810826152563
0.005949366372078657
0.00597897544503212
0.006060516927391291
0.006165109574794769
0.006270901300013065
0.0063158380798995495
0.0063297078013420105
0.006290898192673922
0.006256747059524059
0.006210512947291136
0.006193023175001144
0.006242867559194565
0.0063072987832129
0.006388528738170862
0.006367648020386696
0.006315498147159815
0.0061810202896595
0.006047738250344992
0.005924903322011232
0.00585855171084404
0.005861443933099508
0.005915321875363588
0.005993387196213007
0.006061511114239693
0.006124543957412243
0.006144366227090359
0.006155033130198717
0.006106909364461899
0.006052659824490547
0.005993441212922335
0.005974702537059784
0.006005480885505676
0.006075305864214897
0.006186559796333313
0.006258953828364611
0.006313529796898365
0.006252124905586243
0.006157323252409697
0.006007661111652851
0.005888804793357849
0.005832924973219633
0.005853570997714996
0.005935074295848608
0.006028804928064346
0.006128725130110979
0.006147261243313551
0.006128070410341024
0.00602246169000864
0.005924166180193424
0.0058635505847632885
0.005874643102288246
0.00594283826649189
0.006032221484929323
0.006156686693429947
0.006259055342525244
0.006349293049424887
0.006378526799380779
0.006412106566131115
0.006416499149054289
0.006413029506802559
0.006434752140194178
0.006432002875953913
0.006467585451900959
0.006353957112878561
0.0061927782371640205
0.005952510982751846
0.005794897209852934
0.005754988640546799
0.0058136614970862865
0.005923058371990919
0.006025113631039858
0.006207921076565981
0.006609449163079262
0.007152503821998835
0.00766391959041357
0.008553528226912022
0.010407715104520321
0.010592970997095108
0.009758858941495419
0.007519484497606754
0.006390534806996584
0.00672234408557415
0.0076806009747087955
0.007999110035598278
0.006964087951928377
0.006082428619265556
0.006499378010630608
0.0071153114549815655
0.0068166544660925865
0.006143130827695131
0.0062147267162799835
0.0065822177566587925
0.006454713176935911
0.006230880971997976
0.006280822679400444
0.006285030394792557
0.0060020084492862225
0.005960292182862759
0.006146111525595188
0.006074771285057068
0.005890264175832272
0.005925001110881567
0.006022367160767317
0.005947070196270943
0.005853081587702036
0.005891796201467514
0.0059068952687084675
0.005835080053657293
0.005809301510453224
0.005838865879923105
0.005833220202475786
0.005798615515232086
0.005796732846647501
0.005820289254188538
0.005803838837891817
0.005755151621997356
0.005728800315409899
0.005746360402554274
0.005771862808614969
0.005771803669631481
0.005749104544520378
0.00572590995579958
0.005716562736779451
0.005699693225324154
0.005687250755727291
0.005702533759176731
0.005720298737287521
0.005709489807486534
0.005675631109625101
0.005664769094437361
0.005679513793438673
0.005692581180483103
0.0056880502961575985
0.005676717963069677
0.005678008776158094
0.005692152306437492
0.005699126049876213
0.005715931300073862
0.005731950979679823
0.005756070371717215
0.005755868274718523
0.0057533192448318005
0.005752363707870245
0.005773684475570917
0.005777085665613413
0.0057417042553424835
0.0056637064553797245
0.005609746556729078
0.005590920336544514
0.005581726785749197
0.005568380001932383
0.0055691273882985115
0.0055803232826292515
0.005577490199357271
0.0055388580076396465
0.0054999846033751965
0.005497083067893982
0.005521680694073439
0.005548467859625816
0.005570251028984785
0.005597674287855625
0.0056488364934921265
0.005723254755139351
0.005846149288117886
0.0060709500685334206
0.006616663653403521
0.007146431133151054
0.007824261672794819
0.007761319167912006
0.007373971864581108
0.00644507585093379
0.00587007449939847
0.005814234260469675
0.006053234916180372
0.006245431024581194
0.006094920914620161
0.005905760917812586
0.00583585724234581
0.00585537264123559
0.005846709478646517
0.0057306052185595036
0.005686161573976278
0.005746283568441868
0.005788239184767008
0.005771431606262922
0.005681921727955341
0.005582499783486128
0.0055261338129639626
0.005564732942730188
0.0056303865276277065
0.005639973562210798
0.00560869462788105
0.005527707748115063
0.00546648446470499
0.005476539023220539
0.005529588554054499
0.005565168801695108
0.0055384221486747265
0.005479904823005199
0.005421013105660677
0.005397874396294355
0.00540721882134676
0.00542974378913641
0.005448721349239349
0.0054496400989592075
0.005433560814708471
0.005403304006904364
0.005378107074648142
0.005373053718358278
0.005384914111346006
0.005399234592914581
0.005394692532718182
0.005376923363655806
0.005349304992705584
0.005329873878508806
0.00531674362719059
0.0053108204156160355
0.005312710534781218
0.0053263017907738686
0.005357470363378525
0.005404133815318346
0.005471155978739262
0.005502359941601753
0.00548794399946928
0.00541139068081975
0.005349685437977314
0.005330460146069527
0.0053648874163627625
0.005475131794810295
0.005627271719276905
0.006009305361658335
0.00671260803937912
0.00767888268455863
0.008109023794531822
0.008038335479795933
0.006698411889374256
0.005816675256937742
0.005883531179279089
0.006387332919985056
0.006579179782420397
0.005931871011853218
0.005503309890627861
0.005785638932138681
0.006129310000687838
0.005980361718684435
0.005505565088242292
0.005508269648998976
0.005825268570333719
0.005780935753136873
0.005460663698613644
0.005357486195862293
0.005560943856835365
0.005659790709614754
0.005470765754580498
0.005330794956535101
0.005402355920523405
0.005492065101861954
0.005436963867396116
0.005317921284586191
0.005303655751049519
0.005356912035495043
0.005355683621019125
0.005327850114554167
0.005326943472027779
0.0053242710418999195
0.00530020147562027
0.005300605669617653
0.005352345760911703
0.005396215710788965
0.005393920000642538
0.0053555648773908615
0.005343183409422636
0.005357182584702969
0.0053520482033491135
0.005307555198669434
0.005263344384729862
0.005242134444415569
0.005240696482360363
0.005230941344052553
0.005204375367611647
0.005182753782719374
0.005185226444154978
0.005198307801038027
0.005202696193009615
0.005190880969166756
0.00518107321113348
0.005193847231566906
0.0052222018130123615
0.005244918167591095
0.005260193720459938
0.0052877129055559635
0.005337684880942106
0.005384678952395916
0.005420672241598368
0.005407016258686781
0.005384169053286314
0.005342992953956127
0.005275323521345854
0.005186575464904308
0.005125029478222132
0.005111417733132839
0.005122803151607513
0.005132881458848715
0.005134908948093653
0.005155571736395359
0.005209269002079964
0.00530606834217906
0.00539677869528532
0.005478114355355501
0.00552996015176177
0.005570996552705765
0.005563995335251093
0.005442623980343342
0.005285068415105343
0.005172452423721552
0.0051186843775212765
0.00509645277634263
0.005091859959065914
0.005121113732457161
0.005173986777663231
0.005225074011832476
0.005266386549919844
0.0052927094511687756
0.005327437072992325
0.00535083282738924
0.005358398426324129
0.00531138526275754
0.005236171185970306
0.005142285954207182
0.005068401340395212
0.005063317716121674
0.005107106175273657
0.005185392685234547
0.0053663188591599464
0.00564016867429018
0.006190157029777765
0.006805551704019308
0.007393874693661928
0.007346866652369499
0.006665196735411882
0.005784199573099613
0.005263873841613531
0.005364105571061373
0.005708303768187761
0.005916102789342403
0.005755361169576645
0.005483467131853104
0.00533403130248189
0.0053621018305420876
0.005471542477607727
0.005430697929114103
0.0052934433333575726
0.005144087132066488
0.005136563442647457
0.005251750815659761
0.005312668159604073
0.005263584200292826
0.005110406782478094
0.005011115223169327
0.005022392142564058
0.005099536385387182
0.005170152056962252
0.005185401998460293
0.005202963016927242
0.005229451693594456
0.005309617146849632
0.005370850674808025
0.005367452744394541
0.005302641075104475
0.005182711407542229
0.005038968287408352
0.00496714236214757
0.005015118978917599
0.0051173060201108456
0.00518554262816906
0.005169264040887356
0.005112530663609505
0.00505024055019021
0.0049980878829956055
0.0049581266939640045
0.004947377368807793
0.004971443209797144
0.005011530593037605
0.005029455292969942
0.005019637290388346
0.005006159655749798
0.005015387199819088
0.005036185495555401
0.005049468018114567
0.005067663267254829
0.005068774335086346
0.005066034384071827
0.005038936156779528
0.005003444384783506
0.004952061455696821
0.00490593072026968
0.004881107714027166
0.004884965717792511
0.004911930300295353
0.004949514288455248
0.0049994271248579025
0.0050561195239424706
0.0051355501636862755
0.005186932627111673
0.0052514104172587395
0.0052684275433421135
0.005257559008896351
0.005160271655768156
0.0050642527639865875
0.004979222547262907
0.004919270519167185
0.0048942179419100285
0.004914131946861744
0.0049729677848517895
0.005025880411267281
0.005053204018622637
0.005024312064051628
0.0049833087250590324
0.0049284896813333035
0.004887520335614681
0.0048536499962210655
0.004837190266698599
0.0048485430888831615
0.004899745807051659
0.00500728003680706
0.005122548434883356
0.005236368160694838
0.005255079362541437
0.005267613101750612
0.005256745498627424
0.005217935424298048
0.005165821872651577
0.0051244343630969524
0.0051474664360284805
0.0051660314202308655
0.0051588937640190125
0.005073459353297949
0.004988727159798145
0.0049110762774944305
0.004863009322434664
0.004835482221096754
0.004844521638005972
0.004897107370197773
0.004969910718500614
0.005050895269960165
0.005085633601993322
0.005105013493448496
0.005076924338936806
0.005042476579546928
0.004991339053958654
0.004948923829942942
0.004919767379760742
0.004917865619063377
0.004952799528837204
0.004982680082321167
0.005006532184779644
0.00498206727206707
0.004947592504322529
0.004878403153270483
0.00481799291446805
0.00476944399997592
0.004757815506309271
0.004789816215634346
0.004873012192547321
0.005008688662201166
0.005159256514161825
0.005319549236446619
0.005430296063423157
0.005511317867785692
0.005508266855031252
0.00541675603017211
0.0052870893850922585
0.005123381037265062
0.005021397490054369
0.004964547697454691
0.004965666215866804
0.004965813364833593
0.0049799587577581406
0.004962435457855463
0.004951917100697756
0.004935726057738066
0.00493302196264267
0.004944039508700371
0.004960476886481047
0.005008004140108824
0.005022136960178614
0.005019880831241608
0.00503859668970108
0.005251353606581688
0.005392124410718679
0.005436216481029987
0.0052550071850419044
0.005088691599667072
0.00495224678888917
0.004923033528029919
0.004994038492441177
0.005076829809695482
0.005130545701831579
0.005046989768743515
0.004900020081549883
0.004736171569675207
0.004664540756493807
0.004700465127825737
0.00478368578478694
0.004855410661548376
0.004870445467531681
0.004858873318880796
0.004815805237740278
0.004779991693794727
0.0047463965602219105
0.004739309661090374
0.00477609084919095
0.004854205064475536
0.004950548056513071
0.004971873480826616
0.004941342398524284
0.004856849554926157
0.004795170854777098
0.0047599561512470245
0.004740777425467968
0.00474359467625618
0.004766241647303104
0.004818316549062729
0.004841874353587627
0.004831813275814056
0.0047644260339438915
0.004697534721344709
0.004653515759855509
0.004642672371119261
0.004646475426852703
0.0046553462743759155
0.004678902681916952
0.004735399037599564
0.0048468285240232944
0.004953008145093918
0.005053687375038862
0.0050949594005942345
0.005151878576725721
0.005247312132269144
0.005339609459042549
0.005445526912808418
0.005428100470453501
0.005434298422187567
0.005317757371813059
0.0051571764051914215
0.004887221846729517
0.004674771800637245
0.004610328935086727
0.004700435791164637
0.00484925601631403
0.0049527413211762905
0.00498312758281827
0.00491930078715086
0.0048203361220657825
0.004697524011135101
0.004600606393069029
0.004562900401651859
0.004595058970153332
0.004670565016567707
0.004727229475975037
0.004747425206005573
0.004704951774328947
0.004648448899388313
0.00460013747215271
0.004583265632390976
0.004576821345835924
0.004567747004330158
0.004569241777062416
0.00460134819149971
0.004671935923397541
0.004731424152851105
0.004777241498231888
0.004768508952111006
0.004765248391777277
0.004736934322863817
0.00471791997551918
0.004674802999943495
0.004644140601158142
0.004636993631720543
0.004666890017688274
0.004721558187156916
0.004751918371766806
0.004765605553984642
0.004731279797852039
0.004698354750871658
0.004651409573853016
0.00460204528644681
0.004539010114967823
0.004482122138142586
0.0044549512676894665
0.004461053758859634
0.004488486796617508
0.004525942727923393
0.004582895897328854
0.0046579716727137566
0.004786873236298561
0.004902733489871025
0.005043974611908197
0.005049033556133509
0.005038208793848753
0.0049318247474730015
0.004904712084680796
0.004928929265588522
0.005002341698855162
0.005133909173309803
0.005237517412751913
0.00534171424806118
0.005272597540169954
0.005083553493022919
0.00478998152539134
0.004570362623780966
0.004502547904849052
0.004550788551568985
0.004629271570593119
0.004665242042392492
0.004671240691095591
0.004626799840480089
0.0045671723783016205
0.004490217659622431
0.004438417498022318
0.004446724895387888
0.0045137167908251286
0.004617732018232346
0.0046829767525196075
0.004720261786133051
0.004691270645707846
0.00469386437907815
0.004696923773735762
0.004709863569587469
0.004708970431238413
0.004708745051175356
0.004737377166748047
0.004787457175552845
0.004836988169699907
0.0048157526180148125
0.004727817140519619
0.004603837616741657
0.0045136576518416405
0.004467343911528587
0.0044455379247665405
0.004442722070962191
0.004467277321964502
0.0045331972651183605
0.004588282201439142
0.0046183448284864426
0.004574290942400694
0.004510324448347092
0.0044478015042841434
0.004420957062393427
0.004411013796925545
0.004404106177389622
0.004400936886668205
0.004435283597558737
0.00454349722713232
0.00472392700612545
0.004903754219412804
0.005040153861045837
0.00514739565551281
0.00527137890458107
0.0053841592743992805
0.00538010336458683
0.005216264631599188
0.005025508347898722
0.004825188312679529
0.004721243865787983
0.004607012961059809
0.00453538540750742
0.004517257679253817
0.004573212005198002
0.0046410891227424145
0.00465606851503253
0.00464254803955555
0.004612328018993139
0.004602606408298016
0.00455764913931489
0.00450539868324995
0.004438363015651703
0.004401595331728458
0.004394631367176771
0.004412997514009476
0.004433771129697561
0.0044568851590156555
0.004487636499106884
0.004524527583271265
0.004571497905999422
0.004572128877043724
0.004550389014184475
0.004487938713282347
0.004446347709745169
0.004414178431034088
0.004400501027703285
0.004384639672935009
0.004390984307974577
0.004421031568199396
0.004483423661440611
0.004535178653895855
0.004578628111630678
0.0045936014503240585
0.004602903034538031
0.004594765137881041
0.004554136656224728
0.004484078846871853
0.004396498668938875
0.0043320725671947
0.004307892173528671
0.004319400060921907
0.004352004267275333
0.0044189137406647205
0.004512810613960028
0.004667185712605715
0.004799530375748873
0.004947846755385399
0.0049400669522583485
0.004876378923654556
0.004684098064899445
0.004502930678427219
0.004347418434917927
0.004265461582690477
0.004275977611541748
0.0043584792874753475
0.00446664122864604
0.0045134518295526505
0.004501480143517256
0.004408436361700296
0.0043176403269171715
0.00425743917003274
0.00425565242767334
0.004290084354579449
0.004342674743384123
0.004411038476973772
0.004498608410358429
0.004602070897817612
0.00467815762385726
0.004726822022348642
0.0047187949530780315
0.004687521606683731
0.004686536267399788
0.004689046647399664
0.004741378128528595
0.004716232884675264
0.004706732463091612
0.004605190362781286
0.004510408733040094
0.004380534403026104
0.004290302284061909
0.004251635167747736
0.0042833904735744
0.004368762020021677
0.004462429787963629
0.004544065799564123
0.00454750144854188
0.004514158703386784
0.004420080687850714
0.004333943128585815
0.004250677768141031
0.004191198386251926
0.004162009339779615
0.004169301595538855
0.004210421349853277
0.004267419222742319
0.004343559965491295
0.004400953184813261
0.004458898212760687
0.004449526779353619
0.004428402055054903
0.004355560056865215
0.004287607502192259
0.004220842849463224
0.004186623729765415
0.004196544643491507
0.004253832623362541
0.004351647570729256
0.004461104050278664
0.004576632287353277
0.004651548340916634
0.004710014443844557
0.004718655254691839
0.004736611619591713
0.004756474867463112
0.0047699930146336555
0.00480292085558176
0.0048158662393689156
0.004886053502559662
0.004840991459786892
0.004761650692671537
0.004535092040896416
0.004335197154432535
0.0042124539613723755
0.004228255711495876
0.004337795078754425
0.0044525437988340855
0.00452929362654686
0.004519644193351269
0.004469883628189564
0.004363206215202808
0.004236146807670593
0.004150756169110537
0.004146980587393045
0.004214975982904434
0.004288083873689175
0.004329760558903217
0.00429943110793829
0.004242192022502422
0.0041726576164364815
0.0041283308528363705
0.00410493602976203
0.004098458215594292
0.004099349956959486
0.0041105919517576694
0.004143985919654369
0.004192992113530636
0.004261818714439869
0.00430732686072588
0.004333415534347296
0.004301434848457575
0.004267925396561623
0.0042370944283902645
0.004253820050507784
0.004293644335120916
0.004355286713689566
0.0044324807822704315
0.004524267744272947
0.004631442483514547
0.00473953178152442
0.004856948275119066
0.004885134287178516
0.004758068360388279
0.004567515105009079
0.004407254047691822
0.00431819399818778
0.004265603609383106
0.004238481633365154
0.0042321630753576756
0.004285288508981466
0.004350160714238882
0.0043855709955096245
0.00432393467053771
0.0042116884142160416
0.004111143760383129
0.004082931205630302
0.004113712348043919
0.004153380636125803
0.004180308431386948
0.004189944360405207
0.004228631965816021
0.004270988516509533
0.004319802857935429
0.004297228064388037
0.004248753190040588
0.004176226910203695
0.004142159596085548
0.004133959300816059
0.004142656456679106
0.004138170275837183
0.004139209631830454
0.0041571068577468395
0.004198763519525528
0.004252237267792225
0.0042744968086481094
0.004266983829438686
0.004226425662636757
0.0041952612809836864
0.00417665857821703
0.004158266820013523
0.004125435836613178
0.00407828763127327
0.0040505751967430115
0.004057351965457201
0.004110081121325493
0.004186604637652636
0.0043033710680902
0.0044156876392662525
0.004615007434040308
0.004749031737446785
0.004918056074529886
0.00480341212823987
0.004622712731361389
0.004335321951657534
0.0041955867782235146
0.0042020962573587894
0.004277972038835287
0.004361129365861416
0.004383339546620846
0.0043870978988707066
0.004312722943723202
0.004193011671304703
0.004056962672621012
0.003987835720181465
0.004019663669168949
0.004100733436644077
0.004163228441029787
0.004149127751588821
0.004111305344849825
0.0040645599365234375
0.004044621717184782
0.004017171915620565
0.0039787921123206615
0.003942730836570263
0.00393427861854434
0.003964455332607031
0.00401655538007617
0.0040733530186116695
0.004113324452191591
0.004163059871643782
0.004226955119520426
0.004345848690718412
0.004503082484006882
0.0046884142793715
0.004912158008664846
0.005151431541889906
0.005442851688712835
0.005669484846293926
0.005899957846850157
0.005655428394675255
0.005236764904111624
0.004511403385549784
0.004065883345901966
0.0040618181228637695
0.00440475856885314
0.004762081429362297
0.00477965734899044
0.004519755486398935
0.0041319942101836205
0.003929861355572939
0.003996758721768856
0.0041937013156712055
0.004335334990173578
0.004277932457625866
0.004119860008358955
0.00396543275564909
0.003923297394067049
0.003994210623204708
0.0041000694036483765
0.004172011744230986
0.004127142950892448
0.004033008590340614
0.003935487009584904
0.0039058837573975325
0.003948074299842119
0.004024954978376627
0.004087972454726696
0.004091079346835613
0.004045782145112753
0.0039840638637542725
0.003959065768867731
0.003999510779976845
0.004087486770004034
0.004210244864225388
0.0042690131813287735
0.0042960913851857185
0.00422092666849494
0.004151467699557543
0.004102298524230719
0.0041038780473172665
0.004117251373827457
0.004093146417289972
0.004045520443469286
0.003973450046032667
0.003901661839336157
0.0038510472513735294
0.003837685100734234
0.0038565455470234156
0.0038994294591248035
0.003952817991375923
0.003999217879027128
0.004029759205877781
0.004045930691063404
0.004078290890902281
0.004189626779407263
0.0043567330576479435
0.004624266177415848
0.004844482056796551
0.0050531914457678795
0.004893394187092781
0.0046007405035197735
0.004146405961364508
0.0038705167826265097
0.0038708834908902645
0.004059301223605871
0.004256905987858772
0.004268284887075424
0.004147431347519159
0.003957911394536495
0.003858390962705016
0.0038898696657270193
0.003982226364314556
0.004056967794895172
0.0040335324592888355
0.003954298794269562
0.003855316434055567
0.0038099896628409624
0.003828922053799033
0.003886883147060871
0.0039490447379648685
0.003970311488956213
0.003961663693189621
0.003911222796887159
0.0038655896205455065
0.0038400168996304274
0.0038428697735071182
0.003866384271532297
0.003889816114678979
0.004067290108650923
0.004844156093895435
0.006255451124161482
0.00746347289532423
0.008601217530667782
0.008752813562750816
0.007779653649777174
0.006509744096547365
0.006013059988617897
0.005871875211596489
0.005097375251352787
0.005196916870772839
0.005889506544917822
0.005449899006634951
0.0047380090691149235
0.004718923941254616
0.005019635893404484
0.004956580698490143
0.005018534604460001
0.006316587794572115
0.008174823597073555
0.008462023921310902
0.006104479543864727
0.005354144610464573
0.006022512912750244
0.005943057592958212
0.005220383871346712
0.005509998649358749
0.005550809670239687
0.004832829814404249
0.004962529055774212
0.005803424399346113
0.006712141912430525
0.009159643203020096
0.01730000041425228
0.029382716864347458
0.027805713936686516
0.007533779367804527
0.015776634216308594
0.014301332645118237
0.009454009123146534
0.015443142503499985
0.009439999237656593
0.009574484080076218
0.01124820951372385
0.009496647864580154
0.010085676796734333
0.009832246229052544
0.008227171376347542
0.008278661407530308
0.008158260025084019
0.007462240289896727
0.008075106889009476
0.008124003186821938
0.0075157019309699535
0.007544911932200193
0.007601016201078892
0.007361273281276226
0.00771665433421731
0.007077616173774004
0.00669881422072649
0.006802058313041925
0.006617716047912836
0.006800442468374968
0.006745249032974243
0.00618487736210227
0.006342871114611626
0.006407913286238909
0.006152427289634943
0.006208593025803566
0.006119448225945234
0.005951204337179661
0.005986191798001528
0.005785088986158371
0.005789187736809254
0.0057115573436021805
0.0056280456483364105
0.005635174922645092
0.005528077017515898
0.005483170971274376
0.005438902880996466
0.005393085535615683
0.005354403052479029
0.0052999346517026424
0.005245559383183718
0.0052079190500080585
0.005167887546122074
0.005118770059198141
0.005077372305095196
0.0050408728420734406
0.005008727312088013
0.00499203335493803
0.004947055596858263
0.0048830099403858185
0.004871509037911892
0.00484223198145628
0.004791370593011379
0.004770417232066393
0.0047632441855967045
0.004775075241923332
0.00481225922703743
0.004892689175903797
0.004839399363845587
0.004712008871138096
0.004708156920969486
0.0047002388164401054
0.004685995168983936
0.004661495331674814
0.004610730800777674
0.0045933108776807785
0.004579885397106409
0.004542038310319185
0.004502218682318926
0.004498033318668604
0.004477814305573702
0.0044426945969462395
0.004430215340107679
0.004409469664096832
0.004379712510854006
0.0043631140142679214
0.0043456642888486385
0.004321598913520575
0.00430963933467865
0.004292529541999102
0.00426844134926796
0.0042508672922849655
0.004238512367010117
0.004227976780384779
0.0042189727537333965
0.004229560028761625
0.004264211747795343
0.004263755865395069
0.004292565863579512
0.0042714462615549564
0.004198925569653511
0.004205126315355301
0.004226475488394499
0.004198113922029734
0.0041826521046459675
0.004180121701210737
0.004166170954704285
0.004148578736931086
0.004141491837799549
0.004124770872294903
0.004106600768864155
0.004109902773052454
0.004145144484937191
0.004121814388781786
0.0040834276005625725
0.004100422840565443
0.004099545534700155
0.004065052606165409
0.004067624919116497
0.004069688264280558
0.004042633343487978
0.004030562471598387
0.004034196957945824
0.004016566555947065
0.00399537431076169
0.0039929477497935295
0.0040003350004553795
0.003978360909968615
0.00396741135045886
0.0039703515358269215
0.00398348830640316
0.003972045611590147
0.003969151526689529
0.003983452916145325
0.003978361375629902
0.003959070425480604
0.0039413683116436005
0.003927513957023621
0.003928949125111103
0.003928917460143566
0.003916080575436354
0.003903776640072465
0.0038927660789340734
0.003872478846460581
0.0038578545209020376
0.00385717349126935
0.003871429478749633
0.003921493422240019
0.004055346827954054
0.004123053513467312
0.004069522023200989
0.0040077148005366325
0.003950232639908791
0.003951552323997021
0.0040436843410134315
0.004079053644090891
0.003980010747909546
0.0039045370649546385
0.003942534793168306
0.003976485226303339
0.00392882851883769
0.0038794861175119877
0.0038931667804718018
0.0038934689946472645
0.003857497125864029
0.0038444935344159603
0.0038670136127620935
0.0038856505416333675
0.0038705929182469845
0.0038517385255545378
0.0038495801854878664
0.0038319421000778675
0.0038121361285448074
0.003826315514743328
0.003849466098472476
0.0038535993080586195
0.0038504835683852434
0.0038679493591189384
0.0038473925087600946
0.003788280999287963
0.0038154576905071735
0.0038186288438737392
0.003800314152613282
0.0038080273661762476
0.0038090713787823915
0.0037880209274590015
0.0037906405050307512
0.0037972053978592157
0.003778813173994422
0.0037674291525036097
0.0038002163637429476
0.003824168350547552
0.0038115670904517174
0.003777489997446537
0.0037770341150462627
0.0037655073683708906
0.0037485777866095304
0.0037675059866160154
0.003792047733440995
0.003751833224669099
0.0037209230940788984
0.0037529703695327044
0.0037911641411483288
0.0037548954132944345
0.0037449628580361605
0.0037445526104420424
0.003713661339133978
0.0037105584051460028
0.003725626738741994
0.0037194921169430017
0.003708084812387824
0.0037113630678504705
0.0037240195088088512
0.003737027058377862
0.003740450832992792
0.003752842079848051
0.003756785998120904
0.0037159258499741554
0.0036962837912142277
0.0037102496717125177
0.003710496472194791
0.0037051127292215824
0.003716773586347699
0.003708942560479045
0.0036884888540953398
0.0036836082581430674
0.0036904916632920504
0.0036795928608626127
0.0036662884522229433
0.003674389561638236
0.0037045874632894993
0.0037003769539296627
0.0037101288326084614
0.003750116564333439
0.0037551780696958303
0.0037403281312435865
0.0037155188620090485
0.003688856028020382
0.0036585666239261627
0.0036401257384568453
0.0036431828048080206
0.003657412948086858
0.0036674675066024065
0.0036727970000356436
0.003677640575915575
0.003672888735309243
0.003655987558886409
0.0036358588840812445
0.00364305661059916
0.0036586886271834373
0.0036842678673565388
0.0037135982420295477
0.003906460013240576
0.0044137099757790565
0.004437665920704603
0.004125967156141996
0.004024238791316748
0.003954911604523659
0.004051282070577145
0.004237462766468525
0.004148776642978191
0.003885110141709447
0.003914681728929281
0.004058772698044777
0.0040068794041872025
0.0038716825656592846
0.0038406671956181526
0.0038766905199736357
0.0038766064681112766
0.0038408832624554634
0.0038160800468176603
0.0037849682848900557
0.003764044726267457
0.0037990377750247717
0.0038483128882944584
0.0038054350297898054
0.0037739293184131384
0.003767745103687048
0.0037316270172595978
0.003718462074175477
0.0037303525023162365
0.0037189482245594263
0.003701798152178526
0.003720897948369384
0.00374740082770586
0.0037869522348046303
0.0038404525257647038
0.003922390751540661
0.003892475739121437
0.0037807603366672993
0.003713803831487894
0.003730974392965436
0.0037291180342435837
0.0037167177069932222
0.0037049341481179
0.0036781011149287224
0.003690276527777314
0.0036881675478070974
0.003639425616711378
0.003605649573728442
0.0036058002151548862
0.0036211356054991484
0.0036356437485665083
0.0036367145366966724
0.003627161728218198
0.0036165621131658554
0.0036130473017692566
0.003645441960543394
0.003687069518491626
0.003702803049236536
0.0036554301623255014
0.003606450976803899
0.0035717380233108997
0.003548733424395323
0.0035689412616193295
0.003596169874072075
0.00358944502659142
0.003566678846254945
0.003566084196791053
0.0035550002939999104
0.003537026233971119
0.003526753280311823
0.0035181904677301645
0.003500670660287142
0.0034945812076330185
0.0035103221889585257
0.003530113957822323
0.0035505793057382107
0.0036041471175849438
0.003747417591512203
0.0039368076249957085
0.00408297311514616
0.004117302596569061
0.004097673576325178
0.0038191410712897778
0.003616011468693614
0.0036083825398236513
0.00371133373118937
0.003841324709355831
0.003864046884700656
0.0037609729915857315
0.0036071904469281435
0.0035618687979876995
0.0035917176865041256
0.0036526531912386417
0.003713430603966117
0.0037037997972220182
0.003646297613158822
0.003575590904802084
0.0035355270374566317
0.0035343484487384558
0.003563294420018792
0.0035977978259325027
0.0035967801231890917
0.003574467496946454
0.0035523136612027884
0.003562040627002716
0.003574929665774107
0.0035891602747142315
0.0035693792160600424
0.0035141324624419212
0.003462874563410878
0.0034614326432347298
0.0034877844154834747
0.003507907735183835
0.0035338723100721836
0.0035541392862796783
0.0035510663874447346
0.0035197571851313114
0.0035091766621917486
0.003500040154904127
0.0034810153301805258
0.0034669481683522463
0.003452219069004059
0.003423712681978941
0.003407022450119257
0.0034200751688331366
0.003442683257162571
0.003465872723609209
0.0035150873009115458
0.0036306760739535093
0.0036865011788904667
0.00369447423145175
0.0036296877078711987
0.0035453257150948048
0.0034496064763516188
0.003420465160161257
0.003437352366745472
0.003456148784607649
0.003478478640317917
0.0034937297459691763
0.003493977477774024
0.0034684857819229364
0.0034533259458839893
0.003437673905864358
0.003413913305848837
0.0033967415802180767
0.0033965464681386948
0.0034176430199295282
0.0034370862413197756
0.0034696166403591633
0.00349399633705616
0.003522277809679508
0.003507823683321476
0.003478436963632703
0.0034259860403835773
0.0033777349162846804
0.003339051268994808
0.0033326400443911552
0.003367410972714424
0.0034233524929732084
0.003471547504886985
0.003510403214022517
0.0035724590998142958
0.0035585949663072824
0.0035207688342779875
0.00347320013679564
0.0034275087527930737
0.003375906962901354
0.003371046157553792
0.003415110055357218
0.0034206248819828033
0.0034365092869848013
0.0034612552262842655
0.00348539836704731
0.0034896249417215586
0.00349792349152267
0.0034932259004563093
0.0034885501954704523
0.0034584172535687685
0.003442598506808281
0.003458457998931408
0.0034895434509962797
0.003555844072252512
0.0036503663286566734
0.003835981711745262
0.003966812044382095
0.004049998242408037
0.0038907905109226704
0.0037543352227658033
0.003539858851581812
0.0033872320782393217
0.0034316263627260923
0.0035899607464671135
0.00365223316475749
0.003616207279264927
0.0035914862528443336
0.003456170205026865
0.0033572630491107702
0.0033826488070189953
0.003428184427320957
0.003464117180556059
0.003505415515974164
0.003512812312692404
0.003441369626671076
0.0033823754638433456
0.003352788044139743
0.0033329317811876535
0.0033246187958866358
0.0033528972417116165
0.003397891763597727
0.0034080336336046457
0.0034070571418851614
0.003418654901906848
0.0034365360625088215
0.003392163198441267
0.003349547041580081
0.0033392729237675667
0.0033218497410416603
0.0032887039706110954
0.00328938290476799
0.0033109772484749556
0.0033148631919175386
0.003318402450531721
0.0033536329865455627
0.0034325763117522
0.0034947770182043314
0.003556351875886321
0.0035733820404857397
0.00354188634082675
0.003422466106712818
0.00333266519010067
0.0033067534677684307
0.0033057755790650845
0.0033156932331621647
0.003353276988491416
0.0033910602796822786
0.003368958830833435
0.0033351248130202293
0.00331512582488358
0.0032938907388597727
0.0032674779649823904
0.0032820161432027817
0.003315255744382739
0.0033364661503583193
0.0033823801204562187
0.0034787242766469717
0.003542322898283601
0.0036250248085707426
0.0037661425303667784
0.0038775531575083733
0.003921800758689642
0.0038809983525425196
0.003751797368749976
0.0036680095363408327
0.0036372130271047354
0.0037091325502842665
0.0037248891312628984
0.0037036812864243984
0.003550817258656025
0.003392891027033329
0.0033260907512158155
0.003373664803802967
0.0034775491803884506
0.0035334699787199497
0.003522432642057538
0.0034136150497943163
0.0033032104838639498
0.003243589075282216
0.0032536289654672146
0.0033075993414968252
0.0033600633032619953
0.0033961860463023186
0.0033855843357741833
0.003348218509927392
0.0032840673811733723
0.0032488887663930655
0.0032465821132063866
0.003267479594796896
0.00328954984433949
0.003301989519968629
0.0032920087687671185
0.0032556073274463415
0.0032160531263798475
0.003191480878740549
0.0031876128632575274
0.0031967083923518658
0.003216197481378913
0.0032682600431144238
0.0033764983527362347
0.0034962682984769344
0.0036470070481300354
0.003807306755334139
0.0040770359337329865
0.004135513212531805
0.0041635846719145775
0.0038827196694910526
0.0035579076502472162
0.0033031124621629715
0.0033221449702978134
0.0035261218436062336
0.0036580965388566256
0.003666479606181383
0.0034901502076536417
0.0033032770734280348
0.003208673559129238
0.003259921446442604
0.0033710107672959566
0.0034251429606229067
0.003418266074731946
0.0033365951385349035
0.0032525998540222645
0.003202755469828844
0.0032200226560235023
0.0033004910219460726
0.003387718927115202
0.0034586526453495026
0.003451638389378786
0.0034225191920995712
0.003340637544170022
0.003258561249822378
0.0032336986623704433
0.0032694244291633368
0.0033158210571855307
0.0033232143614441156
0.0033248532563447952
0.003294321708381176
0.0032419911585748196
0.0031936736777424812
0.003187928581610322
0.0032151341438293457
0.003234239760786295
0.0032583349384367466
0.0032877628691494465
0.0033094289246946573
0.0032908525317907333
0.0032865204848349094
0.0032826941460371017
0.0032739571761339903
0.0032328416127711535
0.0032091725151985884
0.0032012579031288624
0.003184560453519225
0.0031660054810345173
0.0031728551257401705
0.0031881036702543497
0.0031926415394991636
0.003206728957593441
0.0032404798548668623
0.003296132665127516
0.0033191645052284002
0.0033442527055740356
0.003350825048983097
0.0033624437637627125
0.003307210747152567
0.003245847299695015
0.0032047496642917395
0.0031841001473367214
0.003165007336065173
0.0031714048236608505
0.0032434144522994757
0.0033293075393885374
0.0033742014784365892
0.0033786389976739883
0.0034182113595306873
0.003385963849723339
0.0033071408979594707
0.003238855628296733
0.003210514085367322
0.0031719289254397154
0.003143921261653304
0.0031728700269013643
0.0032355983275920153
0.0033142634201794863
0.0033994491677731276
0.003583196783438325
0.003764975117519498
0.0038944322150200605
0.003752251621335745
0.0035722306929528713
0.003332983236759901
0.003193378448486328
0.0032587042078375816
0.003411979880183935
0.0034985255915671587
0.0034346035681664944
0.0033423486165702343
0.0032234573736786842
0.0031417948193848133
0.0031500139739364386
0.003234424628317356
0.0033103192690759897
0.0033188723027706146
0.0033070717472583055
0.0032686262857168913
0.003228803863748908
0.0031755089294165373
0.0031654753256589174
0.003214371157810092
0.003265427891165018
0.003309166058897972
0.0033290782012045383
0.0033295159228146076
0.003289166372269392
0.003254832699894905
0.003219414036720991
0.003208555281162262
0.0032208820339292288
0.0032364316284656525
0.003273946000263095
0.0033304847311228514
0.0034159899223595858
0.003404858522117138
0.0033631338737905025
0.003302231663838029
0.003234283300116658
0.003138483501970768
0.003092532977461815
0.0031238312367349863
0.0031902017071843147
0.0032410433050245047
0.0032918385695666075
0.003403499722480774
0.0034452383406460285
0.0034098371397703886
0.003323373617604375
0.0032599223777651787
0.003193971235305071
0.0031576580367982388
0.0031963710207492113
0.0032612867653369904
0.003307020291686058
0.0032982470002025366
0.0032862976659089327
0.003232722170650959
0.0031637658830732107
0.0030869035981595516
0.0030498099513351917
0.003059584181755781
0.0030859734397381544
0.003125526010990143
0.003189138602465391
0.003295572940260172
0.0033895201049745083
0.0034831517841666937
0.0035292727407068014
0.00358917866833508
0.0035625656601041555
0.003483293578028679
0.0034327434841543436
0.0034484337083995342
0.00352680217474699
0.0035401256754994392
0.0035292881075292826
0.0033855049405246973
0.0032246490009129047
0.0030832956545054913
0.0030407484155148268
0.0030857312958687544
0.003161820350214839
0.0032248825300484896
0.003233116352930665
0.003234236966818571
0.0031890945974737406
0.003120504319667816
0.0030498788692057133
0.0030205820221453905
0.0030277352780103683
0.0030469472985714674
0.0030610368121415377
0.0030770343728363514
0.003109866986051202
0.0031413533724844456
0.003156309714540839
0.003138807136565447
0.0031464137136936188
0.0031551665160804987
0.003138449741527438
0.003117671702057123
0.0031393112149089575
0.003200060687959194
0.0032487947028130293
0.0033078717533499002
0.0033764608670026064
0.0034628533758223057
0.0034546046517789364
0.0034273385535925627
0.003342420095577836
0.0032638644333928823
0.003143961075693369
0.0030491913203150034
0.0030192581471055746
0.003035756526514888
0.0030699134804308414
0.0031185904517769814
0.0031979463528841734
0.0032569831237196922
0.0033018840476870537
0.003278919495642185
0.0032513397745788097
0.003196075325831771
0.0031478002201765776
0.0031187713611871004
0.0031497071031481028
0.0032371720299124718
0.0033293473534286022
0.0034083351492881775
0.0034100068733096123
0.0033957702107727528
0.0033075958490371704
0.0032011130824685097
0.0031085077207535505
0.0030729728750884533
0.00309352925978601
0.003140259999781847
0.003223618259653449
0.0032950006425380707
0.003357621608301997
0.0033162501640617847
0.00323526025749743
0.003124064765870571
0.0030511454679071903
0.0030143584590405226
0.0030302912928164005
0.0031018080189824104
0.003168489784002304
0.003205538261681795
0.0031827716156840324
0.003157532773911953
0.0031054888386279345
0.0030493857339024544
0.0030033893417567015
0.003009940031915903
0.003069430822506547
0.003153762314468622
0.003281561192125082
0.003409229451790452
0.0035668550990521908
0.003606934566050768
0.003558658529073
0.0033863999415189028
0.003252230817452073
0.003197731450200081
0.003224331187084317
0.0033173870760947466
0.003360383678227663
0.003350792685523629
0.003201209707185626
0.0030533724930137396
0.0029747250955551863
0.0029796466697007418
0.0030271359719336033
0.003085903124883771
0.0031362259760499
0.003129731398075819
0.003090388374403119
0.0030341497622430325
0.0030143936164677143
0.0030457042157649994
0.0030959020368754864
0.0031560480128973722
0.0032395024318248034
0.0033502511214464903
0.00337148061953485
0.0033187479712069035
0.003230523085221648
0.0031541017815470695
0.0030742958188056946
0.003033700631931424
0.0030660273041576147
0.003115020925179124
0.003132144222036004
0.0030978370923548937
0.0030695050954818726
0.003027161816135049
0.002973334863781929
0.002928144531324506
0.0029216401744633913
0.0029516166541725397
0.0029827202670276165
0.003009307896718383
0.003032500157132745
0.0030803135596215725
0.003115687519311905
0.0031336620450019836
0.0030960291624069214
0.003059795591980219
0.0030180958565324545
0.0029755164869129658
0.002941775368526578
0.0029547582380473614
0.0030275918543338776
0.0031194384209811687
0.0032143406569957733
0.0032819693442434072
0.0033884665463119745
0.003426128067076206
0.00342581607401371
0.003366457298398018
0.0033405604772269726
0.003346784971654415
0.0033584749326109886
0.0034233490005135536
0.0034742788411676884
0.0034788514021784067
0.0033305236138403416
0.003143653739243746
0.002988542662933469
0.002938516903668642
0.002975869458168745
0.0030700883362442255
0.003193042939528823
0.0032635312527418137
0.0032428994309157133
0.003139364765956998
0.003051714040338993
0.003019094467163086
0.003012323984876275
0.0030376012437045574
0.003086324082687497
0.0031556279864162207
0.003153739497065544
0.003101466689258814
0.0030107663478702307
0.0029564255382865667
0.0029323273338377476
0.0029162082355469465
0.0029060482047498226
0.0029405553359538317
0.0030041493009775877
0.003034750698134303
0.0030463780276477337
0.0030543282628059387
0.0030978566501289606
0.0031123675871640444
0.003102679969742894
0.0030727586708962917
0.0030744951218366623
0.0030693255830556154
0.0030431330669671297
0.0030271634459495544
0.003054137108847499
0.0031188619323074818
0.003143901005387306
0.0031391524244099855
0.003129355376586318
0.00311718275770545
0.0030498059932142496
0.002959453035145998
0.0028965191449970007
0.002881069667637348
0.002883333945646882
0.0028842000756412745
0.002892366610467434
0.0029233316890895367
0.002964198123663664
0.0029855109751224518
0.002998912474140525
0.0030105160549283028
0.0030248353723436594
0.003011869266629219
0.0029784543439745903
0.0029352186247706413
0.0029061774257570505
0.0028853141702711582
0.0028631086461246014
0.0028386726044118404
0.0028236645739525557
0.0028291791677474976
0.002842511050403118
0.002861455548554659
0.0028973189182579517
0.003002205863595009
0.0031959284096956253
0.0035542978439480066
0.003857699688524008
0.004245785064995289
0.004229672718793154
0.004243698436766863
0.003821041202172637
0.00361642730422318
0.0037562844809144735
0.004179974552243948
0.004501483868807554
0.0040964833460748196
0.00349782919511199
0.0030885273590683937
0.0030798770021647215
0.0033090305514633656
0.0034495308063924313
0.003377169370651245
0.003128531388938427
0.0030144969932734966
0.003150972770527005
0.0032678383868187666
0.003192025236785412
0.002995577175170183
0.002924766857177019
0.0029863130766898394
0.0030457545071840286
0.00305556901730597
0.003011845052242279
0.0029557133093476295
0.0029153688810765743
0.00293409894220531
0.0029815477319061756
0.0029784496873617172
0.0029184347949922085
0.0028643261175602674
0.002862765686586499
0.0028876662254333496
0.0028974576853215694
0.0028924113139510155
0.002885245019569993
0.0028793213423341513
0.0028610790614038706
0.0028401510789990425
0.0028352446388453245
0.0028494582511484623
0.002868180861696601
0.0028794899117201567
0.002884440589696169
0.002891577547416091
0.0029159970581531525
0.0029378747567534447
0.0029536462388932705
0.002970626577734947
0.003014954272657633
0.0030735910404473543
0.003114430932328105
0.0031255092471837997
0.0031321134883910418
0.003126070834696293
0.0030865261796861887
0.003010876476764679
0.0029534983914345503
0.0029275952838361263
0.0029196608811616898
0.0028980562929064035
0.002875624457374215
0.0028630304150283337
0.0028664343990385532
0.0028605815023183823
0.0028446807991713285
0.0028363987803459167
0.0028468486852943897
0.0028650674503296614
0.002878099912777543
0.002898982958868146
0.0029366023372858763
0.0030191445257514715
0.0031038732267916203
0.0031855253037065268
0.0032336278818547726
0.0033253959845751524
0.0033615371212363243
0.0033671699929982424
0.0032884692773222923
0.0031805767212063074
0.0030817976221442223
0.003012995468452573
0.002982152858749032
0.002963248174637556
0.0029703862965106964
0.0029735807329416275
0.0029852937441319227
0.002974756760522723
0.0029720396269112825
0.002975243842229247
0.002980300225317478
0.002993945963680744
0.003007536055520177
0.00302810687571764
0.0030222756322473288
0.003013561712577939
0.0029740293975919485
0.0029375741723924875
0.002890273230150342
0.002867608331143856
0.00287330592982471
0.0029238166753202677
0.0029947722796350718
0.003049046266824007
0.003088458674028516
0.0030934202950447798
0.0030713144224137068
0.0029911629389971495
0.0028946613892912865
0.0028274119831621647
0.0028156598564237356
0.0028350036591291428
0.002859449712559581
0.0028867332730442286
0.002936834003776312
0.0029981001280248165
0.0030191349796950817
0.002984670689329505
0.0029314823914319277
0.002892593387514353
0.0028500210028141737
0.0027958471328020096
0.0027615835424512625
0.00276663969270885
0.0028011586982756853
0.0028417534194886684
0.002893806667998433
0.002980184042826295
0.003168609458953142
0.0033484995365142822
0.003440188243985176
0.0032971701584756374
0.0031266866717487574
0.0029600546695291996
0.002855121623724699
0.0028472449630498886
0.0029488899745047092
0.0030707623809576035
0.0030887180473655462
0.0030020035337656736
0.0028708253521472216
0.0027974797412753105
0.0027975726407021284
0.0028320024721324444
0.002876122947782278
0.0029191833455115557
0.0029729013331234455
0.002972866641357541
0.002948146313428879
0.00290167098864913
0.0029028381686657667
0.0029427374247461557
0.003015656489878893
0.003081483533605933
0.0031346785835921764
0.003170014126226306
0.0031599535141140223
0.0030808241572231054
0.0029714007396250963
0.0028891374822705984
0.0028617284260690212
0.002850918797776103
0.002860565669834614
0.002894478151574731
0.0029737167060375214
0.003012485569342971
0.0030121863819658756
0.002944909268990159
0.00286065973341465
0.0027854505460709333
0.0027467559557408094
0.002743980148807168
0.002772371517494321
0.0028212754987180233
0.0028620536904782057
0.0028835453558713198
0.0028616858180612326
0.002814631210640073
0.0027590852696448565
0.0027257592882961035
0.0027141787577420473
0.002715718699619174
0.0027168800588697195
0.002721924800425768
0.002743628341704607
0.002782408380880952
0.0028325028251856565
0.002873894525691867
0.0029260730370879173
0.0029655147809535265
0.00300703477114439
0.002997993491590023
0.002987901447340846
0.0029767309315502644
0.003055521985515952
0.003191589843481779
0.0034037157893180847
0.003603819292038679
0.0037716166116297245
0.00380618660710752
0.00369654456153512
0.003396018175408244
0.003076249035075307
0.0028580285143107176
0.0028058027382940054
0.002866113558411598
0.0029881310183554888
0.0030721675138920546
0.003067443147301674
0.002952416194602847
0.002805374562740326


==> figures/UC/force/lossAE_sampled.txt <==
2.8365681171417236
1.6743378639221191
1.1021497249603271
0.8346564769744873
0.578622043132782
0.37300336360931396
0.25536802411079407
0.1777040958404541
0.13550317287445068
0.11377782374620438
0.10105970501899719
0.09630516916513443
0.0883733481168747
0.0841679647564888
0.08138003945350647
0.08049170672893524
0.07641833275556564
0.07464253157377243
0.07229126989841461
0.07182596623897552
0.06894191354513168
0.07124321162700653
0.06627015769481659
0.06563860923051834
0.06702852994203568
0.06289444118738174
0.061748869717121124
0.06100277602672577
0.06149062514305115
0.058704350143671036
0.05772937834262848
0.056672923266887665
0.056158848106861115
0.0562647320330143
0.054357800632715225
0.053284600377082825
0.0598360151052475
0.05464921519160271
0.05170436576008797
0.05094491317868233
0.05002297833561897
0.04915613308548927
0.04832307621836662
0.08289111405611038
0.055981170386075974
0.05137043446302414
0.049116313457489014
0.047645267099142075
0.04651803895831108
0.045586924999952316
0.044743604958057404
0.04404670000076294
0.04331474378705025
0.04263310879468918
0.041955363005399704
0.04130648821592331
0.04077693819999695
0.04015020653605461
0.039539776742458344
0.03896982967853546
0.03841070830821991
0.03789006918668747
0.03737587854266167
0.03690796718001366
0.03635922446846962
0.03584297001361847
0.03532032668590546
0.03490269184112549
0.03437727689743042
0.03390273079276085
0.03345838934183121
0.032999925315380096
0.03261497616767883
0.032206788659095764
0.03175032138824463
0.03130608797073364
0.030967237427830696
0.030592015013098717
0.030135437846183777
0.02969222143292427
0.030047500506043434
0.029043763875961304
0.028899259865283966
0.028577081859111786
0.02800360508263111
0.027656693011522293
0.027258766815066338
0.026900971308350563
0.026550881564617157
0.0262624379247427
0.02594297006726265
0.025617139413952827
0.025765294209122658
0.025256048887968063
0.02481604740023613
0.024554671719670296
0.02419770322740078
0.02385905012488365
0.023603977635502815
0.024318207055330276
0.023094002157449722
0.02292301319539547
0.022581961005926132
0.02225012145936489
0.02211015298962593
0.021944211795926094
0.021503780037164688
0.021986862644553185
0.02127513475716114
0.020910991355776787
0.02060771733522415
0.02058730460703373
0.020200707018375397
0.020235000178217888
0.019935375079512596
0.019572777673602104
0.019336916506290436
0.01928960159420967
0.018913239240646362
0.01888813078403473
0.018933555111289024
0.018496206030249596
0.01837388053536415
0.01814890280365944
0.01788114197552204
0.017607422545552254
0.017781341448426247
0.017287159338593483
0.01979232206940651
0.029448794201016426
0.02736755833029747
0.02351970411837101
0.020933600142598152
0.019861089065670967
0.019031070172786713
0.01844164915382862
0.017902053892612457
0.017486823722720146
0.01712493784725666
0.01683245226740837
0.01654595136642456
0.016261231154203415
0.016057448461651802
0.01583544909954071
0.015605940483510494
0.01580733247101307
0.015362424775958061
0.015272623859345913
0.015078486874699593
0.0177621953189373
0.017585905268788338
0.015926023945212364
0.016014201566576958
0.01547959353774786
0.015045730397105217
0.01469838060438633
0.014416382648050785
0.014290597289800644
0.014097695238888264
0.013878000900149345
0.013656876981258392
0.01368512399494648
0.01341264694929123
0.013252569362521172
0.013122731819748878
0.012930255383253098
0.012800018303096294
0.012695456854999065
0.012562335468828678
0.01240911427885294
0.012688872404396534
0.01271301880478859
0.012488550506532192
0.012248626910150051
0.012754900380969048
0.012086618691682816
0.011941051110625267
0.011767624877393246
0.011633782647550106
0.011553012765944004
0.011412004008889198
0.011318141594529152
0.011335632763803005
0.011150865815579891
0.01101010199636221
0.011320759542286396
0.011107317171990871
0.010906369425356388
0.010951905511319637
0.010703733190894127
0.010575348511338234
0.010488327592611313
0.010352353565394878
0.010459890589118004
0.010314518585801125
0.010214277543127537
0.010177547112107277
0.009952100925147533
0.019728176295757294
0.011752031743526459
0.01066095381975174
0.01025569811463356
0.00997888669371605
0.012519672513008118
0.010767299681901932
0.010190705768764019
0.009887058287858963
0.009744981303811073
0.00956164300441742
0.009457895532250404
0.009327339008450508
0.00927730742841959
0.00917906779795885
0.009486285969614983
0.009144706651568413
0.008970774710178375
0.008936403319239616
0.008814996108412743
0.009075847454369068
0.008981523104012012
0.008860326372087002
0.008604808710515499
0.008500526659190655
0.008702472783625126
0.008437753655016422
0.008607619442045689
0.00827965047210455
0.008348721079528332
0.00872303731739521
0.008191704750061035
0.008058619685471058
0.008207573555409908
0.008201695047318935
0.008034957572817802
0.011122580617666245
0.008473670110106468
0.008119311183691025
0.00775834359228611
0.007690364960581064
0.007640569005161524
0.007596863899379969
0.007506097666919231
0.007666941732168198
0.007693770807236433
0.007425238844007254
0.007427940145134926
0.007309054024517536
0.013109483756124973
0.009682678617537022
0.00804190244525671
0.007706386968493462
0.007481215987354517
0.007295459974557161
0.0071888575330376625
0.007412867154926062
0.007072580512613058
0.006955708842724562
0.007002333644777536
0.0068571181036531925
0.006915348116308451
0.006931524258106947
0.00673437537625432
0.006695935502648354
0.0070946840569376945
0.0067742508836090565
0.006557669956237078
0.007022706791758537
0.006792647764086723
0.006517502479255199
0.006892750505357981
0.006490971427410841
0.00643216772004962
0.006277842912822962
0.007309045176953077
0.006754315458238125
0.006404644809663296
0.006295716855674982
0.006496231071650982
0.006542181130498648
0.0063164131715893745
0.006417454220354557
0.0063135260716080666
0.006322779692709446
0.0063297078013420105
0.0061810202896595
0.006155033130198717
0.006252124905586243
0.006128070410341024
0.006378526799380779
0.005794897209852934
0.010407715104520321
0.006499378010630608
0.0060020084492862225
0.0059068952687084675
0.005728800315409899
0.005720298737287521
0.005699126049876213
0.0056637064553797245
0.005497083067893982
0.007146431133151054
0.005905760917812586
0.005582499783486128
0.005565168801695108
0.005403304006904364
0.0053108204156160355
0.005330460146069527
0.005816675256937742
0.005508269648998976
0.005492065101861954
0.005300605669617653
0.005242134444415569
0.005193847231566906
0.005342992953956127
0.00530606834217906
0.00509645277634263
0.00531138526275754
0.006805551704019308
0.005483467131853104
0.005263584200292826
0.005370850674808025
0.005112530663609505
0.005015387199819088
0.004881107714027166
0.005257559008896351
0.005024312064051628
0.005236368160694838
0.005073459353297949
0.005105013493448496
0.00498206727206707
0.005319549236446619
0.004965813364833593
0.005019880831241608
0.005076829809695482
0.004858873318880796
0.004856849554926157
0.004697534721344709
0.0050949594005942345
0.004674771800637245
0.004562900401651859
0.004567747004330158
0.004674802999943495
0.00460204528644681
0.004902733489871025
0.00534171424806118
0.004626799840480089
0.00469386437907815
0.004603837616741657
0.004510324448347092
0.005040153861045837
0.00453538540750742
0.004438363015651703
0.004550389014184475
0.004578628111630678
0.004352004267275333
0.004347418434917927
0.00425565242767334
0.004686536267399788
0.0042833904735744
0.004162009339779615
0.004287607502192259
0.004718655254691839
0.004335197154432535
0.004150756169110537
0.004098458215594292
0.0042370944283902645
0.004758068360388279
0.00432393467053771
0.004319802857935429
0.004198763519525528
0.0040505751967430115
0.004622712731361389
0.004056962672621012
0.0039787921123206615
0.004503082484006882
0.004065883345901966
0.004335334990173578
0.003935487009584904
0.004087486770004034
0.004045520443469286
0.004045930691063404
0.0038705167826265097
0.004056967794895172
0.003911222796887159
0.008601217530667782
0.0047380090691149235
0.006022512912750244
0.01730000041425228
0.01124820951372385
0.0075157019309699535
0.006745249032974243
0.005789187736809254
0.005245559383183718
0.004871509037911892
0.004708156920969486
0.004477814305573702
0.00426844134926796
0.004198925569653511
0.004106600768864155
0.004042633343487978
0.00398348830640316
0.003916080575436354
0.004069522023200989
0.00392882851883769
0.0038495801854878664
0.0038154576905071735
0.0038002163637429476
0.0037209230940788984
0.003708084812387824
0.003710496472194791
0.0037045874632894993
0.0036431828048080206
0.0036842678673565388
0.004148776642978191
0.0038160800468176603
0.0037303525023162365
0.003713803831487894
0.0036058002151548862
0.0036554301623255014
0.003537026233971119
0.0039368076249957085
0.0037609729915857315
0.0035343484487384558
0.0035141324624419212
0.003500040154904127
0.0036306760739535093
0.0034937297459691763
0.0034696166403591633
0.0034233524929732084
0.003415110055357218
0.003442598506808281
0.003539858851581812
0.003428184427320957
0.003397891763597727
0.00328938290476799
0.003422466106712818
0.0032938907388597727
0.0038775531575083733
0.003392891027033329
0.0033075993414968252
0.003301989519968629
0.0034962682984769344
0.0035261218436062336
0.0033365951385349035
0.003258561249822378
0.0032151341438293457
0.0032091725151985884
0.0033191645052284002
0.0032434144522994757
0.003143921261653304
0.003332983236759901
0.003234424628317356
0.003309166058897972
0.0033304847311228514
0.0032410433050245047
0.0032612867653369904
0.003125526010990143
0.0034484337083995342
0.0032248825300484896
0.0030770343728363514
0.003200060687959194
0.0030491913203150034
0.003196075325831771
0.0032011130824685097
0.003124064765870571
0.0030493857339024544
0.0033863999415189028
0.0029796466697007418
0.0031560480128973722
0.003115020925179124
0.003009307896718383
0.0029547582380473614
0.003346784971654415
0.0030700883362442255
0.0031556279864162207
0.003034750698134303
0.0030271634459495544
0.002881069667637348
0.003011869266629219
0.002861455548554659
0.00361642730422318
0.003377169370651245
0.00305556901730597
0.0028876662254333496
0.0028794899117201567
0.0031255092471837997
0.0028630304150283337
0.0030191445257514715
0.003012995468452573
0.002993945963680744
0.0029238166753202677
0.0028350036591291428
0.0027958471328020096
0.0032971701584756374
0.0027974797412753105
0.0029427374247461557
0.002850918797776103
0.002743980148807168
0.002715718699619174
0.002997993491590023
0.003396018175408244


==> figures/UC/force/lossFFNtoLS_history.txt <==
85.1141357421875
85.03345489501953
84.95087432861328
84.86627197265625
84.77959442138672
84.69064331054688
84.59933471679688
84.5055160522461
84.4090347290039
84.30976867675781
84.20752716064453
84.10211181640625
83.9933853149414
83.88108825683594
83.76502227783203
83.64501190185547
83.52079772949219
83.39214324951172
83.25877380371094
83.12047576904297
82.9769287109375
82.8278579711914
82.6729507446289
82.51190948486328
82.34439086914062
82.1700210571289
81.98844146728516
81.79927062988281
81.60208892822266
81.3964614868164
81.18194580078125
80.95803833007812
80.72425842285156
80.48008728027344
80.22496032714844
79.95830535888672
79.67955017089844
79.38806915283203
79.0832290649414
78.76434326171875
78.4307632446289
78.08172607421875
77.71654510498047
77.33443450927734
76.93460845947266
76.51624298095703
76.07852935791016
75.6205825805664
75.14154052734375
74.64053344726562
74.11666870117188
73.56903839111328
72.99677276611328
72.39898681640625
71.77483367919922
71.12347412109375
70.4441146850586
69.73602294921875
68.99847412109375
68.23087310791016
67.43266296386719
66.60338592529297
65.74269104003906
64.850341796875
63.92619705200195
62.97028350830078
61.9827766418457
60.96397018432617
59.91434860229492
58.834571838378906
57.725502014160156
56.588172912597656
55.42387771606445
54.23413848876953
53.020721435546875
51.78567123413086
50.53131103515625
49.260292053222656
47.97555923461914
46.68038558959961
45.37836837768555
44.07344436645508
42.76986312866211
41.47217559814453
40.18522262573242
38.914066314697266
37.66396713256836
36.44029998779297
35.248512268066406
34.09394836425781
32.981815338134766
31.91697883605957
30.903881072998047
29.946300506591797
29.047243118286133
28.208749771118164
27.43174934387207
26.71599578857422
26.060001373291016
25.461111068725586
24.915624618530273
24.41902732849121
23.9661865234375
23.551681518554688
23.170032501220703
22.815961837768555
22.484619140625
22.171724319458008
21.873668670654297
21.587594985961914
21.311368942260742
21.043560028076172
20.78334617614746
20.53044891357422
20.28497886657715
20.047361373901367
19.818191528320312
19.598148345947266
19.387907028198242
19.188047409057617
18.999019622802734
18.82109260559082
18.65435028076172
18.49867057800293
18.353748321533203
18.219100952148438
18.0941104888916
17.978046417236328
17.870105743408203
17.769433975219727
17.675168991088867
17.58646583557129
17.502513885498047
17.422574996948242
17.345966339111328
17.272092819213867
17.200441360473633
17.13058090209961
17.06216812133789
16.994922637939453
16.92862892150879
16.863149642944336
16.798368453979492
16.73422622680664
16.670686721801758
16.607736587524414
16.545377731323242
16.48361587524414
16.422470092773438
16.3619441986084
16.302059173583984
16.242815017700195
16.18421745300293
16.126258850097656
16.068937301635742
16.012237548828125
15.956149101257324
15.900657653808594
15.845748901367188
15.791404724121094
15.737614631652832
15.684367179870605
15.631649017333984
15.579460144042969
15.527785301208496
15.476625442504883
15.425972938537598
15.375823974609375
15.326172828674316
15.277017593383789
15.228351593017578
15.180166244506836
15.132452964782715
15.085199356079102
15.03840160369873
14.992036819458008
14.946099281311035
14.900569915771484
14.855432510375977
14.810673713684082
14.766280174255371
14.7222318649292
14.678520202636719
14.63512134552002
14.59203052520752
14.54923152923584
14.506711959838867
14.464461326599121
14.422472953796387
14.380731582641602
14.33923053741455
14.297961235046387
14.256916999816895
14.21608829498291
14.175467491149902
14.135050773620605
14.09482479095459
14.05478572845459
14.01492977142334
13.975242614746094
13.935722351074219
13.896364212036133
13.857152938842773
13.818085670471191
13.779157638549805
13.740358352661133
13.701682090759277
13.663122177124023
13.624672889709473
13.58632755279541
13.548072814941406
13.509908676147461
13.471829414367676
13.43382453918457
13.39588451385498
13.358009338378906
13.32018756866455
13.282417297363281
13.244684219360352
13.206986427307129
13.169315338134766
13.131665229797363
13.094027519226074
13.056397438049316
13.018768310546875
12.981131553649902
12.943479537963867
12.905801773071289
12.868102073669434
12.830365180969238
12.792584419250488
12.754755020141602
12.716866493225098
12.67892074584961
12.640899658203125
12.602801322937012
12.564619064331055
12.526348114013672
12.487974166870117
12.449495315551758
12.41090202331543
12.372188568115234
12.333348274230957
12.294374465942383
12.255253791809082
12.215986251831055
12.176563262939453
12.13697338104248
12.097214698791504
12.057272911071777
12.017148971557617
11.976828575134277
11.936306953430176
11.89557933807373
11.854633331298828
11.81346607208252
11.77206802368164
11.730432510375977
11.688552856445312
11.6464204788208
11.604028701782227
11.561372756958008
11.51844310760498
11.475232124328613
11.431737899780273
11.387948989868164
11.343857765197754
11.29946231842041
11.254753112792969
11.209724426269531
11.164372444152832
11.118684768676758
11.072664260864258
11.026298522949219
10.979584693908691
10.932514190673828
10.885089874267578
10.837296485900879
10.789135932922363
10.740602493286133
10.691688537597656
10.642395973205566
10.592717170715332
10.542644500732422
10.492180824279785
10.441320419311523
10.390063285827637
10.33840274810791
10.286337852478027
10.233866691589355
10.180987358093262
10.127700805664062
10.074002265930176
10.019893646240234
9.965372085571289
9.910440444946289
9.855095863342285
9.799342155456543
9.743178367614746
9.686606407165527
9.62962532043457
9.57224178314209
9.51445484161377
9.456268310546875
9.397684097290039
9.338709831237793
9.27934455871582
9.219594955444336
9.159464836120605
9.09896183013916
9.038089752197266
8.976852416992188
8.915263175964355
8.853322982788086
8.791041374206543
8.728429794311523
8.665489196777344
8.6022367477417
8.538678169250488
8.474823951721191
8.410689353942871
8.346278190612793
8.281609535217285
8.216692924499512
8.151541709899902
8.086172103881836
8.020598411560059
7.954833984375
7.8888959884643555
7.822803020477295
7.756570816040039
7.690216064453125
7.623760223388672
7.5572190284729
7.490614891052246
7.423964500427246
7.357294082641602
7.290615558624268
7.223959922790527
7.157341003417969
7.090788841247559
7.024319171905518
6.957961082458496
6.891735553741455
6.825667381286621
6.7597832679748535
6.694104194641113
6.628661155700684
6.563480854034424
6.498589515686035
6.434012413024902
6.369781970977783
6.305923938751221
6.24246883392334
6.179444313049316
6.116880416870117
6.054806232452393
5.993248462677002
5.9322381019592285
5.871802806854248
5.8119707107543945
5.752768039703369
5.694220066070557
5.6363525390625
5.579190731048584
5.522758483886719
5.467073917388916
5.412160873413086
5.358034610748291
5.304717063903809
5.25222110748291
5.200559139251709
5.149745464324951
5.099790096282959
5.050700664520264
5.0024847984313965
4.95514440536499
4.9086833000183105
4.86310338973999
4.8184027671813965
4.774579048156738
4.731626510620117
4.689539909362793
4.648313999176025
4.607937335968018
4.568399906158447
4.529693126678467
4.491802215576172
4.454715728759766
4.4184184074401855
4.382898330688477
4.348140239715576
4.314126968383789
4.280843734741211
4.2482733726501465
4.216403484344482
4.185214042663574
4.154691696166992
4.124817371368408
4.095577239990234
4.066954135894775
4.038930892944336
4.011495113372803
3.984628200531006
3.9583170413970947
3.932544469833374
3.9072980880737305
3.882560968399048
3.8583195209503174
3.8345606327056885
3.811269998550415
3.788433074951172
3.766037702560425
3.7440714836120605
3.722519636154175
3.701371908187866
3.680614709854126
3.660236358642578
3.6402246952056885
3.620568037033081
3.6012566089630127
3.582277774810791
3.5636203289031982
3.545274496078491
3.5272297859191895
3.509474277496338
3.491999387741089
3.4747931957244873
3.4578473567962646
3.441150665283203
3.424696445465088
3.4084713459014893
3.3924689292907715
3.376681089401245
3.361097812652588
3.345712184906006
3.330519199371338
3.3155078887939453
3.3006768226623535
3.286017894744873
3.2715296745300293
3.257208824157715
3.2430529594421387
3.229060173034668
3.2152323722839355
3.2015719413757324
3.188077926635742
3.1747548580169678
3.1616051197052
3.1486308574676514
3.135835886001587
3.123220205307007
3.110785484313965
3.0985329151153564
3.086458921432495
3.074561834335327
3.0628368854522705
3.051279067993164
3.0398831367492676
3.028643846511841
3.017554521560669
3.0066072940826416
2.9957993030548096
2.9851233959198
2.974574089050293
2.96414852142334
2.953842878341675
2.9436535835266113
2.9335761070251465
2.9236087799072266
2.9137494564056396
2.9039957523345947
2.8943421840667725
2.884788751602173
2.8753304481506348
2.8659679889678955
2.8566956520080566
2.8475143909454346
2.838418483734131
2.829406976699829
2.820477247238159
2.8116300106048584
2.802860736846924
2.794167995452881
2.7855517864227295
2.777007818222046
2.768535852432251
2.7601330280303955
2.751798629760742
2.743530035018921
2.7353241443634033
2.7271807193756104
2.719097137451172
2.7110724449157715
2.703104019165039
2.6951913833618164
2.6873319149017334
2.6795248985290527
2.671769380569458
2.6640636920928955
2.6564056873321533
2.648793935775757
2.6412293910980225
2.6337077617645264
2.626230001449585
2.6187918186187744
2.6113955974578857
2.604036569595337
2.596714496612549
2.5894289016723633
2.5821776390075684
2.5749595165252686
2.567772626876831
2.5606162548065186
2.553489923477173
2.546391487121582
2.5393199920654297
2.532273769378662
2.5252513885498047
2.5182530879974365
2.5112762451171875
2.504319906234741
2.497384548187256
2.490466594696045
2.4835643768310547
2.4766788482666016
2.4698076248168945
2.462951421737671
2.456106424331665
2.4492721557617188
2.4424479007720947
2.4356327056884766
2.4288251399993896
2.4220237731933594
2.4152283668518066
2.4084346294403076
2.401646375656128
2.3948583602905273
2.388070821762085
2.3812832832336426
2.374493360519409
2.3677003383636475
2.360903739929199
2.3541016578674316
2.347292900085449
2.3404757976531982
2.3336496353149414
2.326815128326416
2.319967269897461
2.313107490539551
2.3062338829040527
2.2993452548980713
2.2924413681030273
2.2855191230773926
2.278578042984009
2.2716174125671387
2.2646360397338867
2.25763201713562
2.2506041526794434
2.2435519695281982
2.2364728450775146
2.2293665409088135
2.222231864929199
2.21506667137146
2.2078707218170166
2.2006421089172363
2.1933794021606445
2.1860809326171875
2.1787467002868652
2.1713743209838867
2.1639630794525146
2.156510591506958
2.149016857147217
2.141479015350342
2.133896589279175
2.1262686252593994
2.1185922622680664
2.1108672618865967
2.103093147277832
2.095266342163086
2.0873866081237793
2.0794520378112793
2.0714616775512695
2.0634143352508545
2.055307626724243
2.0471408367156982
2.038912773132324
2.0306203365325928
2.0222649574279785
2.0138421058654785
2.005352735519409
1.9967941045761108
1.9881654977798462
1.9794641733169556
1.9706908464431763
1.96184241771698
1.952918291091919
1.94391667842865
1.93483567237854
1.925675868988037
1.916433572769165
1.907109022140503
1.8977004289627075
1.888205885887146
1.8786253929138184
1.8689568042755127
1.8591991662979126
1.8493505716323853
1.8394107818603516
1.829378604888916
1.8192535638809204
1.809032678604126
1.7987171411514282
1.7883039712905884
1.7777924537658691
1.7671842575073242
1.7564764022827148
1.7456685304641724
1.7347592115402222
1.7237495183944702
1.712638020515442
1.7014241218566895
1.690106749534607
1.6786870956420898
1.66716468334198
1.6555386781692505
1.6438095569610596
1.6319775581359863
1.6200426816940308
1.6080050468444824
1.5958657264709473
1.583625078201294
1.5712838172912598
1.5588443279266357
1.5463048219680786
1.5336694717407227
1.5209388732910156
1.5081144571304321
1.4951989650726318
1.482193946838379
1.469103217124939
1.4559276103973389
1.4426716566085815
1.4293386936187744
1.415932059288025
1.4024555683135986
1.3889145851135254
1.37531316280365
1.3616565465927124
1.3479496240615845
1.33419930934906
1.320411205291748
1.3065917491912842
1.292747974395752
1.2788878679275513
1.2650185823440552
1.2511484622955322
1.2372852563858032
1.2234382629394531
1.2096171379089355
1.195828914642334
1.1820850372314453
1.168394923210144
1.1547667980194092
1.1412125825881958
1.1277412176132202
1.1143618822097778
1.1010860204696655
1.087920904159546
1.074878454208374
1.0619676113128662
1.0491963624954224
1.0365736484527588
1.024108648300171
1.011807918548584
0.9996806979179382
0.9877324104309082
0.9759700298309326
0.9643996357917786
0.9530255198478699
0.9418531656265259
0.9308856129646301
0.9201275110244751
0.9095804691314697
0.899246871471405
0.8891276717185974
0.8792248964309692
0.8695378303527832
0.8600656390190125
0.8508090376853943
0.8417641520500183
0.8329318761825562
0.8243082761764526
0.8158904910087585
0.8076762557029724
0.7996609210968018
0.7918418645858765
0.7842152118682861
0.7767755389213562
0.7695190906524658
0.7624421119689941
0.7555384635925293
0.7488046288490295
0.7422349452972412
0.7358248233795166
0.7295697331428528
0.7234640121459961
0.7175040245056152
0.71168452501297
0.7060005068778992
0.7004480957984924
0.69502192735672
0.6897177696228027
0.6845318078994751
0.6794595122337341
0.6744977235794067
0.6696408987045288
0.664887011051178
0.6602311730384827
0.6556705236434937
0.651201605796814
0.6468207240104675
0.6425254344940186
0.6383126974105835
0.6341789364814758
0.6301224231719971
0.6261398196220398
0.6222289204597473
0.6183873414993286
0.6146127581596375
0.6109027862548828
0.6072554588317871
0.6036691665649414
0.6001421809196472
0.5966717600822449
0.5932562351226807
0.5898947715759277
0.5865849256515503
0.5833258628845215
0.5801153779029846
0.5769526958465576
0.5738362669944763
0.5707642436027527
0.5677359104156494
0.564749538898468
0.5618047118186951
0.5588996410369873
0.556033194065094
0.5532040596008301
0.5504118800163269
0.5476554036140442
0.5449333190917969
0.542244553565979
0.5395894050598145
0.5369651913642883
0.5343719720840454
0.5318088531494141
0.5292747020721436
0.5267691612243652
0.5242913365364075
0.521840512752533
0.519416093826294
0.5170170068740845
0.514642596244812
0.5122926831245422
0.5099666118621826
0.5076631307601929
0.5053819417953491
0.5031230449676514
0.5008858442306519
0.498668909072876
0.49647244811058044
0.49429619312286377
0.4921394884586334
0.4900016188621521
0.48788246512413025
0.48578116297721863
0.4836982190608978
0.4816325008869171
0.4795837104320526
0.4775516986846924
0.4755362570285797
0.4735369384288788
0.47155308723449707
0.4695846736431122
0.46763157844543457
0.4656932055950165
0.4637693762779236
0.46186015009880066
0.45996490120887756
0.4580833315849304
0.4562154710292816
0.4543607532978058
0.45251941680908203
0.4506911337375641
0.4488747715950012
0.44707173109054565
0.44528070092201233
0.44350191950798035
0.441734254360199
0.4399794638156891
0.43823543190956116
0.4365028738975525
0.43478214740753174
0.43307211995124817
0.4313727915287018
0.4296846091747284
0.4280068874359131
0.4263397455215454
0.4246828556060791
0.4230365455150604
0.42139989137649536
0.41977354884147644
0.41815677285194397
0.4165502190589905
0.4149526059627533
0.4133652448654175
0.4117872714996338
0.410218209028244
0.4086582660675049
0.40710800886154175
0.4055664837360382
0.4040336012840271
0.40250998735427856
0.4009947180747986
0.3994884788990021
0.39799070358276367
0.39650145173072815
0.39502081274986267
0.3935481309890747
0.39208415150642395
0.3906279504299164
0.3891800343990326
0.3877404034137726
0.3863084018230438
0.38488438725471497
0.383468359708786
0.3820599615573883
0.3806593418121338
0.37926608324050903
0.37788084149360657
0.37650302052497864
0.3751324713230133
0.3737696707248688
0.3724142014980316
0.37106555700302124
0.36972492933273315
0.36839091777801514
0.3670642077922821
0.365744411945343
0.36443203687667847
0.36312660574913025
0.3618275225162506
0.3605358898639679
0.35925084352493286
0.35797274112701416
0.35670140385627747
0.355436772108078
0.3541784882545471
0.3529271185398102
0.3516823351383209
0.35044413805007935
0.349211722612381
0.34798675775527954
0.3467678427696228
0.34555548429489136
0.34434884786605835
0.34314897656440735
0.3419550061225891
0.34076762199401855
0.33958595991134644
0.33841076493263245
0.33724164962768555
0.3360784947872162
0.33492138981819153
0.3337702751159668
0.3326251804828644
0.3314855694770813
0.3303523361682892
0.3292244076728821
0.32810282707214355
0.32698673009872437
0.32587629556655884
0.32477185130119324
0.32367321848869324
0.3225794732570648
0.3214918375015259
0.3204096257686615
0.3193332552909851
0.318261981010437
0.31719648838043213
0.31613627076148987
0.3150814473628998
0.31403210759162903
0.3129875361919403
0.3119489550590515
0.3109155297279358
0.30988720059394836
0.30886420607566833
0.3078462779521942
0.3068334460258484
0.30582597851753235
0.30482324957847595
0.3038259446620941
0.3028333783149719
0.30184605717658997
0.300863653421402
0.29988613724708557
0.29891330003738403
0.297946035861969
0.2969832420349121
0.29602527618408203
0.29507192969322205
0.29412373900413513
0.2931799292564392
0.29224109649658203
0.2913070023059845
0.29037728905677795
0.289452463388443
0.2885320484638214
0.2876163125038147
0.28670501708984375
0.28579843044281006
0.2848961353302002
0.2839984893798828
0.28310534358024597
0.2822166681289673
0.2813320755958557
0.28045228123664856
0.2795766592025757
0.27870526909828186
0.2778380811214447
0.2769753634929657
0.2761165201663971
0.27526235580444336
0.2744121849536896
0.2735661268234253
0.2727244794368744
0.27188652753829956
0.27105259895324707
0.2702232897281647
0.2693977653980255
0.26857587695121765
0.2677585184574127
0.26694461703300476
0.2661350667476654
0.26532939076423645
0.2645275890827179
0.26372963190078735
0.26293519139289856
0.2621449828147888
0.26135826110839844
0.26057565212249756
0.25979650020599365
0.2590211033821106
0.2582494020462036
0.2574816048145294
0.2567172944545746
0.2559564411640167
0.2551994025707245
0.2544457018375397
0.25369590520858765
0.25294947624206543
0.2522066831588745
0.25146716833114624
0.2507311999797821
0.24999871850013733
0.24926972389221191
0.24854400753974915
0.24782152473926544
0.24710281193256378
0.2463868409395218
0.24567465484142303
0.24496567249298096
0.24425967037677765
0.2435573786497116
0.24285781383514404
0.24216191470623016
0.241469144821167
0.24077939987182617
0.24009278416633606
0.23940932750701904
0.238728865981102
0.23805159330368042
0.2373771369457245
0.2367057502269745
0.23603768646717072
0.23537273705005646
0.23471026122570038
0.23405103385448456
0.23339445888996124
0.23274114727973938
0.23209050297737122
0.23144280910491943
0.23079803586006165
0.23015587031841278
0.22951677441596985
0.22888030111789703
0.22824686765670776
0.22761574387550354
0.2269877940416336
0.22636248171329498
0.22573961317539215
0.22511962056159973
0.22450228035449982
0.2238875776529312
0.22327572107315063
0.22266611456871033
0.22205950319766998
0.22145500779151917
0.22085317969322205
0.22025419771671295
0.21965722739696503
0.21906323730945587
0.21847155690193176
0.21788230538368225
0.21729524433612823
0.21671119332313538
0.21612921357154846
0.2155495136976242
0.21497240662574768
0.2143976241350174
0.21382544934749603
0.21325521171092987
0.21268729865550995
0.21212197840213776
0.21155858039855957
0.21099790930747986
0.21043908596038818
0.20988275110721588
0.20932818949222565
0.20877651870250702
0.20822660624980927
0.20767904818058014
0.20713359117507935
0.20659013092517853
0.20604893565177917
0.20551006495952606
0.20497316122055054
0.20443804562091827
0.20390525460243225
0.20337460935115814
0.20284590125083923
0.20231948792934418
0.20179465413093567
0.20127186179161072
0.20075136423110962
0.2002328336238861
0.19971603155136108
0.19920118153095245
0.1986885815858841
0.19817762076854706
0.1976689100265503
0.19716165959835052
0.19665628671646118
0.1961531639099121
0.19565151631832123
0.1951519250869751
0.194654181599617
0.19415830075740814
0.1936640739440918
0.19317187368869781
0.19268152117729187
0.19219250977039337
0.1917056143283844
0.19122041761875153
0.1907365471124649
0.19025520980358124
0.18977518379688263
0.18929694592952728
0.18882021307945251
0.18834517896175385
0.18787209689617157
0.18740056455135345
0.1869305968284607
0.18646225333213806
0.18599559366703033
0.18553049862384796
0.18506713211536407
0.18460549414157867
0.1841452270746231
0.1836864948272705
0.1832294762134552
0.18277409672737122
0.18232019245624542
0.18186786770820618
0.18141692876815796
0.1809678077697754
0.18051981925964355
0.1800738424062729
0.17962895333766937
0.1791859120130539
0.17874400317668915
0.1783038228750229
0.1778649091720581
0.17742770910263062
0.17699168622493744
0.17655722796916962
0.17612437903881073
0.17569267749786377
0.1752624809741974
0.17483359575271606
0.17440658807754517
0.17398056387901306
0.1735558956861496
0.1731327325105667
0.17271091043949127
0.17229050397872925
0.1718716025352478
0.17145368456840515
0.17103739082813263
0.17062221467494965
0.1702086627483368
0.16979633271694183
0.16938504576683044
0.1689753234386444
0.16856679320335388
0.16815972328186035
0.16775362193584442
0.16734930872917175
0.16694588959217072
0.16654382646083832
0.16614314913749695
0.16574347019195557
0.1653451770544052
0.16494828462600708
0.16455264389514923
0.16415809094905853
0.16376449167728424
0.16337254643440247
0.16298171877861023
0.16259202361106873
0.16220347583293915
0.16181619465351105
0.1614302545785904
0.16104529798030853
0.16066142916679382
0.1602790653705597
0.1598977893590927
0.15951752662658691
0.15913869440555573
0.15876062214374542
0.15838386118412018
0.15800844132900238
0.1576339602470398
0.15726077556610107
0.15688861906528473
0.15651753544807434
0.15614748001098633
0.15577904880046844
0.1554112434387207
0.15504489839076996
0.15467925369739532
0.15431495010852814
0.15395185351371765
0.15358984470367432
0.1532287746667862
0.15286885201931
0.15251001715660095
0.15215206146240234
0.15179549157619476
0.15143971145153046
0.1510852873325348
0.15073172748088837
0.15037937462329865
0.15002796053886414
0.14967766404151917
0.14932827651500702
0.1489800214767456
0.1486329436302185
0.14828677475452423
0.1479416787624359
0.14759784936904907
0.14725461602210999
0.14691276848316193
0.14657166600227356
0.1462317258119583
0.14589278399944305
0.14555495977401733
0.14521808922290802
0.14488227665424347
0.14454740285873413
0.1442134976387024
0.1438806653022766
0.14354898035526276
0.14321784675121307
0.1428881734609604
0.14255903661251068
0.1422313153743744
0.14190444350242615
0.14157842099666595
0.14125336706638336
0.14092938601970673
0.14060653746128082
0.14028464257717133
0.13996346294879913
0.13964368402957916
0.13932442665100098
0.13900625705718994
0.13868917524814606
0.13837303221225739
0.13805784285068512
0.13774359226226807
0.13743023574352264
0.13711769878864288
0.13680650293827057
0.1364961862564087
0.13618643581867218
0.13587796688079834
0.13557025790214539
0.13526377081871033
0.13495782017707825
0.1346530169248581
0.1343490332365036
0.13404633104801178
0.13374434411525726
0.13344335556030273
0.13314315676689148
0.13284410536289215
0.13254588842391968
0.13224844634532928
0.1319519281387329
0.13165664672851562
0.13136203587055206
0.13106849789619446
0.13077548146247864
0.13048367202281952
0.1301928013563156
0.12990279495716095
0.12961381673812866
0.12932570278644562
0.12903842329978943
0.1287519782781601
0.1284666210412979
0.12818197906017303
0.1278984546661377
0.12761572003364563
0.12733374536037445
0.12705294787883759
0.12677288055419922
0.1264938861131668
0.1262156069278717
0.12593808770179749
0.1256614774465561
0.12538588047027588
0.12511134147644043
0.12483760714530945
0.1245645210146904
0.12429243326187134
0.12402140349149704
0.12375111132860184
0.12348190695047379
0.12321322411298752
0.12294550985097885
0.12267874926328659
0.12241286784410477
0.12214761972427368
0.12188374996185303
0.12162042409181595
0.12135782837867737
0.12109632790088654
0.12083560228347778
0.12057587504386902
0.12031687051057816
0.12005878984928131
0.11980152875185013
0.11954514682292938
0.11928966641426086
0.1190347746014595
0.1187809482216835
0.1185281053185463
0.11827600747346878
0.11802458763122559
0.11777418106794357
0.11752468347549438
0.11727583408355713
0.11702797561883926
0.11678087711334229
0.1165347471833229
0.11628932505846024
0.11604462563991547
0.11580078303813934
0.11555799841880798
0.11531589180231094
0.11507467925548553
0.11483434587717056
0.1145947277545929
0.11435610800981522
0.11411817371845245
0.11388112604618073
0.11364464461803436
0.11340916901826859
0.1131746843457222
0.11294080317020416
0.1127077043056488
0.11247564852237701
0.11224421858787537
0.1120135486125946
0.11178365349769592
0.1115548387169838
0.11132664978504181
0.11109934002161026
0.1108725294470787
0.11064707487821579
0.11042187362909317
0.1101977601647377
0.10997426509857178
0.10975179076194763
0.10952989012002945
0.10930881649255753
0.10908874869346619
0.10886915028095245
0.10865045338869095
0.10843276977539062
0.1082155704498291
0.10799935460090637
0.10778364539146423
0.10756886750459671
0.10735483467578888
0.1071416437625885
0.10692919790744781
0.10671750456094742
0.1065065860748291
0.10629632323980331
0.1060870885848999
0.10587837547063828
0.10567046701908112
0.10546322911977768
0.1052568331360817
0.10505117475986481
0.10484626144170761
0.10464209318161011
0.1044386625289917
0.1042361855506897
0.1040341928601265
0.10383308678865433
0.10363242775201797
0.10343285650014877
0.10323386639356613
0.10303577780723572
0.10283820331096649
0.1026415005326271
0.10244534909725189
0.10224999487400055
0.10205534100532532
0.10186156630516052
0.10166851431131363
0.1014760285615921
0.10128418356180191
0.10109320282936096
0.10090266913175583
0.10071314126253128
0.10052421689033508
0.10033600777387619
0.10014841705560684
0.09996169060468674
0.09977554529905319
0.09959015250205994
0.0994054302573204
0.09922131896018982
0.09903797507286072
0.09885544329881668
0.09867333620786667
0.0984920933842659
0.09831144660711288
0.09813138097524643
0.09795226156711578
0.09777376055717468
0.09759560972452164
0.09741847962141037
0.09724192321300507
0.09706595540046692
0.09689072519540787
0.09671600908041
0.09654206782579422
0.09636879712343216
0.09619612246751785
0.09602415561676025
0.09585288166999817
0.09568225592374802
0.09551200270652771
0.09534268826246262
0.09517382085323334
0.09500569105148315
0.09483834356069565
0.09467140585184097
0.09450537711381912
0.0943395271897316
0.09417449682950974
0.09401028603315353
0.09384649246931076
0.09368335455656052
0.09352083504199982
0.09335899353027344
0.09319771826267242
0.09303700923919678
0.092877097427845
0.09271755069494247
0.09255864471197128
0.09240047633647919
0.09224285930395126
0.09208587557077408
0.09192939102649689
0.09177350997924805
0.09161827713251114
0.0914636179804802
0.091309554874897
0.09115592390298843
0.0910031870007515
0.09085067361593246
0.09069903194904327
0.0905478298664093
0.09039727598428726
0.09024711698293686
0.09009751677513123
0.08994858711957932
0.08980019390583038
0.08965270966291428
0.08950537443161011
0.08935859054327011
0.08921254426240921
0.08906687051057816
0.08892187476158142
0.08877734839916229
0.08863352239131927
0.08849021792411804
0.08834730088710785
0.08820490539073944
0.08806323260068893
0.08792192488908768
0.08778128772974014
0.08764106035232544
0.08750151842832565
0.08736229687929153
0.08722364157438278
0.08708566427230835
0.08694806694984436
0.08681102842092514
0.0866745114326477
0.0865383893251419
0.08640295267105103
0.08626805245876312
0.08613353967666626
0.08599943667650223
0.08586601167917252
0.08573301881551743
0.08560044318437576
0.08546846359968185
0.08533701300621033
0.08520601689815521
0.08507537096738815
0.08494526892900467
0.08481566607952118
0.08468672633171082
0.08455805480480194
0.08442988246679306
0.08430233597755432
0.08417510986328125
0.08404834568500519
0.08392217010259628
0.08379623293876648
0.08367107808589935
0.08354617655277252
0.08342159539461136
0.08329793065786362
0.08317448198795319
0.08305132389068604
0.08292873203754425
0.08280668407678604
0.08268505334854126
0.08256372809410095
0.08244296908378601
0.08232251554727554
0.08220265805721283
0.08208312094211578
0.08196412026882172
0.08184540271759033
0.08172741532325745
0.08160973340272903
0.08149219304323196
0.08137538284063339
0.08125872910022736
0.08114275336265564
0.08102716505527496
0.08091190457344055
0.08079703152179718
0.08068279922008514
0.08056870847940445
0.08045506477355957
0.08034197241067886
0.08022915571928024
0.08011683076620102
0.08000484853982925
0.07989321649074554
0.07978210598230362
0.07967120409011841
0.07956086099147797
0.07945085316896439
0.07934126257896423
0.07923203706741333
0.0791231170296669
0.07901481539011002
0.0789065808057785
0.07879891991615295
0.07869157195091248
0.078584685921669
0.07847806811332703
0.07837194949388504
0.07826607674360275
0.0781605988740921
0.07805533707141876
0.07795072346925735
0.07784630358219147
0.07774230092763901
0.0776386708021164
0.07753532379865646
0.07743232697248459
0.07732972502708435
0.07722750306129456
0.07712561637163162
0.07702407240867615
0.07692285627126694
0.07682189345359802
0.07672138512134552
0.07662130147218704
0.07652139663696289
0.076421819627285
0.07632269710302353
0.07622382789850235
0.07612528651952744
0.07602701336145401
0.07592926919460297
0.07583174109458923
0.0757346898317337
0.07563759386539459
0.07554107904434204
0.0754447877407074
0.07534895092248917
0.07525333762168884
0.07515779137611389
0.07506291568279266
0.07496829330921173
0.07487394660711288
0.07477981597185135
0.0746859610080719
0.07459253817796707
0.07449944317340851
0.07440666109323502
0.07431415468454361
0.07422178983688354
0.07412989437580109
0.07403819262981415
0.0739467591047287
0.07385576516389847
0.07376480847597122
0.07367435097694397
0.0735841915011406
0.07349430024623871
0.07340457290410995
0.07331524044275284
0.073226198554039
0.07313740253448486
0.07304882258176804
0.07296033203601837
0.07287251949310303
0.07278475910425186
0.07269737869501114
0.07261024415493011
0.0725233405828476
0.07243669778108597
0.07235042005777359
0.07226423919200897
0.072178415954113
0.07209295779466629
0.07200752198696136
0.0719224065542221
0.07183755189180374
0.07175295054912567
0.07166875898838043
0.07158460468053818
0.07150093466043472
0.0714174285531044
0.07133395224809647
0.07125097513198853
0.0711682066321373
0.07108554989099503
0.07100331038236618
0.07092110067605972
0.07083935290575027
0.07075779885053635
0.07067638635635376
0.07059508562088013
0.07051429897546768
0.07043365389108658
0.07035328447818756
0.07027306407690048
0.07019318640232086
0.07011324912309647
0.07003390043973923
0.06995446979999542
0.06987539678812027
0.06979668885469437
0.06971808522939682
0.06963962316513062
0.06956153362989426
0.06948349624872208
0.06940577179193497
0.06932831555604935
0.0692509263753891
0.06917378306388855
0.06909693032503128
0.06902026385068893
0.0689438134431839
0.06886748969554901
0.06879148632287979
0.06871556490659714
0.06863999366760254
0.06856455653905869
0.0684894323348999
0.06841438263654709
0.0683395192027092
0.0682649090886116
0.06819046288728714
0.068116195499897
0.06804213672876358
0.06796834617853165
0.06789477169513702
0.06782138347625732
0.06774798035621643
0.0676749125123024
0.06760202348232269
0.06752943247556686
0.0674569234251976
0.06738462299108505
0.06731236726045609
0.06724043935537338
0.0671687126159668
0.0670972466468811
0.0670258030295372
0.06695456057786942
0.06688365340232849
0.06681264191865921
0.06674207001924515
0.06667152792215347
0.06660109013319016
0.0665309950709343
0.06646107137203217
0.06639114767313004
0.06632158905267715
0.06625217199325562
0.06618290394544601
0.0661136731505394
0.06604479998350143
0.06597582250833511
0.06590742617845535
0.06583896279335022
0.065770722925663
0.06570244580507278
0.06563455611467361
0.06556666642427444
0.06549906730651855
0.06543168425559998
0.06536436080932617
0.06529712677001953
0.06523014605045319
0.06516332924365997
0.06509651988744736
0.06503008306026459
0.06496366858482361
0.06489749997854233
0.06483139097690582
0.06476552784442902
0.0646996721625328
0.06463413685560226
0.06456857919692993
0.06450331956148148
0.064438097178936
0.06437306106090546
0.06430815160274506
0.064243383705616
0.06417877227067947
0.06411430984735489
0.06405002623796463
0.06398597359657288
0.06392177194356918
0.06385806202888489
0.06379419565200806
0.0637306272983551
0.0636671632528305
0.06360382586717606
0.06354059278964996
0.06347761303186417
0.06341466307640076
0.06335189193487167
0.06328924745321274
0.0632266253232956
0.06316418200731277
0.06310205906629562
0.06303998827934265
0.06297793984413147
0.0629161074757576
0.06285447627305984
0.0627928227186203
0.06273128092288971
0.06266999989748001
0.06260865926742554
0.06254761666059494
0.06248672679066658
0.06242586299777031
0.0623650960624218
0.06230460852384567
0.062244050204753876
0.06218379735946655
0.06212349236011505
0.06206338852643967
0.0620034858584404
0.061943501234054565
0.061883751302957535
0.06182415783405304
0.06176479160785675
0.06170522794127464
0.06164594739675522
0.06158679351210594
0.061527837067842484
0.06146882474422455
0.06140993908047676
0.06135128065943718
0.06129269301891327
0.06123419478535652
0.061175934970378876
0.06111770495772362
0.06105954945087433
0.06100154295563698
0.060943618416786194
0.060885824263095856
0.060828112065792084
0.060770533978939056
0.060713011771440506
0.06065571308135986
0.06059843674302101
0.060541316866874695
0.06048418581485748
0.060427311807870865
0.06037045642733574
0.060313645750284195
0.060257017612457275
0.060200437903404236
0.060144055634737015
0.06008771061897278
0.060031529515981674
0.05997536703944206
0.059919390827417374
0.05986353009939194
0.059807755053043365
0.05975194275379181
0.059696272015571594
0.05964094027876854
0.05958535149693489
0.05952998995780945
0.05947474017739296
0.05941971018910408
0.05936465784907341
0.05930963531136513
0.059254832565784454
0.05920018255710602
0.05914544686675072
0.05909082293510437
0.05903637036681175
0.058982037007808685
0.058927759528160095
0.05887352302670479
0.0588194876909256
0.0587654747068882
0.05871158838272095
0.058657724410295486
0.05860385298728943
0.05855043604969978
0.058496780693531036
0.058443333953619
0.05838992819190025
0.05833671614527702
0.0582834854722023
0.05823040008544922
0.05817725136876106
0.058124370872974396
0.058071546256542206
0.0580187551677227
0.05796610563993454
0.057913538068532944
0.05786103382706642
0.05780854821205139
0.057756274938583374
0.057703904807567596
0.05765174329280853
0.0575997456908226
0.05754770711064339
0.05749574676156044
0.05744386836886406
0.05739212408661842
0.057340383529663086
0.057288896292448044
0.057237349450588226
0.057185836136341095
0.0571344830095768
0.057083237916231155
0.05703207477927208
0.056980881839990616
0.056929998099803925
0.0568789541721344
0.05682798847556114
0.056777223944664
0.05672650784254074
0.05667584016919136
0.05662534385919571
0.05657488480210304
0.05652441829442978
0.05647411569952965
0.05642380937933922
0.05637355148792267
0.05632341280579567
0.0562734492123127
0.05622343719005585
0.05617351457476616
0.056123703718185425
0.05607401952147484
0.05602415278553963
0.05597459524869919
0.05592510104179382
0.05587563291192055
0.05582626909017563
0.05577686429023743
0.055727723985910416
0.05567852035164833
0.0556294247508049
0.055580295622348785
0.05553140491247177
0.05548253655433655
0.055433668196201324
0.05538487061858177
0.05533627048134804
0.05528765171766281
0.055239129811525345
0.05519060418009758
0.055142153054475784
0.055093925446271896
0.05504550784826279
0.054997242987155914
0.05494912713766098
0.05490106716752052
0.054853182286024094
0.05480515584349632
0.05475728586316109
0.05470956116914749
0.054661765694618225
0.054614026099443436
0.054566480219364166
0.054518915712833405
0.05447142943739891
0.05442405492067337
0.05437660217285156
0.0543292835354805
0.054282039403915405
0.05423499643802643
0.05418781191110611
0.0541408397257328
0.05409383028745651
0.054046861827373505
0.054000064730644226
0.053953271359205246
0.05390658602118492
0.05385994538664818
0.05381327494978905
0.053766652941703796
0.05372036248445511
0.053673870861530304
0.05362747237086296
0.05358128994703293
0.05353501811623573
0.05348878353834152
0.05344271659851074
0.05339672043919563
0.05335061624646187
0.05330473557114601
0.05325885862112045
0.05321298912167549
0.05316720902919769
0.053121570497751236
0.053075917065143585
0.05303042382001877
0.052984919399023056
0.052939463406801224
0.05289400368928909
0.05284871906042099
0.05280332639813423
0.052758026868104935
0.05271289497613907
0.05266778543591499
0.05262274295091629
0.05257778987288475
0.0525328665971756
0.052488021552562714
0.05244309455156326
0.05239827185869217
0.05235360190272331
0.052308861166238785
0.052264269441366196
0.05221972241997719
0.05217516049742699
0.05213078483939171
0.05208631604909897
0.05204214155673981
0.05199773609638214
0.05195349082350731
0.05190938711166382
0.051865242421627045
0.05182124674320221
0.05177729204297066
0.05173320323228836
0.05168936401605606
0.05164546146988869
0.05160171911120415
0.05155794322490692
0.05151430889964104
0.051470715552568436
0.0514272004365921
0.05138348042964935
0.05134003981947899
0.05129679664969444
0.051253363490104675
0.051209986209869385
0.051166657358407974
0.05112360417842865
0.05108038708567619
0.05103727802634239
0.05099420249462128
0.05095122382044792
0.050908274948596954
0.050865333527326584
0.05082258582115173
0.050779685378074646
0.0507369339466095
0.05069421976804733
0.050651583820581436
0.05060908943414688
0.05056658014655113
0.05052410066127777
0.050481658428907394
0.05043920502066612
0.050396766513586044
0.05035461112856865
0.05031232163310051
0.05027022585272789
0.0502280592918396
0.050186000764369965
0.050143878906965256
0.050101954489946365
0.050059959292411804
0.05001812428236008
0.04997630417346954
0.049934517592191696
0.049892641603946686
0.04985107108950615
0.04980943724513054
0.04976780712604523
0.04972633346915245
0.0496848002076149
0.04964340850710869
0.04960200935602188
0.04956068471074104
0.04951942339539528
0.049478206783533096
0.049437083303928375
0.049395833164453506
0.04935484379529953
0.04931379482150078
0.04927277937531471
0.049231864511966705
0.04919104278087616
0.04915003105998039
0.049109283834695816
0.04906853660941124
0.04902788996696472
0.04898717626929283
0.048946578055620193
0.048905957490205765
0.04886552691459656
0.04882505536079407
0.04878467693924904
0.048744283616542816
0.048703938722610474
0.04866372421383858
0.048623524606227875
0.04858337342739105
0.04854319244623184
0.048503123223781586
0.04846316948533058
0.04842301830649376
0.0483831912279129
0.048343367874622345
0.04830353707075119
0.048263680189847946
0.04822397232055664
0.04818424955010414
0.04814455658197403
0.04810508340597153
0.04806556552648544
0.04802598059177399
0.047986481338739395
0.04794713482260704
0.047907810658216476
0.04786848649382591
0.047829270362854004
0.04779007285833359
0.0477508008480072
0.04771178215742111
0.04767262935638428
0.047633714973926544
0.04759471118450165
0.047555819153785706
0.04751691594719887
0.047478087246418
0.047439221292734146
0.047400571405887604
0.04736179858446121
0.04732311889529228
0.047284550964832306
0.047245994210243225
0.047207579016685486
0.04716908931732178
0.04713071882724762
0.04709238559007645
0.047053877264261246
0.04701576754450798
0.04697752371430397
0.04693932458758354
0.046901311725378036
0.046863116323947906
0.04682507738471031
0.04678715765476227
0.04674917459487915
0.04671120643615723
0.04667358100414276
0.04663573205471039
0.04659799486398697
0.046560291200876236
0.046522561460733414
0.046485062688589096
0.046447426080703735
0.046409837901592255
0.04637252539396286
0.04633511230349541
0.04629767686128616
0.04626038298010826
0.04622309282422066
0.04618588089942932
0.046148721128702164
0.04611155018210411
0.04607446864247322
0.04603750631213188
0.04600043594837189
0.045963529497385025
0.04592668265104294
0.04588974639773369
0.045852869749069214
0.04581630975008011
0.0457795225083828
0.04574290290474892
0.04570632427930832
0.045669764280319214
0.04563324898481369
0.04559672251343727
0.04556027054786682
0.04552386328577995
0.04548756778240204
0.0454513244330883
0.045415036380290985
0.04537880793213844
0.045342691242694855
0.045306622982025146
0.045270584523677826
0.045234594494104385
0.04519866034388542
0.045162852853536606
0.04512690380215645
0.04509110376238823
0.04505539312958717
0.04501957818865776
0.04498394578695297
0.04494833946228027
0.04491284117102623
0.04487716779112816
0.04484180361032486
0.04480627924203873
0.044770997017621994
0.044735584408044815
0.04470033198595047
0.044665150344371796
0.04462997987866402
0.04459473118185997
0.04455963522195816
0.04452464357018471
0.044489603489637375
0.0444546714425087
0.044419776648283005
0.04438493773341179
0.0443500392138958
0.044315364211797714
0.04428048059344292
0.04424595460295677
0.0442112535238266
0.044176697731018066
0.04414210841059685
0.0441075935959816
0.044073257595300674
0.044038839638233185
0.04400460422039032
0.04397023841738701
0.04393599182367325
0.04390181601047516
0.04386764392256737
0.04383358731865883
0.0437995046377182
0.04376545175909996
0.0437314435839653
0.043697476387023926
0.043663736432790756
0.04362988844513893
0.04359613358974457
0.04356246069073677
0.04352873936295509
0.04349522292613983
0.04346155747771263
0.043427880853414536
0.04339449107646942
0.043360985815525055
0.04332771524786949
0.043294262140989304
0.043261025100946426
0.04322781413793564
0.04319457709789276
0.04316132515668869
0.04312828555703163
0.04309523105621338
0.043062224984169006
0.0430292971432209
0.04299628362059593
0.04296349361538887
0.04293058067560196
0.042897891253232956
0.0428650937974453
0.042832426726818085
0.04279983416199684
0.04276714846491814
0.04273468255996704
0.04270225018262863
0.04266972094774246
0.042637262493371964
0.0426049679517746
0.04257272928953171
0.04254045709967613
0.04250812157988548
0.04247606545686722
0.04244383051991463
0.042411837726831436
0.04237979277968407
0.04234785959124565
0.04231581091880798
0.04228394851088524
0.042252231389284134
0.042220339179039
0.04218873009085655
0.04215690493583679
0.042125217616558075
0.04209374636411667
0.04206205904483795
0.04203065112233162
0.04199908301234245
0.04196770861744881
0.04193630442023277
0.041905052959918976
0.04187369719147682
0.04184247553348541
0.041811320930719376
0.04178011789917946
0.041749220341444016
0.041718076914548874
0.041687097400426865
0.04165603965520859
0.04162527620792389
0.04159427806735039
0.041563522070646286
0.041532739996910095
0.04150210693478584
0.041471317410469055
0.0414406843483448
0.041410110890865326
0.04137961193919182
0.04134907200932503
0.04131867364048958
0.041288234293460846
0.041257843375205994
0.04122757166624069
0.04119732975959778
0.04116706922650337
0.041136883199214935
0.04110681638121605
0.041076622903347015
0.04104674607515335
0.04101676493883133
0.04098685458302498
0.040956903249025345
0.04092700779438019
0.04089725762605667
0.040867485105991364
0.040837790817022324
0.04080801457166672
0.04077840596437454
0.0407489538192749
0.040719252079725266
0.040689866989851
0.040660396218299866
0.040630996227264404
0.040601570159196854
0.04057229682803154
0.04054306820034981
0.04051385447382927
0.040484752506017685
0.040455590933561325
0.04042643681168556
0.040397439152002335
0.04036844149231911
0.04033948481082916
0.0403105765581131
0.040281761437654495
0.04025294631719589
0.040224190801382065
0.04019545763731003
0.04016672447323799
0.04013810679316521
0.04010958969593048
0.04008105769753456
0.040052514523267746
0.04002398997545242
0.03999556228518486
0.03996720537543297
0.03993884101510048
0.03991056606173515
0.039882369339466095
0.039854247123003006
0.03982597216963768
0.03979797288775444
0.03976980969309807
0.039741843938827515
0.039713796228170395
0.03968598321080208
0.03965795040130615
0.03963019326329231
0.03960230201482773
0.03957457095384598
0.03954695910215378
0.03951917961239815
0.03949159383773804
0.039463918656110764
0.03943638876080513
0.0394088439643383
0.03938146308064461
0.03935406729578972
0.03932661935687065
0.03929930180311203
0.03927202522754669
0.03924473375082016
0.039217639714479446
0.03919041529297829
0.03916330263018608
0.039136260747909546
0.03910927474498749
0.039082128554582596
0.03905515372753143
0.039028268307447433
0.03900153562426567
0.03897460177540779
0.03894788399338722
0.03892108052968979
0.03889434412121773
0.03886774554848671
0.03884114325046539
0.038814570754766464
0.03878811374306679
0.038761477917432785
0.03873505815863609
0.03870861604809761
0.038682226091623306
0.038655977696180344
0.038629692047834396
0.03860332444310188
0.03857721760869026
0.03855108469724655
0.03852496296167374
0.03849887475371361
0.03847287967801094
0.03844669833779335
0.038420867174863815
0.03839492052793503
0.03836897760629654
0.03834308683872223
0.038317445665597916
0.03829159587621689
0.038265932351350784
0.038240253925323486
0.03821469470858574
0.038189005106687546
0.03816339746117592
0.03813796862959862
0.03811238706111908
0.03808695077896118
0.03806162253022194
0.03803625702857971
0.038011014461517334
0.03798571601510048
0.03796041011810303
0.037935253232717514
0.0379100926220417
0.03788493946194649
0.03785998746752739
0.03783484920859337
0.03780990093946457
0.037784870713949203
0.03776000440120697
0.03773508965969086
0.03771020472049713
0.037685416638851166
0.0376606360077858
0.037635963410139084
0.0376112274825573
0.03758658096194267
0.03756198659539223
0.03753736615180969
0.03751283138990402
0.03748831897974014
0.03746384382247925
0.03743951395153999
0.037415023893117905
0.037390731275081635
0.03736632317304611
0.037342172116041183
0.03731785714626312
0.03729364648461342
0.037269484251737595
0.037245530635118484
0.0372212789952755
0.037197280675172806
0.03717334195971489
0.03714921325445175
0.037125349044799805
0.03710148110985756
0.03707760572433472
0.03705385699868202
0.037029996514320374
0.037006232887506485
0.0369824543595314
0.03695892542600632
0.036935098469257355
0.03691159933805466
0.0368879996240139
0.03686453029513359
0.03684104606509209
0.036817457526922226
0.036794159561395645
0.036770690232515335
0.03674739971756935
0.03672407567501068
0.036700744181871414
0.03667755052447319
0.036654282361269
0.03663112223148346
0.036607999354600906
0.03658488392829895
0.03656177967786789
0.036538805812597275
0.036515794694423676
0.036492835730314255
0.03646983206272125
0.03644702956080437
0.03642425313591957
0.036401376128196716
0.03637852892279625
0.036355823278427124
0.03633302077651024
0.036310408264398575
0.03628772497177124
0.036265138536691666
0.036242637783288956
0.0362200066447258
0.036197613924741745
0.03617505356669426
0.03615257143974304
0.036130208522081375
0.036107804626226425
0.036085519939661026
0.03606317564845085
0.036040887236595154
0.03601875528693199
0.03599657863378525
0.035974301397800446
0.03595218062400818
0.03593000769615173
0.03590800240635872
0.03588595613837242
0.03586395084857941
0.03584197908639908
0.03582000732421875
0.035798121243715286
0.03577627241611481
0.03575444221496582
0.03573257476091385
0.035710811614990234
0.03568911552429199
0.03566742688417435
0.03564568608999252
0.03562405705451965
0.03560244292020798
0.035580769181251526
0.03555935621261597
0.035537753254175186
0.03551638498902321
0.03549487888813019
0.03547344356775284
0.03545200824737549
0.03543068841099739
0.035409342497587204
0.0353880450129509
0.03536684811115265
0.03534552454948425
0.035324353724718094
0.035303257405757904
0.035282064229249954
0.03526100888848305
0.035239897668361664
0.03521883860230446
0.03519785776734352
0.03517681732773781
0.03515587002038956
0.03513495996594429
0.0351141132414341
0.035093314945697784
0.03507232293486595
0.03505163639783859
0.035030800849199295
0.03501009941101074
0.034989409148693085
0.03496869280934334
0.034948159009218216
0.034927450120449066
0.03490692004561424
0.03488638997077942
0.03486569598317146
0.03484524413943291
0.03482484072446823
0.03480437397956848
0.034783985465765
0.03476360812783241
0.0347432866692543
0.03472292050719261
0.03470267355442047
0.034682437777519226
0.03466220200061798
0.034641966223716736
0.034621790051460266
0.034601710736751556
0.03458153456449509
0.03456145524978638
0.034541402012109756
0.034521352499723434
0.03450123220682144
0.03448136895895004
0.03446140140295029
0.03444145619869232
0.03442162647843361
0.03440166637301445
0.03438188508152962
0.03436201438307762
0.034342311322689056
0.03432255610823631
0.03430281952023506
0.034283097833395004
0.034263450652360916
0.03424374759197235
0.03422428295016289
0.0342046283185482
0.03418515995144844
0.03416555002331734
0.0341460257768631
0.03412655368447304
0.03410707414150238
0.03408772125840187
0.0340682789683342
0.03404901921749115
0.034029603004455566
0.03401036933064461
0.033990975469350815
0.033971723169088364
0.03395247086882591
0.033933304250240326
0.03391411900520325
0.03389494866132736
0.033875878900289536
0.03385674208402634
0.033837683498859406
0.03381859138607979
0.03379954770207405
0.03378056362271309
0.03376166149973869
0.03374267369508743
0.03372373804450035
0.03370484337210655
0.03368590027093887
0.03366709128022194
0.033648259937763214
0.03362949192523956
0.033610764890909195
0.03359197452664375
0.03357325866818428
0.03355460986495018
0.033535927534103394
0.03351719304919243
0.03349865600466728
0.033479999750852585
0.03346142917871475
0.03344292193651199
0.03342437371611595
0.03340588137507439
0.033387452363967896
0.03336896002292633
0.033350538462400436
0.03333214670419693
0.03331373631954193
0.0332954116165638
0.03327704221010208
0.03325873985886574
0.03324049711227417
0.033222317695617676
0.03320397809147835
0.033185720443725586
0.03316766768693924
0.033149559050798416
0.03313136473298073
0.03311328962445259
0.033095136284828186
0.03307710215449333
0.0330590084195137
0.03304099664092064
0.033022910356521606
0.033005017787218094
0.03298702836036682
0.0329691544175148
0.03295117989182472
0.03293334320187569
0.03291552886366844
0.03289761766791344
0.032879788428545
0.03286205604672432
0.03284420818090439
0.03282644972205162
0.03280884772539139
0.03279111906886101
0.032773468643426895
0.03275574371218681
0.03273797780275345
0.03272043541073799
0.03270288556814194
0.03268531337380409
0.03266776353120804
0.032650161534547806
0.03263266012072563
0.03261527419090271
0.03259768709540367
0.03258034214377403
0.03256295621395111
0.0325455479323864
0.03252807632088661
0.03251081332564354
0.03249336779117584
0.03247612342238426
0.032458748668432236
0.03244143724441528
0.0324242040514946
0.03240709379315376
0.03238974139094353
0.032372694462537766
0.032355424016714096
0.03233828395605087
0.03232116997241974
0.032304100692272186
0.03228697180747986
0.03226982057094574
0.03225285932421684
0.032235827296972275
0.03221869841217995
0.03220176696777344
0.03218480944633484
0.03216789290308952
0.032150909304618835
0.032134048640728
0.03211711347103119
0.032100334763526917
0.03208339959383011
0.03206656873226166
0.032049719244241714
0.03203290328383446
0.03201605752110481
0.031999409198760986
0.03198267146945
0.03196592256426811
0.03194925934076309
0.03193251043558121
0.03191589191555977
0.03189929202198982
0.03188261017203331
0.03186609596014023
0.031849514693021774
0.03183293715119362
0.031816352158784866
0.03179975599050522
0.03178323060274124
0.031766775995492935
0.03175029903650284
0.03173382207751274
0.03171742334961891
0.03170100226998329
0.03168454021215439
0.03166826069355011
0.03165185824036598
0.03163544833660126
0.03161921724677086
0.031602825969457626
0.031586579978466034
0.03157021105289459
0.03155399113893509
0.031537704169750214
0.03152152895927429
0.03150533512234688
0.03148907795548439
0.031472861766815186
0.03145669028162956
0.031440671533346176
0.03142444044351578
0.03140832856297493
0.031392358243465424
0.031376224011182785
0.0313602089881897
0.0313442125916481
0.031328052282333374
0.03131215274333954
0.03129616007208824
0.031280044466257095
0.03126419708132744
0.031248193234205246
0.03123238869011402
0.03121642954647541
0.031200485303997993
0.03118474781513214
0.031168730929493904
0.03115292266011238
0.031137119978666306
0.031121280044317245
0.031105421483516693
0.03108961135149002
0.031073926016688347
0.031058261170983315
0.031042438000440598
0.031026681885123253
0.031010976061224937
0.030995378270745277
0.030979624018073082
0.030963951721787453
0.030948283150792122
0.030932780355215073
0.030917102470993996
0.030901486054062843
0.03088592179119587
0.03087037056684494
0.030854718759655952
0.03083924390375614
0.030823783949017525
0.030808283016085625
0.030792810022830963
0.030777225270867348
0.030761754140257835
0.030746405944228172
0.030730964615941048
0.030715439468622208
0.030700145289301872
0.03068475052714348
0.030669288709759712
0.03065391443669796
0.030638569965958595
0.030623290687799454
0.030607979744672775
0.03059268184006214
0.030577411875128746
0.030562058091163635
0.03054683841764927
0.03053162433207035
0.030516378581523895
0.03050113655626774
0.030485928058624268
0.030470695346593857
0.030455604195594788
0.03044039197266102
0.03042522259056568
0.030410069972276688
0.0303949024528265
0.03037983924150467
0.030364759266376495
0.03034970909357071
0.03033457323908806
0.0303194560110569
0.030304469168186188
0.03028937242925167
0.03027440793812275
0.030259383842349052
0.030244356021285057
0.030229415744543076
0.030214376747608185
0.030199499800801277
0.03018452227115631
0.03016960248351097
0.030154671519994736
0.030139749869704247
0.030124807730317116
0.030109938234090805
0.030095050111413002
0.030080178752541542
0.03006548061966896
0.030050527304410934
0.030035734176635742
0.03002092055976391
0.030006125569343567
0.029991352930665016
0.02997661381959915
0.029961761087179184
0.029947122558951378
0.029932338744401932
0.02991754747927189
0.02990284189581871
0.029888080433011055
0.029873503372073174
0.029858769848942757
0.029844097793102264
0.029829487204551697
0.0298148300498724
0.029800139367580414
0.029785530641674995
0.02977091632783413
0.029756320640444756
0.02974170818924904
0.029727160930633545
0.029712582007050514
0.02969803847372532
0.029683493077754974
0.02966897562146187
0.029654396697878838
0.029639890417456627
0.02962535247206688
0.02961081638932228
0.02959642931818962
0.02958194725215435
0.029567521065473557
0.029552999883890152
0.029538536444306374
0.029524149373173714
0.02950977347791195
0.02949531376361847
0.029480909928679466
0.029466550797224045
0.029452163726091385
0.029437733814120293
0.029423391446471214
0.029409067705273628
0.029394712299108505
0.029380397871136665
0.029366079717874527
0.029351776465773582
0.029337553307414055
0.029323168098926544
0.029308993369340897
0.029294626787304878
0.029280388727784157
0.029266173020005226
0.02925190143287182
0.029237663373351097
0.029223458841443062
0.029209258034825325
0.029195064678788185
0.029180865734815598
0.0291666928678751
0.02915249951183796
0.02913833037018776
0.02912420779466629
0.029110081493854523
0.029095981270074844
0.029081685468554497
0.029067685827612877
0.029053524136543274
0.02903948724269867
0.029025323688983917
0.029011251404881477
0.028997182846069336
0.02898309752345085
0.028969120234251022
0.02895507961511612
0.028940914198756218
0.028926946222782135
0.028912944719195366
0.02889886125922203
0.02888495661318302
0.028870875015854836
0.028856845572590828
0.02884300984442234
0.028828946873545647
0.02881498634815216
0.028801025822758675
0.028787072747945786
0.02877320535480976
0.028759291395545006
0.028745321556925774
0.02873142808675766
0.02871745452284813
0.028703540563583374
0.028689654543995857
0.02867576852440834
0.028662042692303658
0.02864803932607174
0.02863418683409691
0.028620334342122078
0.028606519103050232
0.02859267219901085
0.02857889048755169
0.028565097600221634
0.028551209717988968
0.02853747271001339
0.02852363884449005
0.02850979007780552
0.028496071696281433
0.02848222851753235
0.028468474745750427
0.02845463901758194
0.02844095788896084
0.028427185490727425
0.028413504362106323
0.02839973010122776
0.02838604338467121
0.028372423723340034
0.028358645737171173
0.028344880789518356
0.02833130769431591
0.028317583724856377
0.0283038392663002
0.02829018607735634
0.028276527300477028
0.028262920677661896
0.02824922278523445
0.028235508129000664
0.028221942484378815
0.028208350762724876
0.028194665908813477
0.02818109095096588
0.02816745825111866
0.02815377339720726
0.02814025804400444
0.028126580640673637
0.02811301127076149
0.028099434450268745
0.028085852041840553
0.028072228655219078
0.028058718889951706
0.028045158833265305
0.028031645342707634
0.02801806479692459
0.028004569932818413
0.027990981936454773
0.027977485209703445
0.027964068576693535
0.0279504656791687
0.027936987578868866
0.027923457324504852
0.027909979224205017
0.027896448969841003
0.02788296714425087
0.027869470417499542
0.027856118977069855
0.027842599898576736
0.02782922424376011
0.027815639972686768
0.027802245691418648
0.027788791805505753
0.02777535282075405
0.02776186540722847
0.027748513966798782
0.02773508056998253
0.02772161178290844
0.027708234265446663
0.027694785967469215
0.027681421488523483
0.027668064460158348
0.027654653415083885
0.02764124609529972
0.02762792259454727
0.02761458419263363
0.027601147070527077
0.02758786827325821
0.02757447585463524
0.02756114862859249
0.027547823265194893
0.02753446437418461
0.027521101757884026
0.027507809922099113
0.027494467794895172
0.02748107723891735
0.027467872947454453
0.027454517781734467
0.02744120918214321
0.027427954599261284
0.027414696291089058
0.027401313185691833
0.0273880697786808
0.02737482637166977
0.02736152708530426
0.02734825201332569
0.027334921061992645
0.027321645990014076
0.027308553457260132
0.027295174077153206
0.027281945571303368
0.027268806472420692
0.027255430817604065
0.027242276817560196
0.027229048311710358
0.027215775102376938
0.027202676981687546
0.027189316228032112
0.027176178991794586
0.027162956073880196
0.027149764820933342
0.027136558666825294
0.02712341584265232
0.027110189199447632
0.02709701843559742
0.027083799242973328
0.02707064338028431
0.02705749124288559
0.02704434283077717
0.027031147852540016
0.027018092572689056
0.027004815638065338
0.026991689577698708
0.026978543028235435
0.026965469121932983
0.026952259242534637
0.02693910524249077
0.02692599967122078
0.02691294066607952
0.026899712160229683
0.026886625215411186
0.026873581111431122
0.026860425248742104
0.026847299188375473
0.026834262534976006
0.026821140199899673
0.02680801786482334
0.026794910430908203
0.026781972497701645
0.026768842712044716
0.026755722239613533
0.026742540299892426
0.026729555800557137
0.02671659179031849
0.026703424751758575
0.026690369471907616
0.026677330955863
0.02666429616510868
0.026651207357645035
0.026638107374310493
0.02662517875432968
0.026612121611833572
0.026599086821079254
0.02658599056303501
0.026573052629828453
0.026559913530945778
0.026546964421868324
0.02653396502137184
0.026520920917391777
0.026507901027798653
0.026494929566979408
0.026481857523322105
0.026468941941857338
0.026455920189619064
0.026442909613251686
0.026429858058691025
0.026416968554258347
0.026403941214084625
0.026391077786684036
0.026378050446510315
0.02636498026549816
0.026352010667324066
0.02633911743760109
0.026326054707169533
0.02631315216422081
0.02630019560456276
0.026287222281098366
0.02627433091402054
0.026261333376169205
0.026248380541801453
0.026235418394207954
0.026222556829452515
0.02620956115424633
0.02619662694633007
0.026183659210801125
0.026170792058110237
0.026157837361097336
0.02614494599401951
0.026131972670555115
0.026119055226445198
0.026106197386980057
0.026093268766999245
0.02608031965792179
0.026067400351166725
0.026054540649056435
0.026041626930236816
0.02602875418961048
0.02601581998169422
0.02600291185081005
0.02599007822573185
0.025977186858654022
0.025964319705963135
0.025951417163014412
0.025938501581549644
0.025925658643245697
0.025912687182426453
0.025899942964315414
0.02588709257543087
0.02587415836751461
0.025861384347081184
0.025848455727100372
0.025835543870925903
0.025822704657912254
0.025809885933995247
0.025797070935368538
0.025784160941839218
0.025771336629986763
0.025758495554327965
0.025745635852217674
0.025732889771461487
0.025720003992319107
0.025707148015499115
0.025694217532873154
0.025681374594569206
0.025668621063232422
0.02565588802099228
0.025643007829785347
0.025630123913288116
0.025617316365242004
0.025604544207453728
0.025591665878891945
0.025578869506716728
0.02556621842086315
0.0255532618612051
0.025540532544255257
0.0255277156829834
0.02551494538784027
0.025502117350697517
0.025489289313554764
0.025476541370153427
0.02546376921236515
0.025450902059674263
0.025438126176595688
0.025425296276807785
0.02541261725127697
0.025399837642908096
0.02538691647350788
0.02537417784333229
0.02536146156489849
0.025348670780658722
0.02533590979874134
0.025323109701275826
0.025310395285487175
0.0252976231276989
0.025284841656684875
0.02527211606502533
0.02525929920375347
0.02524660713970661
0.02523384615778923
0.025220992043614388
0.025208337232470512
0.025195572525262833
0.02518286183476448
0.02517011947929859
0.025157324969768524
0.025144603103399277
0.025131845846772194
0.025119135156273842
0.025106394663453102
0.025093603879213333
0.025080908089876175
0.025068126618862152
0.025055425241589546
0.02504270151257515
0.025030000135302544
0.025017322972416878
0.025004491209983826
0.024991855025291443
0.024979110807180405
0.02496640384197235
0.024953698739409447
0.024941036477684975
0.024928195402026176
0.024915529415011406
0.024902870878577232
0.024890143424272537
0.02487746812403202
0.024864763021469116
0.024852046743035316
0.02483932301402092
0.024826655164361
0.024813974276185036
0.02480127103626728
0.024788573384284973
0.024775873869657516
0.02476319670677185
0.024750560522079468
0.024737779051065445
0.02472507208585739
0.02471243590116501
0.024699684232473373
0.024687007069587708
0.02467445470392704
0.02466176636517048
0.024649102240800858
0.024636313319206238
0.024623656645417213
0.024611013010144234
0.024598371237516403
0.02458568476140499
0.024573074653744698
0.024560321122407913
0.024547642096877098
0.024535058066248894
0.024522414430975914
0.024509776383638382
0.024497080594301224
0.02448447234928608
0.024471847340464592
0.024459173902869225
0.024446530267596245
0.024433840066194534
0.024421220645308495
0.024408522993326187
0.024395933374762535
0.024383239448070526
0.024370625615119934
0.024358011782169342
0.024345410987734795
0.0243326798081398
0.024320019409060478
0.02430742047727108
0.024294808506965637
0.024282146245241165
0.024269545450806618
0.024256907403469086
0.024244258180260658
0.024231692776083946
0.024219028651714325
0.024206452071666718
0.02419378235936165
0.024181164801120758
0.024168504402041435
0.02415596880018711
0.024143313989043236
0.02413070760667324
0.02411814220249653
0.024105489253997803
0.024092866107821465
0.02408028021454811
0.024067692458629608
0.024055080488324165
0.024042434990406036
0.02402983233332634
0.024017231538891792
0.02400469407439232
0.023992089554667473
0.023979511111974716
0.023966830223798752
0.023954249918460846
0.0239416416734457
0.023929081857204437
0.023916445672512054
0.023903898894786835
0.02389134280383587
0.02387872524559498
0.023866117000579834
0.02385358326137066
0.023840954527258873
0.023828372359275818
0.023815810680389404
0.023803263902664185
0.02379060909152031
0.023778054863214493
0.023765521124005318
0.023752957582473755
0.023740345612168312
0.023727750405669212
0.023715190589427948
0.023702673614025116
0.02369004301726818
0.023677527904510498
0.023664940148591995
0.02365236170589924
0.023639826104044914
0.023627260699868202
0.023614613339304924
0.02360221929848194
0.02358953468501568
0.023577064275741577
0.023564523085951805
0.023551978170871735
0.023539379239082336
0.023526746779680252
0.023514287546277046
0.023501737043261528
0.023489123210310936
0.02347668446600437
0.023464016616344452
0.023451583459973335
0.023439006879925728
0.023426443338394165
0.023413950577378273
0.023401396349072456
0.023388858884572983
0.023376375436782837
0.02336370013654232
0.023351198062300682
0.02333868481218815
0.02332613244652748
0.023313669487833977
0.023301104083657265
0.023288602009415627
0.023276038467884064
0.02326347306370735
0.02325100265443325
0.02323850803077221
0.02322595752775669
0.023213423788547516
0.02320089377462864
0.023188412189483643
0.023175910115242004
0.0231634434312582
0.023150868713855743
0.02313837967813015
0.02312587760388851
0.023113403469324112
0.02310088463127613
0.023088375106453896
0.02307584322988987
0.02306329272687435
0.02305087074637413
0.023038320243358612
0.023025771602988243
0.023013310506939888
0.023000849410891533
0.02298828959465027
0.02297588251531124
0.022963382303714752
0.022950805723667145
0.02293841354548931
0.0229258481413126
0.022913435474038124
0.02290090173482895
0.02288839779794216
0.022875890135765076
0.02286349982023239
0.022850938141345978
0.02283848077058792
0.022826017811894417
0.02281350828707218
0.022801103070378304
0.022788576781749725
0.022776110097765923
0.022763602435588837
0.022751202806830406
0.022738631814718246
0.02272622101008892
0.022713767364621162
0.022701287642121315
0.02268880419433117
0.022676436230540276
0.02266392670571804
0.02265148237347603
0.022638987749814987
0.022626487538218498
0.022614020854234695
0.02260163426399231
0.022589221596717834
0.022576717659831047
0.02256423607468605
0.022551817819476128
0.022539399564266205
0.022526966407895088
0.02251458540558815
0.022502072155475616
0.02248964086174965
0.02247721515595913
0.022464729845523834
0.02245229110121727
0.02243989333510399
0.022427456453442574
0.02241497114300728
0.022402524948120117
0.02239016443490982
0.02237767167389393
0.022365251556038857
0.022352878004312515
0.022340456023812294
0.022328004240989685
0.02231553941965103
0.02230319194495678
0.02229071408510208
0.022278273478150368
0.022265929728746414
0.022253423929214478
0.022241080179810524
0.022228606045246124
0.022216318175196648
0.0222038421779871
0.02219146303832531
0.02217906154692173
0.022166619077324867
0.02215421572327614
0.02214183285832405
0.022129390388727188
0.022117016837000847
0.02210463210940361
0.022092243656516075
0.022079862654209137
0.022067533805966377
0.022055059671401978
0.022042665630578995
0.022030282765626907
0.022017965093255043
0.022005487233400345
0.02199310064315796
0.02198076993227005
0.02196839079260826
0.02195601724088192
0.021943626925349236
0.021931208670139313
0.021918902173638344
0.021906543523073196
0.02189413458108902
0.021881822496652603
0.021869417279958725
0.021857090294361115
0.021844740957021713
0.02183239534497261
0.021820010617375374
0.021807633340358734
0.021795257925987244
0.021782925352454185
0.021770549938082695
0.021758144721388817
0.02174590528011322
0.021733438596129417
0.02172115072607994
0.021708820015192032
0.021696483716368675
0.021684132516384125
0.021671835333108902
0.021659526973962784
0.021647095680236816
0.021634798496961594
0.02162247709929943
0.021610142663121223
0.0215978492051363
0.02158547379076481
0.021573184058070183
0.02156081236898899
0.021548474207520485
0.02153622917830944
0.021523844450712204
0.02151155099272728
0.021499188616871834
0.021486937999725342
0.021474646404385567
0.02146228402853012
0.021450044587254524
0.021437756717205048
0.021425392478704453
0.021413080394268036
0.02140081860125065
0.02138851396739483
0.021376213058829308
0.021363941952586174
0.02135169319808483
0.02133934758603573
0.021327106282114983
0.021314777433872223
0.02130250819027424
0.021290212869644165
0.021277958527207375
0.021265676245093346
0.021253421902656555
0.021241139620542526
0.021228862926363945
0.021216582506895065
0.021204328164458275
0.021191971376538277
0.021179774776101112
0.0211675725877285
0.021155210211873055
0.021143049001693726
0.02113078162074089
0.02111857756972313
0.021106235682964325
0.021094052121043205
0.02108178287744522
0.02106955461204052
0.021057309582829475
0.02104506455361843
0.021032799035310745
0.021020635962486267
0.02100837044417858
0.02099609375
0.02098388783633709
0.02097170054912567
0.020959461107850075
0.020947158336639404
0.020934978500008583
0.020922783762216568
0.020910553634166718
0.020898371934890747
0.020886126905679703
0.020873980596661568
0.020861735567450523
0.020849529653787613
0.02083730883896351
0.02082509733736515
0.020812921226024628
0.020800676196813583
0.020788541063666344
0.020776329562067986
0.02076415717601776
0.02075199782848358
0.020739801228046417
0.020727548748254776
0.020715445280075073
0.020703228190541267
0.02069108560681343
0.02067895419895649
0.02066674456000328
0.0206545889377594
0.020642414689064026
0.020630259066820145
0.020618094131350517
0.02060590870678425
0.020593751221895218
0.020581670105457306
0.020569534972310066
0.020557362586259842
0.02054515853524208
0.020533019676804543
0.02052083984017372
0.02050875686109066
0.020496638491749763
0.02048446796834469
0.020472416654229164
0.020460257306694984
0.020448090508580208
0.020436009392142296
0.02042386308312416
0.020411742851138115
0.020399663597345352
0.020387524738907814
0.0203754473477602
0.020363355055451393
0.020351214334368706
0.02033909037709236
0.020327014848589897
0.020314956083893776
0.020302804186940193
0.020290715619921684
0.020278621464967728
0.02026657573878765
0.020254535600543022
0.020242419093847275
0.0202303696423769
0.020218219608068466
0.02020619437098503
0.020194049924612045
0.02018207311630249
0.020169982686638832
0.020157916471362114
0.02014583721756935
0.020133784040808678
0.020121783018112183
0.02010962925851345
0.020097656175494194
0.02008557878434658
0.020073547959327698
0.02006152644753456
0.020049454644322395
0.020037535578012466
0.020025409758090973
0.020013410598039627
0.020001359283924103
0.019989335909485817
0.019977286458015442
0.019965289160609245
0.019953269511461258
0.019941356033086777
0.019929252564907074
0.019917219877243042
0.019905321300029755
0.01989327184855938
0.01988125778734684
0.019869310781359673
0.01985730603337288
0.019845297560095787
0.01983329840004444
0.01982136443257332
0.01980937272310257
0.01979740522801876
0.019785413518548012
0.019773472100496292
0.019761476665735245
0.019749505445361137
0.01973753236234188
0.019725611433386803
0.01971365511417389
0.01970164105296135
0.019689716398715973
0.019677771255373955
0.019665883854031563
0.01965394802391529
0.01964203640818596
0.01963004842400551
0.01961812563240528
0.019606204703450203
0.01959426887333393
0.019582398235797882
0.01957044005393982
0.01955852285027504
0.019546614959836006
0.019534755498170853
0.01952282525599003
0.019510827958583832
0.019498972222208977
0.019487056881189346
0.01947520300745964
0.01946338452398777
0.01945144310593605
0.019439568743109703
0.019427675753831863
0.019415777176618576
0.019403919577598572
0.019391963258385658
0.019380228593945503
0.019368361681699753
0.019356468692421913
0.019344573840498924
0.019332803785800934
0.019320933148264885
0.019309082999825478
0.019297227263450623
0.019285457208752632
0.01927359774708748
0.019261691719293594
0.019249869510531425
0.019238092005252838
0.019226279109716415
0.019214406609535217
0.019202588126063347
0.01919088326394558
0.01917901448905468
0.01916714571416378
0.019155403599143028
0.019143611192703247
0.019131753593683243
0.01912000961601734
0.01910819672048092
0.01909646764397621
0.01908460631966591
0.01907285302877426
0.0190611369907856
0.01904929243028164
0.019037531688809395
0.019025718793272972
0.01901402324438095
0.019002221524715424
0.018990470096468925
0.018978780135512352
0.018966980278491974
0.018955254927277565
0.01894361339509487
0.018931793048977852
0.01892007514834404
0.018908308818936348
0.018896622583270073
0.018884943798184395
0.01887316256761551
0.018861478194594383
0.018849756568670273
0.01883806847035885
0.018826333805918694
0.01881459355354309
0.018802940845489502
0.01879122480750084
0.018779542297124863
0.01876790262758732
0.01875622197985649
0.01874452829360962
0.018732814118266106
0.01872113160789013
0.01870948076248169
0.01869785785675049
0.01868618093430996
0.01867450401186943
0.01866285875439644
0.0186512041836977
0.018639545887708664
0.018627924844622612
0.018616287037730217
0.018604665994644165
0.01859295181930065
0.018581410869956017
0.018569746986031532
0.018558116629719734
0.01854654774069786
0.018534941598773003
0.01852330192923546
0.018511692062020302
0.018500100821256638
0.018488403409719467
0.01847689412534237
0.018465330824255943
0.01845368556678295
0.01844213716685772
0.018430547788739204
0.01841897889971733
0.018407393246889114
0.0183958001434803
0.0183842983096838
0.018372733145952225
0.018361147493124008
0.01834959164261818
0.0183380339294672
0.0183265320956707
0.018314942717552185
0.018303407356142998
0.01829189620912075
0.01828039437532425
0.018268819898366928
0.01825728453695774
0.018245771527290344
0.018234333023428917
0.018222711980342865
0.018211238086223602
0.018199700862169266
0.01818825677037239
0.018176745623350143
0.01816524565219879
0.018153764307498932
0.01814231090247631
0.018130777403712273
0.018119366839528084
0.018107859417796135
0.01809634454548359
0.01808491349220276
0.018073445186018944
0.018062032759189606
0.018050529062747955
0.018039066344499588
0.01802763156592846
0.018016193062067032
0.01800473965704441
0.017993267625570297
0.01798192225396633
0.01797047257423401
0.017959026619791985
0.017947638407349586
0.01793622598052025
0.017924809828400612
0.017913397401571274
0.017902029678225517
0.01789064332842827
0.017879171296954155
0.017867816612124443
0.017856400460004807
0.017845049500465393
0.017833629623055458
0.017822246998548508
0.017810886725783348
0.017799578607082367
0.01778816618025303
0.017776822671294212
0.017765449360013008
0.0177540872246027
0.017742784693837166
0.017731422558426857
0.017720060423016548
0.01770872436463833
0.017697468400001526
0.01768605224788189
0.01767469197511673
0.01766347885131836
0.017652073875069618
0.017640741541981697
0.017629489302635193
0.0176182109862566
0.01760685071349144
0.0175955630838871
0.01758430339396
0.017572931945323944
0.01756175048649311
0.017550412565469742
0.017539141699671745
0.017527861520648003
0.0175166092813015
0.01750529371201992
0.017494121566414833
0.017482822760939598
0.017471596598625183
0.017460353672504425
0.017449049279093742
0.017437893897294998
0.017426615580916405
0.017415359616279602
0.017404137179255486
0.017392918467521667
0.01738165318965912
0.017370454967021942
0.017359241843223572
0.01734801009297371
0.017336800694465637
0.01732557825744152
0.017314434051513672
0.01730327121913433
0.017292072996497154
0.017280852422118187
0.017269644886255264
0.017258482053875923
0.01724732667207718
0.017236122861504555
0.017224999144673347
0.017213808372616768
0.01720268838107586
0.017191464081406593
0.01718033477663994
0.01716918684542179
0.017158059403300285
0.017146900296211243
0.01713578961789608
0.017124608159065247
0.017113491892814636
0.01710241660475731
0.017091266810894012
0.017080117017030716
0.017069073393940926
0.017057908698916435
0.017046885564923286
0.017035720869898796
0.017024653032422066
0.017013540491461754
0.017002522945404053
0.01699136570096016
0.016980312764644623
0.01696919836103916
0.016958167776465416
0.016947101801633835
0.01693599857389927
0.016924934461712837
0.016913913190364838
0.01690286584198475
0.016891751438379288
0.01688082329928875
0.01686972565948963
0.016858693212270737
0.016847675666213036
0.016836637631058693
0.01682562567293644
0.016814595088362694
0.01680360548198223
0.01679251715540886
0.01678151823580265
0.016770528629422188
0.016759509220719337
0.016748586669564247
0.016737550497055054
0.016726544126868248
0.016715550795197487
0.016704600304365158
0.0166935957968235
0.01668263040482998
0.016671612858772278
0.01666068285703659
0.016649747267365456
0.0166387390345335
0.01662779413163662
0.016616877168416977
0.016605962067842484
0.01659497432410717
0.01658402383327484
0.016573112457990646
0.016562191769480705
0.016551224514842033
0.01654030755162239
0.01652940921485424
0.01651846431195736
0.01650753617286682
0.016496572643518448
0.016485732048749924
0.016474777832627296
0.01646394468843937
0.016453057527542114
0.01644212193787098
0.016431301832199097
0.01642041839659214
0.01640954799950123
0.01639861799776554
0.016387738287448883
0.016376938670873642
0.01636607013642788
0.01635519228875637
0.016344323754310608
0.016333460807800293
0.016322607174515724
0.016311783343553543
0.016300968825817108
0.01629011146724224
0.01627928577363491
0.016268445178866386
0.016257617622613907
0.01624681055545807
0.01623597741127014
0.016225161030888557
0.016214344650506973
0.016203537583351135
0.016192825511097908
0.016181979328393936
0.016171198338270187
0.01616036705672741
0.01614961586892605
0.016138819977641106
0.0161280520260334
0.016117267310619354
0.01610647328197956
0.016095705330371857
0.016084915027022362
0.01607418991625309
0.016063446179032326
0.01605265960097313
0.016041936352849007
0.016031205654144287
0.016020432114601135
0.016009675338864326
0.015998931601643562
0.015988260507583618
0.0159775298088789
0.01596674695611
0.015956087037920952
0.015945352613925934
0.015934614464640617
0.015923909842967987
0.015913216397166252
0.015902560204267502
0.015891795977950096
0.015881117433309555
0.015870360657572746
0.015859728679060936
0.01584908924996853
0.015838367864489555
0.015827683731913567
0.01581704057753086
0.01580643281340599
0.015795715153217316
0.01578502357006073
0.015774384140968323
0.01576372981071472
0.015753043815493584
0.015742434188723564
0.015731794759631157
0.0157211571931839
0.01571051776409149
0.015699902549386024
0.015689313411712646
0.015678690746426582
0.015668002888560295
0.015657400712370872
0.015646779909729958
0.015636159107089043
0.01562550850212574
0.015614932402968407
0.015604340471327305
0.015593737363815308
0.015583187341690063
0.01557257492095232
0.015561990439891815
0.015551396645605564
0.015540782362222672
0.015530217438936234
0.015519645065069199
0.015509077347815037
0.015498568303883076
0.015487941913306713
0.015477397479116917
0.015466860495507717
0.015456359833478928
0.01544575858861208
0.015435189008712769
0.015424638986587524
0.015414164401590824
0.015403647907078266
0.015393058769404888
0.015382491983473301
0.015371991321444511
0.015361483208835125
0.015350974164903164
0.015340457670390606
0.015329912304878235
0.015319393016397953
0.01530891377478838
0.015298419632017612
0.015287874266505241
0.015277395956218243
0.015266899019479752
0.015256418846547604
0.015245996415615082
0.015235494822263718
0.015225029550492764
0.015214528888463974
0.015204042196273804
0.015193561092019081
0.015183120034635067
0.015172643586993217
0.015162245370447636
0.01515178382396698
0.015141322277486324
0.015130824409425259
0.01512044109404087
0.015109979547560215
0.01509949006140232
0.015089058317244053
0.015078666619956493
0.015068226493895054
0.015057806856930256
0.015047356486320496
0.015036962926387787
0.01502652931958437
0.015016132034361362
0.015005751512944698
0.014995336532592773
0.014984884299337864
0.014974545687437057
0.014964058063924313
0.014953706413507462
0.014943300746381283
0.014932931400835514
0.01492259930819273
0.014912215992808342
0.014901823364198208
0.014891416765749454
0.01488106232136488
0.014870667830109596
0.01486027892678976
0.014849953353404999
0.014839601702988148
0.014829260297119617
0.014818897470831871
0.014808548614382744
0.014798199757933617
0.01478789933025837
0.01477754209190607
0.01476721279323101
0.014756845310330391
0.014746531844139099
0.01473618671298027
0.014725870452821255
0.014715535566210747
0.014705207198858261
0.01469489373266697
0.014684583060443401
0.014674327336251736
0.014663979411125183
0.014653658494353294
0.014643356204032898
0.014633039012551308
0.014622792601585388
0.014612545259296894
0.014602220617234707
0.01459190808236599
0.014581643044948578
0.014571350999176502
0.014561078511178493
0.014550784602761269
0.014540529809892178
0.014530274085700512
0.01451996248215437
0.01450970396399498
0.014499512501060963
0.014489183202385902
0.014478997327387333
0.01446868758648634
0.01445840299129486
0.014448198489844799
0.014437993057072163
0.014427723363041878
0.014417502097785473
0.014407221227884293
0.014397014863789082
0.014386837370693684
0.014376542530953884
0.014366368763148785
0.014356124214828014
0.014345911331474781
0.014335769228637218
0.014325503259897232
0.014315316453576088
0.01430506817996502
0.014294898137450218
0.01428469829261303
0.014274532906711102
0.014264269731938839
0.014254102483391762
0.014243888668715954
0.014233725145459175
0.014223603531718254
0.014213399961590767
0.014203201979398727
0.014193056151270866
0.014182875864207745
0.014172694645822048
0.014162486419081688
0.01415234711021185
0.014142196625471115
0.01413203589618206
0.01412183791399002
0.014111697673797607
0.014101658947765827
0.01409140881150961
0.014081299304962158
0.014071174897253513
0.014061002992093563
0.014050827361643314
0.014040723443031311
0.014030654914677143
0.01402044016867876
0.014010361395776272
0.014000196941196918
0.013990108855068684
0.013980007730424404
0.013969899155199528
0.013959776610136032
0.013949645683169365
0.013939562253654003
0.013929447159171104
0.013919358141720295
0.013909272849559784
0.013899175450205803
0.013889060355722904
0.01387892384082079
0.01386889349669218
0.013858773745596409
0.013848679140210152
0.01383855752646923
0.013828517869114876
0.013818473555147648
0.013808360323309898
0.013798280619084835
0.013788151554763317
0.013778183609247208
0.013768124394118786
0.013758085668087006
0.013748020865023136
0.013737963512539864
0.013727894984185696
0.013717805035412312
0.013707758858799934
0.013697749935090542
0.013687677681446075
0.013677633367478848
0.0136676374822855
0.013657579198479652
0.013647457584738731
0.013637494295835495
0.013627439737319946
0.013617420569062233
0.013607371598482132
0.013597376644611359
0.013587341643869877
0.013577371835708618
0.013567328453063965
0.013557332567870617
0.01354730874300003
0.013537310063838959
0.0135272815823555
0.013517280109226704
0.013507273979485035
0.013497259467840195
0.013487269170582294
0.013477264903485775
0.01346729975193739
0.01345728524029255
0.013447338715195656
0.013437344692647457
0.013427347876131535
0.013417372480034828
0.013407360762357712
0.013397441245615482
0.013387367129325867
0.013377469964325428
0.013367465697228909
0.013357521966099739
0.013347573578357697
0.013337619602680206
0.013327601365745068
0.013317697681486607
0.013307756744325161
0.013297759927809238
0.013287868350744247
0.013277869671583176
0.013267948292195797
0.01325798500329256
0.013248066417872906
0.01323810312896967
0.01322813332080841
0.013218186795711517
0.013208307325839996
0.013198340311646461
0.013188445009291172
0.013178502209484577
0.013168579898774624
0.013158656656742096
0.013148752972483635
0.013138837181031704
0.013128899969160557
0.013118970207870007
0.013109017163515091
0.0130991879850626
0.01308924425393343
0.013079311698675156
0.013069448061287403
0.013059552758932114
0.013049624860286713
0.013039740733802319
0.013029840774834156
0.013019930571317673
0.013010013848543167
0.01300018560141325
0.012990272603929043
0.012980385683476925
0.012970481999218464
0.012960582971572876
0.012950773350894451
0.012940825894474983
0.012930980883538723
0.012921124696731567
0.01291128620505333
0.012901384383440018
0.012891562655568123
0.012881635688245296
0.01287181954830885
0.012861931696534157
0.012852132320404053
0.012842239812016487
0.012832376174628735
0.012822548858821392
0.012812674045562744
0.012802821584045887
0.012793016619980335
0.01278312411159277
0.012773273512721062
0.012763440608978271
0.01275362353771925
0.012743744067847729
0.01273392979055643
0.012724119238555431
0.012714270502328873
0.012704426422715187
0.012694630771875381
0.012684809975326061
0.012674962170422077
0.01266513392329216
0.012655332684516907
0.012645507231354713
0.012635704129934311
0.0126257985830307
0.012616087682545185
0.012606307864189148
0.012596475891768932
0.012586560100317001
0.012576878070831299
0.012567059136927128
0.012557274661958218
0.01254741195589304
0.01253764983266592
0.012527831830084324
0.012518118135631084
0.012508248910307884
0.0124985221773386
0.012488730251789093
0.012478948570787907
0.01246909610927105
0.012459367513656616
0.012449548579752445
0.012439756654202938
0.012429988011717796
0.012420249171555042
0.012410448864102364
0.012400728650391102
0.012390988878905773
0.012381204403936863
0.012371416203677654
0.0123616186901927
0.01235185656696558
0.01234215497970581
0.01233234629034996
0.012322632595896721
0.012312859296798706
0.012303168885409832
0.012293387204408646
0.012283635325729847
0.012273904867470264
0.01226416788995266
0.0122543815523386
0.012244685553014278
0.012234956957399845
0.012225175276398659
0.012215472757816315
0.012205731123685837
0.012195989489555359
0.012186308391392231
0.012176536954939365
0.012166837230324745
0.012157049030065536
0.012147380970418453
0.01213766448199749
0.012127893045544624
0.01211822684854269
0.01210850477218628
0.012098783627152443
0.012089097872376442
0.012079384177923203
0.012069668620824814
0.01205998845398426
0.01205026637762785
0.012040543369948864
0.012030837126076221
0.012021160684525967
0.012011404149234295
0.012001771479845047
0.01199208851903677
0.011982370167970657
0.011972685344517231
0.011962993070483208
0.011953300796449184
0.011943687684834003
0.01193398516625166
0.011924299411475658
0.011914584785699844
0.011904860846698284
0.01189522072672844
0.011885559186339378
0.011875862255692482
0.011866207234561443
0.011856545694172382
0.011846873909235
0.01183726079761982
0.011827521957457066
0.01181785948574543
0.011808181181550026
0.011798539198935032
0.01178895216435194
0.01177926454693079
0.011769602075219154
0.011759952642023563
0.0117502985522151
0.011740649119019508
0.011731053702533245
0.011721435934305191
0.011711740866303444
0.011702071875333786
0.011692437343299389
0.011682819575071335
0.0116731533780694
0.011663547717034817
0.011653894558548927
0.01164423767477274
0.01163466926664114
0.011625031009316444
0.011615444906055927
0.011605768464505672
0.011596154421567917
0.011586537584662437
0.011576937511563301
0.011567308567464352
0.011557678692042828
0.011548041366040707
0.011538445018231869
0.01152886264026165
0.011519216932356358
0.011509648524224758
0.01150004006922245
0.011490442790091038
0.011480790562927723
0.01147119328379631
0.011461655609309673
0.011452020145952702
0.01144242100417614
0.011432848870754242
0.011423260904848576
0.01141364499926567
0.011404062621295452
0.011394481174647808
0.011384893208742142
0.01137532014399767
0.011365782469511032
0.011356170289218426
0.011346587911248207
0.0113369794562459
0.01132743339985609
0.011317897588014603
0.01130832452327013
0.011298730969429016
0.011289182119071484
0.011279603466391563
0.011269998736679554
0.01126052439212799
0.011250889860093594
0.011241366155445576
0.011231785640120506
0.011222226545214653
0.011212683282792568
0.01120313536375761
0.01119361724704504
0.0111840283498168
0.011174550279974937
0.011164975352585316
0.011155447922647
0.011145918630063534
0.01113636139780283
0.01112684328109026
0.011117275804281235
0.011107728816568851
0.011098205111920834
0.011088686995208263
0.011079174466431141
0.011069642379879951
0.011060116812586784
0.0110505735501647
0.011041084304451942
0.011031575500965118
0.01102202944457531
0.011012508533895016
0.011002973653376102
0.010993474163115025
0.01098398957401514
0.01097449753433466
0.010964962653815746
0.01095545943826437
0.010945933870971203
0.01093648374080658
0.010926974005997181
0.010917486622929573
0.010908016003668308
0.010898461565375328
0.010888971388339996
0.01087953895330429
0.010870005004107952
0.010860548354685307
0.010851035825908184
0.010841569863259792
0.010832129046320915
0.010822632350027561
0.010813124477863312
0.010803657583892345
0.010794190689921379
0.010784725658595562
0.010775228962302208
0.010765792801976204
0.010756352916359901
0.010746875777840614
0.01073738094419241
0.01072794757783413
0.01071846205741167
0.010709067806601524
0.010699561797082424
0.010690121911466122
0.010680652223527431
0.010671233758330345
0.010661762207746506
0.010652365162968636
0.010642895475029945
0.01063342671841383
0.010624002665281296
0.010614573955535889
0.010605119168758392
0.010595700703561306
0.010586299002170563
0.010576870292425156
0.010567430406808853
0.010558030568063259
0.010548601858317852
0.010539134964346886
0.010529715567827225
0.010520326904952526
0.010510926134884357
0.010501537472009659
0.010492128320038319
0.010482704266905785
0.010473216883838177
0.010463861748576164
0.010454479604959488
0.010445067659020424
0.010435671545565128
0.010426235385239124
0.010416872799396515
0.010407468304038048
0.010398074053227901
0.010388725437223911
0.010379328392446041
0.010369929485023022
0.01036052405834198
0.010351141914725304
0.01034179050475359
0.010332416743040085
0.010323092341423035
0.010313696227967739
0.010304323397576809
0.010294956155121326
0.0102855758741498
0.010276191867887974
0.010266870260238647
0.010257500223815441
0.010248144157230854
0.010238798335194588
0.010229459963738918
0.010220058262348175
0.010210704058408737
0.010201365686953068
0.01019204780459404
0.010182725265622139
0.010173390619456768
0.010164011269807816
0.010154696181416512
0.010145395062863827
0.010136060416698456
0.010126727633178234
0.010117381811141968
0.010108030401170254
0.010098760016262531
0.010089409537613392
0.010080083273351192
0.010070773772895336
0.010061473585665226
0.01005216408520937
0.010042861104011536
0.010033582337200642
0.010024230927228928
0.010014938190579414
0.01000563707202673
0.00999636109918356
0.0099870590493083
0.009977796114981174
0.009968498721718788
0.009959234856069088
0.009949899278581142
0.009940573945641518
0.00993136316537857
0.009922088123857975
0.009912851266562939
0.009903539903461933
0.009894290007650852
0.009884977713227272
0.009875724092125893
0.009866464883089066
0.00985722616314888
0.009847942739725113
0.009838663041591644
0.009829459711909294
0.009820190258324146
0.009810952469706535
0.00980167742818594
0.009792450815439224
0.009783214889466763
0.009773984551429749
0.009764711372554302
0.009755516424775124
0.009746276773512363
0.009737083688378334
0.00972780492156744
0.009718622080981731
0.009709370322525501
0.009700160473585129
0.009691026993095875
0.00968176033347845
0.009672538377344608
0.009663366712629795
0.009654133580625057
0.009644921869039536
0.009635686874389648
0.009626541286706924
0.009617301635444164
0.009608161635696888
0.00959896668791771
0.009589807130396366
0.009580608457326889
0.009571432135999203
0.009562265127897263
0.009553044103085995
0.0095438864082098
0.009534748271107674
0.009525560773909092
0.009516416117548943
0.00950720813125372
0.009498102590441704
0.009488912299275398
0.00947977788746357
0.009470643475651741
0.00946150254458189
0.00945230107754469
0.009443194605410099
0.009434081614017487
0.009424913674592972
0.00941577646881342
0.00940666813403368
0.009397526271641254
0.009388459846377373
0.009379271417856216
0.009370202198624611
0.009361046366393566
0.009351959452033043
0.009342871606349945
0.00933373998850584
0.009324632585048676
0.009315521456301212
0.009306441061198711
0.009297408163547516
0.009288232773542404
0.009279168210923672
0.009270086884498596
0.00926096923649311
0.009251934476196766
0.009242827072739601
0.009233774617314339
0.00922471284866333
0.009215638041496277
0.009206557646393776
0.009197551757097244
0.009188534691929817
0.009179412387311459
0.009170384146273136
0.009161303751170635
0.009152230806648731
0.009143257513642311
0.009134168736636639
0.0091251814737916
0.009116126224398613
0.009107070043683052
0.009098055772483349
0.009089048020541668
0.00908003468066454
0.009071042761206627
0.009062012657523155
0.009053005836904049
0.009043964557349682
0.009034993126988411
0.009025974199175835
0.00901699811220169
0.009008003398776054
0.00899900496006012
0.008990040980279446
0.008981039747595787
0.00897204875946045
0.008963070809841156
0.008954126387834549
0.00894514936953783
0.008936179801821709
0.00892718881368637
0.0089182797819376
0.00890930276364088
0.008900352753698826
0.008891409263014793
0.008882465772330761
0.008873527869582176
0.008864536881446838
0.00885565485805273
0.00884673185646534
0.008837783709168434
0.008828885853290558
0.008819960057735443
0.008811025880277157
0.008802155032753944
0.008793213404715061
0.008784348145127296
0.00877542607486248
0.008766522631049156
0.008757634088397026
0.008748735301196575
0.008739830926060677
0.008730968460440636
0.008722083643078804
0.008713234215974808
0.008704325184226036
0.00869547389447689
0.00868658535182476
0.008677740581333637
0.008668860420584679
0.008660027757287025
0.008651173673570156
0.008642323315143585
0.00863347016274929
0.008624663576483727
0.008615819737315178
0.00860696192830801
0.008598171174526215
0.008589313365519047
0.008580542169511318
0.008571675047278404
0.00856288056820631
0.008554101921617985
0.008545273914933205
0.008536452427506447
0.008527666330337524
0.008518854156136513
0.008510133251547813
0.008501332253217697
0.008492518216371536
0.008483770303428173
0.008475004695355892
0.00846624094992876
0.00845744926482439
0.008448716253042221
0.008439921773970127
0.008431178517639637
0.008422461338341236
0.008413674309849739
0.008404974825680256
0.008396205492317677
0.008387535810470581
0.008378763683140278
0.008370031602680683
0.008361379615962505
0.008352619595825672
0.008343899622559547
0.00833522155880928
0.00832646619528532
0.008317800238728523
0.008309119381010532
0.008300415240228176
0.008291728794574738
0.008283065631985664
0.008274393156170845
0.008265728130936623
0.00825704075396061
0.008248408325016499
0.00823976844549179
0.00823108572512865
0.008222444914281368
0.008213833905756474
0.008205138146877289
0.008196542039513588
0.008187904953956604
0.00817923154681921
0.008170650340616703
0.008162025362253189
0.008153397589921951
0.008144787512719631
0.008136188611388206
0.008127582259476185
0.008118994534015656
0.008110420778393745
0.008101794868707657
0.00809323787689209
0.008084642700850964
0.008076096884906292
0.008067531511187553
0.008058941923081875
0.008050371892750263
0.008041881956160069
0.008033298887312412
0.0080247288569808
0.008016202598810196
0.008007667027413845
0.007999108172953129
0.007990650832653046
0.007982068695127964
0.007973561994731426
0.007965117692947388
0.007956553250551224
0.007948103360831738
0.007939592003822327
0.007931091822683811
0.007922566495835781
0.007914111949503422
0.007905618287622929
0.007897169329226017
0.007888710126280785
0.007880245335400105
0.007871770299971104
0.007863305509090424
0.007854849100112915
0.00784639734774828
0.00783797912299633
0.007829567417502403
0.00782112404704094
0.007812725380063057
0.0078043085522949696
0.007795919198542833
0.00778751727193594
0.007779106963425875
0.007770705036818981
0.007762287277728319
0.007753915619105101
0.007745511829853058
0.007737170439213514
0.007728781551122665
0.007720381952822208
0.007712011691182852
0.007703703362494707
0.007695313077419996
0.007686978206038475
0.007678666617721319
0.007670294493436813
0.007662004325538874
0.007653618231415749
0.007645352743566036
0.007637029513716698
0.0076287174597382545
0.007620419375598431
0.007612140849232674
0.007603819947689772
0.007595547009259462
0.007587260100990534
0.007578975521028042
0.0075707584619522095
0.007562479004263878
0.007554206531494856
0.0075459787622094154
0.007537705823779106
0.00752946175634861
0.007521223742514849
0.007512978278100491
0.00750476261600852
0.007496572099626064
0.007488347589969635
0.007480097468942404
0.007471889723092318
0.007463698275387287
0.0074555049650371075
0.007447337731719017
0.007439150009304285
0.007430973928421736
0.007422807160764933
0.007414631545543671
0.007406468503177166
0.007398340385407209
0.007390178274363279
0.0073820180259644985
0.007373858243227005
0.007365789730101824
0.007357648108154535
0.007349503692239523
0.007341392338275909
0.007333346176892519
0.007325212936848402
0.007317122537642717
0.007309044245630503
0.007300937548279762
0.007292871829122305
0.007284799590706825
0.007276778109371662
0.007268664892762899
0.007260593585669994
0.007252558600157499
0.007244561333209276
0.007236487697809935
0.007228482514619827
0.007220444269478321
0.007212443742901087
0.00720438826829195
0.007196412421762943
0.00718839792534709
0.007180425338447094
0.00717244204133749
0.007164458744227886
0.007156491279602051
0.007148511707782745
0.007140538655221462
0.007132594007998705
0.007124636322259903
0.007116686552762985
0.007108794059604406
0.007100853603333235
0.0070929075591266155
0.007084972225129604
0.007077069487422705
0.00706917978823185
0.007061317563056946
0.007053404580801725
0.0070455013774335384
0.0070376223884522915
0.007029732223600149
0.007021875120699406
0.007014014292508364
0.007006179075688124
0.006998322904109955
0.006990498397499323
0.006982658989727497
0.006974824704229832
0.006967010907828808
0.006959166843444109
0.006951347459107637
0.0069435941986739635
0.0069357845932245255
0.006927946116775274
0.006920201703906059
0.006912402343004942
0.006904661655426025
0.006896875333040953
0.0068891458213329315
0.006881397217512131
0.006873670499771833
0.006865876726806164
0.006858165375888348
0.006850465666502714
0.006842717994004488
0.0068350243382155895
0.006827331148087978
0.006819637957960367
0.0068119284696877
0.0068042767234146595
0.0067965867929160595
0.006788904778659344
0.006781256757676601
0.0067736017517745495
0.006765923462808132
0.0067583066411316395
0.006750662345439196
0.006743026897311211
0.006735445465892553
0.006727774161845446
0.0067202006466686726
0.006712554953992367
0.0067049721255898476
0.006697419565171003
0.00668986514210701
0.006682273931801319
0.0066746980883181095
0.006667115725576878
0.006659594364464283
0.006652071140706539
0.006644522305577993
0.006637008860707283
0.006629458162933588
0.006621954962611198
0.0066144391894340515
0.006606955546885729
0.006599463522434235
0.006591962184756994
0.006584451999515295
0.006577037274837494
0.006569556891918182
0.006562083028256893
0.006554587744176388
0.006547222379595041
0.0065397415310144424
0.0065323179587721825
0.006524918135255575
0.00651746429502964
0.006510083097964525
0.0065026842057704926
0.006495285779237747
0.006487892009317875
0.006480508949607611
0.006473143585026264
0.00646578473970294
0.006458425894379616
0.006451083812862635
0.006443736143410206
0.006436433643102646
0.006429099943488836
0.006421728990972042
0.006414441391825676
0.006407132372260094
0.0063998200930655
0.006392551586031914
0.006385298445820808
0.00637803366407752
0.006370739545673132
0.006363515742123127
0.006356250960379839
0.006348965223878622
0.006341719534248114
0.006334497593343258
0.006327294744551182
0.006320064887404442
0.006312884856015444
0.006305648945271969
0.006298496853560209
0.006291294004768133
0.006284080445766449
0.006276949308812618
0.0062697893008589745
0.006262616720050573
0.006255489774048328
0.006248357705771923
0.0062412298284471035
0.006234102416783571
0.006226988509297371
0.006219862960278988
0.006212777458131313
0.0062056793831288815
0.006198611110448837
0.006191513035446405
0.006184486206620932
0.006177397910505533
0.006170355714857578
0.006163307465612888
0.006156249437481165
0.00614921934902668
0.0061422185972332954
0.006135198753327131
0.00612819567322731
0.006121207494288683
0.006114198360592127
0.0061072008684277534
0.006100231781601906
0.006093313917517662
0.006086353212594986
0.006079385057091713
0.006072424352169037
0.006065477151423693
0.0060585858300328255
0.006051661912351847
0.0060447514988482
0.006037841085344553
0.006030926015228033
0.006024045404046774
0.006017169915139675
0.006010323762893677
0.0060034506022930145
0.005996586289256811
0.0059897517785429955
0.005982883274555206
0.005976075306534767
0.005969276651740074
0.005962439812719822
0.00595562718808651
0.005948839709162712
0.005942022893577814
0.005935243796557188
0.005928524304181337
0.005921737290918827
0.005914962384849787
0.005908214021474123
0.005901469383388758
0.005894750822335482
0.0058879973366856575
0.005881295073777437
0.005874579306691885
0.005867880769073963
0.005861192941665649
0.005854496732354164
0.005847832188010216
0.005841150414198637
0.00583446491509676
0.005827858112752438
0.0058212061412632465
0.005814575590193272
0.005807940848171711
0.005801314488053322
0.005794680677354336
0.005788130220025778
0.005781496874988079
0.0057749068364501
0.005768345668911934
0.005761789157986641
0.005755208432674408
0.005748692434281111
0.0057421182282269
0.005735590122640133
0.005729024764150381
0.005722536239773035
0.005715991836041212
0.005709519609808922
0.005703023634850979
0.005696550477296114
0.005690066609531641
0.005683586001396179
0.0056771147064864635
0.005670684389770031
0.005664202384650707


==> figures/UC/force/lossFFNtoLS_sampled.txt <==
85.1141357421875
84.20752716064453
82.9769287109375
81.18194580078125
78.4307632446289
74.11666870117188
67.43266296386719
57.725502014160156
45.37836837768555
32.981815338134766
24.915624618530273
21.311368942260742
18.999019622802734
17.675168991088867
16.92862892150879
16.302059173583984
15.737614631652832
15.228351593017578
14.766280174255371
14.33923053741455
13.935722351074219
13.548072814941406
13.169315338134766
12.792584419250488
12.41090202331543
12.017148971557617
11.604028701782227
11.164372444152832
10.691688537597656
10.180987358093262
9.62962532043457
9.038089752197266
8.410689353942871
7.756570816040039
7.090788841247559
6.434012413024902
5.8119707107543945
5.25222110748291
4.774579048156738
4.382898330688477
4.066954135894775
3.811269998550415
3.6012566089630127
3.424696445465088
3.2715296745300293
3.135835886001587
3.017554521560669
2.9137494564056396
2.820477247238159
2.7353241443634033
2.6564056873321533
2.5821776390075684
2.5112762451171875
2.4424479007720947
2.374493360519409
2.3062338829040527
2.2364728450775146
2.1639630794525146
2.0873866081237793
2.005352735519409
1.916433572769165
1.8192535638809204
1.712638020515442
1.5958657264709473
1.469103217124939
1.33419930934906
1.195828914642334
1.0619676113128662
0.9418531656265259
0.8417641520500183
0.7624421119689941
0.7004480957984924
0.651201605796814
0.6109027862548828
0.5769526958465576
0.5476554036140442
0.521840512752533
0.498668909072876
0.4775516986846924
0.4580833315849304
0.4399794638156891
0.4230365455150604
0.40710800886154175
0.39208415150642395
0.37788084149360657
0.36443203687667847
0.3516823351383209
0.33958595991134644
0.32810282707214355
0.31719648838043213
0.3068334460258484
0.2969832420349121
0.2876163125038147
0.27870526909828186
0.2702232897281647
0.2621449828147888
0.2544457018375397
0.24710281193256378
0.24009278416633606
0.23339445888996124
0.2269877940416336
0.22085317969322205
0.21497240662574768
0.20932818949222565
0.20390525460243225
0.1986885815858841
0.1936640739440918
0.18882021307945251
0.1841452270746231
0.17962895333766937
0.1752624809741974
0.17103739082813263
0.16694588959217072
0.16298171877861023
0.15913869440555573
0.1554112434387207
0.15179549157619476
0.14828677475452423
0.14488227665424347
0.14157842099666595
0.13837303221225739
0.13526377081871033
0.13224844634532928
0.12932570278644562
0.1264938861131668
0.12375111132860184
0.12109632790088654
0.1185281053185463
0.11604462563991547
0.11364464461803436
0.11132664978504181
0.10908874869346619
0.10692919790744781
0.10484626144170761
0.10283820331096649
0.10090266913175583
0.09903797507286072
0.09724192321300507
0.09551200270652771
0.09384649246931076
0.09224285930395126
0.09069903194904327
0.08921254426240921
0.08778128772974014
0.08640295267105103
0.08507537096738815
0.08379623293876648
0.08256372809410095
0.08137538284063339
0.08022915571928024
0.0791231170296669
0.07805533707141876
0.07702407240867615
0.07602701336145401
0.07506291568279266
0.07412989437580109
0.073226198554039
0.07235042005777359
0.07150093466043472
0.07067638635635376
0.06987539678812027
0.06909693032503128
0.0683395192027092
0.06760202348232269
0.06688365340232849
0.06618290394544601
0.06549906730651855
0.06483139097690582
0.06417877227067947
0.06354059278964996
0.0629161074757576
0.06230460852384567
0.06170522794127464
0.06111770495772362
0.060541316866874695
0.05997536703944206
0.05941971018910408
0.05887352302670479
0.05833671614527702
0.05780854821205139
0.057288896292448044
0.056777223944664
0.0562734492123127
0.05577686429023743
0.05528765171766281
0.05480515584349632
0.0543292835354805
0.05385994538664818
0.05339672043919563
0.052939463406801224
0.052488021552562714
0.05204214155673981
0.05160171911120415
0.051166657358407974
0.0507369339466095
0.05031232163310051
0.049892641603946686
0.049478206783533096
0.04906853660941124
0.04866372421383858
0.048263680189847946
0.04786848649382591
0.047478087246418
0.04709238559007645
0.04671120643615723
0.04633511230349541
0.045963529497385025
0.04559672251343727
0.045234594494104385
0.04487716779112816
0.04452464357018471
0.044176697731018066
0.04383358731865883
0.04349522292613983
0.04316132515668869
0.042832426726818085
0.04250812157988548
0.04218873009085655
0.04187369719147682
0.041563522070646286
0.041257843375205994
0.040956903249025345
0.040660396218299866
0.04036844149231911
0.04008105769753456
0.03979797288775444
0.03951917961239815
0.03924473375082016
0.03897460177540779
0.03870861604809761
0.03844669833779335
0.038189005106687546
0.037935253232717514
0.037685416638851166
0.03743951395153999
0.037197280675172806
0.03695892542600632
0.03672407567501068
0.036492835730314255
0.036265138536691666
0.036040887236595154
0.03582000732421875
0.03560244292020798
0.0353880450129509
0.03517681732773781
0.03496869280934334
0.03476360812783241
0.03456145524978638
0.03436201438307762
0.03416555002331734
0.033971723169088364
0.03378056362271309
0.03359197452664375
0.03340588137507439
0.033222317695617676
0.03304099664092064
0.03286205604672432
0.03268531337380409
0.03251081332564354
0.03233828395605087
0.03216789290308952
0.031999409198760986
0.03183293715119362
0.03166826069355011
0.03150533512234688
0.0313442125916481
0.03118474781513214
0.031026681885123253
0.03087037056684494
0.030715439468622208
0.030562058091163635
0.030410069972276688
0.030259383842349052
0.030109938234090805
0.029961761087179184
0.0298148300498724
0.02966897562146187
0.029524149373173714
0.029380397871136665
0.029237663373351097
0.029095981270074844
0.02895507961511612
0.02881498634815216
0.02867576852440834
0.02853747271001339
0.02839973010122776
0.028262920677661896
0.028126580640673637
0.027990981936454773
0.027856118977069855
0.02772161178290844
0.02758786827325821
0.027454517781734467
0.027321645990014076
0.027189316228032112
0.02705749124288559
0.02692599967122078
0.026794910430908203
0.02666429616510868
0.02653396502137184
0.026403941214084625
0.02627433091402054
0.02614494599401951
0.02601581998169422
0.02588709257543087
0.025758495554327965
0.025630123913288116
0.025502117350697517
0.02537417784333229
0.02524660713970661
0.025119135156273842
0.024991855025291443
0.024864763021469116
0.024737779051065445
0.024611013010144234
0.02448447234928608
0.024358011782169342
0.024231692776083946
0.024105489253997803
0.023979511111974716
0.02385358326137066
0.023727750405669212
0.02360221929848194
0.02347668446600437
0.023351198062300682
0.02322595752775669
0.02310088463127613
0.02297588251531124
0.022850938141345978
0.02272622101008892
0.02260163426399231
0.02247721515595913
0.022352878004312515
0.022228606045246124
0.02210463210940361
0.02198076993227005
0.021857090294361115
0.021733438596129417
0.021610142663121223
0.021486937999725342
0.021363941952586174
0.021241139620542526
0.02111857756972313
0.02099609375
0.020873980596661568
0.02075199782848358
0.020630259066820145
0.02050875686109066
0.020387524738907814
0.02026657573878765
0.02014583721756935
0.020025409758090973
0.019905321300029755
0.019785413518548012
0.019665883854031563
0.019546614959836006
0.019427675753831863
0.019309082999825478
0.01919088326394558
0.01907285302877426
0.018955254927277565
0.01883806847035885
0.01872113160789013
0.018604665994644165
0.018488403409719467
0.018372733145952225
0.01825728453695774
0.01814231090247631
0.01802763156592846
0.017913397401571274
0.017799578607082367
0.01768605224788189
0.017572931945323944
0.017460353672504425
0.01734801009297371
0.017236122861504555
0.017124608159065247
0.017013540491461754
0.01690286584198475
0.01679251715540886
0.01668263040482998
0.016573112457990646
0.01646394468843937
0.01635519228875637
0.01624681055545807
0.016138819977641106
0.016031205654144287
0.015923909842967987
0.01581704057753086
0.01571051776409149
0.015604340471327305
0.015498568303883076
0.015393058769404888
0.015287874266505241
0.015183120034635067
0.015078666619956493
0.014974545687437057
0.014870667830109596
0.01476721279323101
0.014663979411125183
0.014561078511178493
0.01445840299129486
0.014356124214828014
0.014254102483391762
0.01415234711021185
0.014050827361643314
0.013949645683169365
0.013848679140210152
0.013748020865023136
0.013647457584738731
0.01354730874300003
0.013447338715195656
0.013347573578357697
0.013248066417872906
0.013148752972483635
0.013049624860286713
0.012950773350894451
0.012852132320404053
0.01275362353771925
0.012655332684516907
0.012557274661958218
0.012459367513656616
0.0123616186901927
0.01226416788995266
0.012166837230324745
0.012069668620824814
0.011972685344517231
0.011875862255692482
0.01177926454693079
0.011682819575071335
0.011586537584662437
0.011490442790091038
0.011394481174647808
0.011298730969429016
0.01120313536375761
0.011107728816568851
0.011012508533895016
0.010917486622929573
0.010822632350027561
0.01072794757783413
0.01063342671841383
0.010539134964346886
0.010445067659020424
0.010351141914725304
0.010257500223815441
0.010164011269807816
0.010070773772895336
0.009977796114981174
0.009884977713227272
0.009792450815439224
0.009700160473585129
0.009608161635696888
0.009516416117548943
0.009424913674592972
0.00933373998850584
0.009242827072739601
0.009152230806648731
0.009062012657523155
0.00897204875946045
0.008882465772330761
0.008793213404715061
0.008704325184226036
0.008615819737315178
0.008527666330337524
0.008439921773970127
0.008352619595825672
0.008265728130936623
0.00817923154681921
0.00809323787689209
0.008007667027413845
0.007922566495835781
0.00783797912299633
0.007753915619105101
0.007670294493436813
0.007587260100990534
0.00750476261600852
0.007422807160764933
0.007341392338275909
0.007260593585669994
0.007180425338447094
0.007100853603333235
0.007021875120699406
0.0069435941986739635
0.006865876726806164
0.006788904778659344
0.006712554953992367
0.006637008860707283
0.006562083028256893
0.006487892009317875
0.006414441391825676
0.006341719534248114
0.0062697893008589745
0.006198611110448837
0.00612819567322731
0.0060585858300328255
0.0059897517785429955
0.005921737290918827
0.005854496732354164
0.005788130220025778
0.005722536239773035


==> figures/UC/lossAE_history.txt <==
0.6031833291053772
0.9493382573127747
0.5965495109558105
0.44083064794540405
0.43617746233940125
0.4330923855304718
0.2650686502456665
0.3199951946735382
0.2473999410867691
0.2395867258310318
0.22731105983257294
0.22245489060878754
0.2157789021730423
0.20834185183048248
0.19278545677661896
0.17920401692390442
0.15950168669223785
0.14328815042972565
0.12832719087600708
0.1259203553199768
0.1522960513830185
0.1052631288766861
0.21030370891094208
0.11716141551733017
0.14336569607257843
0.1361057609319687
0.1070704460144043
0.10352613031864166
0.10002618283033371
0.09292418509721756
0.08528253436088562
0.0798865258693695
0.078575000166893
0.07491602003574371
0.07302745431661606
0.07169469445943832
0.06936291605234146
0.06903009116649628
0.06901087611913681
0.06787170469760895
0.06655943393707275
0.06620839238166809
0.06548304110765457
0.0649857148528099
0.06670992076396942
0.07305391132831573
0.07810001075267792
0.07733538001775742
0.06301219761371613
0.07104857265949249
0.0712556540966034
0.06312894821166992
0.07119971513748169
0.06258591264486313
0.06659428775310516
0.06218448653817177
0.06435055285692215
0.06192846968770027
0.06283721327781677
0.06141984090209007
0.06184278056025505
0.06100437045097351
0.061140913516283035
0.060575686395168304
0.060517165809869766
0.06029004603624344
0.05996939539909363
0.05995166301727295
0.05956621840596199
0.05950925499200821
0.05926145240664482
0.059075407683849335
0.059041157364845276
0.058798838406801224
0.05884775519371033
0.058578602969646454
0.05846545845270157
0.05830734968185425
0.058274950832128525
0.05808689817786217
0.05793933570384979
0.0578688345849514
0.05771934986114502
0.05757361277937889
0.05751446262001991
0.057334985584020615
0.05723511800169945
0.057144712656736374
0.05699479207396507
0.05687715485692024
0.056797195225954056
0.05667531490325928
0.05653577670454979
0.056433409452438354
0.05634215101599693
0.05623146891593933
0.056095272302627563
0.05598443001508713
0.05588699132204056
0.05576673150062561
0.05565131455659866
0.05555013567209244
0.05543843284249306
0.05532093346118927
0.05521472916007042
0.05510757490992546
0.05499255657196045
0.05488233640789986
0.05477985739707947
0.05466875806450844
0.05455632135272026
0.05445197969675064
0.05434492230415344
0.054237205535173416
0.05413028970360756
0.05402204394340515
0.05391169339418411
0.05380357429385185
0.05370139703154564
0.05359436944127083
0.05348609760403633
0.053377848118543625
0.053272705525159836
0.05316750332713127
0.053061701357364655
0.05295668914914131
0.05284865200519562
0.05274001508951187
0.05263277515769005
0.05252780020236969
0.052422769367694855
0.052317116409540176
0.052210960537195206
0.052103254944086075
0.0519956536591053
0.05189002677798271
0.05178438872098923
0.05167936533689499
0.051576223224401474
0.05147339031100273
0.05137386918067932
0.05126943811774254
0.05115964636206627
0.05105394497513771
0.05094736069440842
0.05083632469177246
0.050731390714645386
0.0506305918097496
0.05052754655480385
0.05042394995689392
0.05032096430659294
0.050214290618896484
0.05010545626282692
0.049999844282865524
0.049898143857717514
0.04979108273983002
0.04968130216002464
0.04957285895943642
0.04946920648217201
0.04936625808477402
0.049263328313827515
0.04916588217020035
0.049077264964580536
0.048984453082084656
0.048882339149713516
0.04879782721400261
0.04870401695370674
0.0485784150660038
0.04845588281750679
0.04833976551890373
0.04823356866836548
0.048142723739147186
0.048039812594652176
0.047925084829330444
0.04781739041209221
0.04771530255675316
0.04761195555329323
0.047511741518974304
0.04741393029689789
0.04730592295527458
0.047201864421367645
0.04711288586258888
0.04702138155698776
0.046919289976358414
0.04680084437131882
0.04667725786566734
0.04657921567559242
0.046495258808135986
0.04639912396669388
0.04628927260637283
0.04617712274193764
0.0460648350417614
0.04596325010061264
0.04587169364094734
0.04577317833900452
0.04566364362835884
0.04555307328701019
0.04544966295361519
0.04535026475787163
0.04524882510304451
0.04514889419078827
0.04504629224538803
0.044938281178474426
0.04483304172754288
0.0447336882352829
0.04463518038392067
0.04453429952263832
0.04444066807627678
0.044378940016031265
0.04432457312941551
0.04421038553118706
0.044070690870285034
0.04395770654082298
0.04385427013039589
0.04375786706805229
0.043669238686561584
0.04356525093317032
0.043447211384773254
0.04334311932325363
0.04325699061155319
0.04316294193267822
0.04305950552225113
0.04295767843723297
0.042852070182561874
0.042745281010866165
0.04264774173498154
0.04255730286240578
0.04246249794960022
0.042366791516542435
0.04226754233241081
0.04217051342129707
0.04207625985145569
0.04198167473077774
0.04189698398113251
0.04179633408784866
0.04169633239507675
0.04161561280488968
0.04154422506690025
0.04144735261797905
0.041325949132442474
0.04120725765824318
0.04110920801758766
0.04102286696434021
0.04093125835061073
0.04084346443414688
0.04075371474027634
0.04064841940999031
0.04054082930088043
0.04044492542743683
0.04035577550530434
0.04026219621300697
0.04016418382525444
0.04007493332028389
0.03998784348368645
0.03989512100815773
0.039801765233278275
0.039716143161058426
0.03961823880672455
0.03951696306467056
0.039422985166311264
0.039332423359155655
0.03924084082245827
0.039143290370702744
0.03904658928513527
0.038961030542850494
0.038870152086019516
0.03877526521682739
0.03868263587355614
0.03859488293528557
0.03851129859685898
0.03843224048614502
0.03835812956094742
0.03829580917954445
0.038260411471128464
0.03827224671840668
0.03829144686460495
0.03822445869445801
0.03801892697811127
0.03781528025865555
0.03765575587749481
0.037578605115413666
0.03754594177007675
0.03746915981173515
0.037347301840782166
0.037224721163511276
0.037137098610401154
0.037068601697683334
0.03700925409793854
0.037187669426202774
0.03813905641436577
0.04065379127860069
0.043983034789562225
0.04009983316063881
0.03733399882912636
0.03951236233115196
0.038036465644836426
0.03801390528678894
0.03748385235667229
0.03790583834052086
0.037425726652145386
0.03774889186024666
0.03741680458188057
0.03652472421526909
0.037042513489723206
0.03622942790389061
0.03673580661416054
0.036068279296159744
0.03631756454706192
0.035902705043554306
0.03601102903485298
0.03572079539299011
0.03572177141904831
0.035523347556591034
0.035498492419719696
0.03534133359789848
0.03535785898566246
0.036762405186891556
0.04133519530296326
0.04015287384390831
0.03537442162632942
0.03767186403274536
0.035880282521247864
0.0359780378639698
0.03577737510204315
0.03497753292322159
0.03572232276201248
0.034842830151319504
0.03489132970571518
0.034738607704639435
0.03450493514537811
0.03448610380291939
0.034229129552841187
0.034384213387966156
0.03399472311139107
0.03407493606209755
0.03384793549776077
0.03370535746216774
0.03364739194512367
0.03368154913187027
0.033626195043325424
0.03338965028524399
0.03327414393424988
0.03326336666941643
0.03311048075556755
0.03297829627990723
0.03291879966855049
0.03281194716691971
0.032710857689380646
0.03262897580862045
0.03253414109349251
0.032436128705739975
0.03235272690653801
0.03226999193429947
0.032210543751716614
0.032129473984241486
0.032142274081707
0.03219512477517128
0.03197105973958969
0.031800299882888794
0.0317741259932518
0.03168725222349167
0.03157801181077957
0.03157768398523331
0.03146549314260483
0.03131701797246933
0.031273987144231796
0.031177762895822525
0.03109072521328926
0.031022967770695686
0.030929552391171455
0.03085308149456978
0.030779924243688583
0.030688833445310593
0.030613478273153305
0.030535457655787468
0.03044908121228218
0.030374011024832726
0.03029567375779152
0.03021649271249771
0.03014046885073185
0.030063267797231674
0.029985861852765083
0.029911363497376442
0.029839303344488144
0.029764272272586823
0.029687194153666496
0.0296137984842062
0.02954293042421341
0.029470346868038177
0.029396839439868927
0.029324378818273544
0.029252683743834496
0.029190784320235252
0.029176896438002586
0.029192952439188957
0.029219411313533783
0.029077528044581413
0.028897764161229134
0.028958601877093315
0.02884071134030819
0.02874014526605606
0.028760412707924843
0.02863653376698494
0.028549715876579285
0.028529979288578033
0.02855408564209938
0.028383761644363403
0.028310345485806465
0.028322085738182068
0.028211480006575584
0.02808903530240059
0.028103850781917572
0.02817339077591896
0.0280334260314703
0.027839496731758118
0.027864117175340652
0.027751795947551727
0.027667522430419922
0.027654055505990982
0.027543438598513603
0.027485977858304977
0.027421293780207634
0.0273435078561306
0.02728729322552681
0.027221497148275375
0.027151474729180336
0.0270953681319952
0.02702336758375168
0.026957858353853226
0.02690301649272442
0.02683040127158165
0.026768211275339127
0.02670322172343731
0.02664131671190262
0.026578646153211594
0.026516446843743324
0.02645580843091011
0.02639378421008587
0.026334399357438087
0.026272328570485115
0.02620902843773365
0.026148933917284012
0.02609214186668396
0.02603236399590969
0.02597268484532833
0.025913279503583908
0.025856539607048035
0.02579873986542225
0.025741921737790108
0.025683822110295296
0.0256266500800848
0.0255679190158844
0.025508938357234
0.02545473352074623
0.02540268562734127
0.02535000815987587
0.0252974983304739
0.025241142138838768
0.025179818272590637
0.025125738233327866
0.025080038234591484
0.025030968710780144
0.024970484897494316
0.024911468848586082
0.02486272342503071
0.024811437353491783
0.02475489303469658
0.02469688467681408
0.02464383654296398
0.024592533707618713
0.0245396476238966
0.024485614150762558
0.024430885910987854
0.024378184229135513
0.024325506761670113
0.024271171540021896
0.02421819046139717
0.024167509749531746
0.024125711992383003
0.02411135658621788
0.02410884201526642
0.024091294035315514
0.024154897779226303
0.024280408397316933
0.024186521768569946
0.023990357294678688
0.023816630244255066
0.02382776141166687
0.023859985172748566
0.023699037730693817
0.023650385439395905
0.023638322949409485
0.023564346134662628
0.023493560031056404
0.023439718410372734
0.023403793573379517
0.02334470860660076
0.02327752113342285
0.02324516326189041
0.02318226918578148
0.02312968112528324
0.023079780861735344
0.02303028479218483
0.022988293319940567
0.02294856868684292
0.022894317284226418
0.0228316280990839
0.022775894030928612
0.022737430408596992
0.022693779319524765
0.02263767272233963
0.022584034129977226
0.02253779210150242
0.022492317482829094
0.022444849833846092
0.022396888583898544
0.02234933152794838
0.022296912968158722
0.02224603109061718
0.022202210500836372
0.02215706929564476
0.02210886962711811
0.02206656150519848
0.022028371691703796
0.021983332931995392
0.021924929693341255
0.021873237565159798
0.021830154582858086
0.02179052121937275
0.021749086678028107
0.02170425094664097
0.021660195663571358
0.021605247631669044
0.021556420251727104
0.021518850699067116
0.02147665247321129
0.0214303657412529
0.02138086035847664
0.02133599855005741
0.02128959260880947
0.021245867013931274
0.02120259404182434
0.02115914411842823
0.021123142912983894
0.02108854241669178
0.02106323279440403
0.021027499809861183
0.0209785345941782
0.02090061828494072
0.020847531035542488
0.02082718163728714
0.020794546231627464
0.020756570622324944
0.02071874961256981
0.02069205604493618
0.02063399739563465
0.02054930292069912
0.020486770197749138
0.02045018970966339
0.020404620096087456
0.020351925864815712
0.020296579226851463
0.02025432698428631
0.020228365436196327
0.02019864320755005
0.02018551528453827
0.02019806019961834
0.02025342546403408
0.02019185945391655
0.02013145387172699
0.020039889961481094
0.01991410180926323
0.019852476194500923
0.019883666187524796
0.01975473016500473
0.01962246745824814
0.019623134285211563
0.019573848694562912
0.019492030143737793
0.019421761855483055
0.01938253454864025
0.01931973360478878
0.019279256463050842
0.01928119733929634
0.019208818674087524
0.019087929278612137
0.01895069144666195
0.01888291724026203
0.018876122310757637
0.018917912617325783
0.019259948283433914
0.019626913592219353
0.019835729151964188
0.019079791381955147
0.01957523263990879
0.019123366102576256
0.018953192979097366
0.01882552169263363
0.018602071329951286
0.0189531110227108
0.018588969483971596
0.018509112298488617
0.018557175993919373
0.018415018916130066
0.018323425203561783
0.018302489072084427
0.01832294650375843
0.018128445371985435
0.018095165491104126
0.01813690736889839
0.017996251583099365
0.017949188128113747
0.017964687198400497
0.01787853240966797
0.01785227470099926
0.017837027087807655
0.017791595309972763
0.017772257328033447
0.01771724410355091
0.0176553875207901
0.017607741057872772
0.017523637041449547
0.017489513382315636
0.017471689730882645
0.017422327771782875
0.017414988949894905
0.017381971701979637
0.01732575334608555
0.017269643023610115
0.017208157107234
0.017166391015052795
0.017144637182354927
0.017086319625377655
0.017045458778738976
0.01702939346432686
0.016987238079309464
0.016953306272625923
0.016948169097304344
0.016970429569482803
0.01697726920247078
0.01696062833070755
0.016908282414078712
0.01688956841826439
0.01684005744755268
0.016755513846874237
0.016669735312461853
0.01663246564567089
0.01658596657216549
0.016558218747377396
0.01657392457127571
0.01657365821301937
0.016562828794121742
0.01654183678328991
0.016511259600520134
0.016428211703896523
0.016375241801142693
0.016337493434548378
0.01627379097044468
0.01622868701815605
0.0162052009254694
0.0161787997931242
0.01615079678595066
0.016134751960635185
0.016124974936246872
0.01614512875676155
0.01613975688815117
0.016120996326208115
0.016075801104307175
0.016027258709073067
0.01593491993844509
0.015865296125411987
0.01582803763449192
0.015796801075339317
0.01577555015683174
0.015771327540278435
0.015787316486239433
0.01580328866839409
0.015827616676688194
0.015803147107362747
0.015769213438034058
0.015687858685851097
0.01560260821133852
0.015510521829128265
0.015461411327123642
0.015441740863025188
0.015429743565618992
0.015436051413416862
0.015455138869583607
0.015492147766053677
0.015493854880332947
0.015484470874071121
0.01541538629680872
0.015353227034211159
0.015264050103724003
0.01518632285296917
0.015127395279705524
0.015101004391908646
0.015096284449100494
0.015098625794053078
0.015114243142306805
0.015132080763578415
0.015170925296843052
0.015161540359258652
0.015122279524803162
0.015024497173726559
0.014940876513719559
0.014867871068418026
0.01481735147535801
0.014783458784222603
0.014766001142561436
0.014768699184060097
0.014781280420720577
0.014803525991737843
0.014799123629927635
0.014799392782151699
0.014763686805963516
0.0147202517837286
0.01463988982141018
0.01456464920192957
0.01450295839458704
0.014468834735453129
0.014453916810452938
0.014443522319197655
0.014436273835599422
0.014434006065130234
0.01445713173598051
0.014484494924545288
0.014522048644721508
0.014488338492810726
0.01444404385983944
0.01435936614871025
0.0142934899777174
0.014227564446628094
0.014167851768434048
0.014121896587312222
0.014106553047895432
0.014114929363131523
0.014125905930995941
0.014141046442091465
0.014143962413072586
0.014163191430270672
0.014161508530378342
0.01416762825101614
0.014086236245930195
0.013998735696077347
0.013917488045990467
0.013884756714105606
0.013869954273104668
0.013834984041750431
0.013782956637442112
0.013749117963016033
0.01374855451285839
0.013759584166109562
0.01376403495669365
0.0137487119063735
0.013742285780608654
0.01376339327543974
0.01384334173053503
0.013877742923796177
0.013912404887378216
0.013840547762811184
0.013812297023832798
0.013747618533670902
0.013681795448064804
0.013554570265114307
0.013446574099361897
0.013414573855698109
0.013439984060823917
0.013456427492201328
0.01343180239200592
0.013412396423518658
0.013411980122327805
0.01343790628015995
0.013407641090452671
0.013343620114028454
0.013250216841697693
0.013200726360082626
0.01319206040352583
0.013190929777920246
0.0131625821813941
0.013113358058035374
0.013086166232824326
0.013088854029774666
0.01310864556580782
0.01311627496033907
0.013118668459355831
0.01311714481562376
0.013147756457328796
0.013172037899494171
0.01324296835809946
0.013236606493592262
0.013232358731329441
0.013109426014125347
0.013015219010412693
0.012924542650580406
0.01287283655256033
0.012816738337278366
0.012758824974298477
0.012742763385176659
0.0127696692943573
0.01281315740197897
0.012821682728827
0.012807458639144897
0.012762744911015034
0.012744002044200897
0.01270628347992897
0.012658605352044106
0.012581142596900463
0.012519445270299911
0.0124887153506279
0.01248167920857668
0.012476352043449879
0.01246592402458191
0.012466579675674438
0.012471628375351429
0.012489239685237408
0.012480849400162697
0.012485790066421032
0.012496838346123695
0.01257253810763359
0.012612272053956985
0.01263789739459753
0.01251988671720028
0.012426594272255898
0.01236066035926342
0.012341753579676151
0.012275940738618374
0.012211665511131287
0.012174045667052269
0.01215643435716629
0.012129907496273518
0.012100880965590477
0.012100880034267902
0.012116705998778343
0.012121747247874737
0.012082177214324474
0.01204951386898756
0.012037109583616257
0.01205687690526247
0.012058098800480366
0.012048212811350822
0.01201631035655737
0.012001704424619675
0.011968297883868217
0.011927091516554356
0.011863152496516705
0.011830410920083523
0.011828270740807056
0.011839130893349648
0.011817687191069126
0.011784438975155354
0.011749574914574623
0.01172817312180996
0.011696198023855686
0.011661027558147907
0.011640344746410847
0.011654145084321499
0.011692262254655361
0.011749357916414738
0.011802144348621368
0.011888198554515839
0.01196089293807745
0.012151964008808136
0.012218616902828217
0.012363355606794357
0.012229141779243946
0.012229066342115402
0.011923727579414845
0.011686231009662151
0.011539043858647346
0.011542556807398796
0.011591237969696522
0.011600795201957226
0.011645943857729435
0.0116092124953866
0.01150424312800169
0.011347013525664806
0.011307092383503914
0.011371167376637459
0.011399459093809128
0.011372613720595837
0.011319677345454693
0.011295688338577747
0.011239789426326752
0.011175011284649372
0.011155365034937859
0.011182043701410294
0.011194021441042423
0.011151815764605999
0.011106820777058601
0.011082551442086697
0.011067377403378487
0.011039950884878635
0.011026773601770401
0.011041897349059582
0.011071598157286644
0.011083435267210007
0.011071285232901573
0.011059370823204517
0.011088402941823006
0.011099916882812977
0.011117767542600632
0.011075856164097786
0.011056618764996529
0.01098203007131815
0.010898653417825699
0.010806451551616192
0.010763095691800117
0.010766592808067799
0.010780544020235538
0.010792507790029049
0.01079331710934639
0.010805286467075348
0.010790649801492691
0.010757463052868843
0.010693074204027653
0.01065643597394228
0.010661017149686813
0.01070120744407177
0.010742118582129478
0.010777832008898258
0.010804878547787666
0.010833392851054668
0.010864568874239922
0.011118129827082157
0.011450869031250477
0.011984165757894516
0.011715700849890709
0.011422078125178814
0.010820471681654453
0.010656777769327164
0.010787964798510075
0.010829084552824497
0.010855277068912983
0.01078996155411005
0.010680806823074818
0.01047499105334282
0.010472457855939865
0.010585677810013294
0.010511185973882675
0.01043316163122654
0.010443192906677723
0.010409924201667309
0.010313859209418297
0.010339167900383472
0.010476065799593925
0.0104527547955513
0.010364099405705929
0.010283845476806164
0.010217648930847645
0.010181796737015247
0.010234416462481022
0.010290499776601791
0.01022182684391737
0.010140958242118359
0.010109703056514263
0.010092202574014664
0.01007533073425293
0.010093831457197666
0.010104282759130001
0.010046095587313175
0.009993231855332851
0.009981212206184864
0.009975467808544636
0.00996225606650114
0.009959546849131584
0.00997046660631895
0.009950507432222366
0.00992301944643259
0.009921964257955551
0.009962450712919235
0.009991839528083801
0.009978791698813438
0.00993800163269043
0.009876490570604801
0.009804518893361092
0.009762965142726898
0.009763742797076702
0.009775315411388874
0.009770572185516357
0.009766723960638046
0.009760875254869461
0.009744157083332539
0.009700790978968143
0.009666849859058857
0.00965826865285635
0.009669777005910873
0.009688073769211769
0.009736082516610622
0.009797049686312675
0.009857213124632835
0.009844876825809479
0.009807867929339409
0.00972824078053236
0.00978239718824625
0.01011136919260025
0.010706101544201374
0.010613638907670975
0.01050097681581974
0.009901451878249645
0.009529461152851582
0.009610316716134548
0.009904012084007263
0.010018201544880867
0.009760570712387562
0.009605221450328827
0.009510913863778114
0.009532135911285877
0.009663007222115993
0.009649049490690231
0.009480487555265427
0.009360318072140217
0.009417921304702759
0.00947652105242014
0.009435303509235382
0.009391061030328274
0.009323205798864365
0.009273811243474483
0.009304506704211235
0.009332563728094101
0.009283134713768959
0.009211710654199123
0.009200825355947018
0.009207252413034439
0.009196547791361809
0.00920043047517538
0.009208764880895615
0.009194383397698402
0.00920473039150238
0.009291262365877628
0.009487334638834
0.009608430787920952
0.009756703861057758
0.009642702527344227
0.009446267038583755
0.009155647829174995
0.009051795117557049
0.009142120368778706
0.00923884380608797
0.009265774860978127
0.009169663302600384
0.009043732658028603
0.008965001441538334
0.008995883166790009
0.009134283289313316
0.009353223256766796
0.00956170354038477
0.009432177059352398
0.009150635451078415
0.008893992751836777
0.008948558941483498
0.009155100211501122
0.00915862899273634
0.00900000985711813
0.00884380005300045
0.008839994668960571
0.008920061402022839
0.008950934745371342
0.008899692445993423
0.00878917146474123
0.008729404769837856
0.008754245005548
0.008801670745015144
0.008802002295851707
0.008738827891647816
0.00867845956236124
0.008653538301587105
0.008658142760396004
0.008672471158206463
0.008672470226883888
0.008654055185616016
0.008614429272711277
0.008575552143156528
0.008558901958167553
0.008564104326069355
0.008575079962611198
0.008571767248213291
0.008557324297726154
0.008575272746384144
0.008696820586919785
0.008822405710816383
0.008868074044585228
0.008722136728465557
0.008598832413554192
0.008490578271448612
0.008452218025922775
0.008486122824251652
0.008536341600120068
0.00855962559580803
0.008498914539813995
0.008421973325312138
0.00837270449846983
0.00837660487741232
0.008408663794398308
0.008439300581812859
0.008464879356324673
0.00846716295927763
0.00846020132303238
0.008436444215476513
0.008403386920690536
0.008388289250433445
0.008392997086048126
0.008443893864750862
0.008470984175801277
0.008480231277644634
0.008399573154747486
0.008311823010444641
0.00822434015572071
0.008191372267901897
0.008217165246605873
0.008271808736026287
0.008330225013196468
0.008344358764588833
0.008360608480870724
0.008332045748829842
0.008306893520057201
0.008259724825620651
0.00823039747774601
0.008232826367020607
0.008241098374128342
0.008257887326180935
0.008233604952692986
0.008213561028242111
0.008165504783391953
0.008138934150338173
0.008112975396215916
0.008115211501717567
0.00814436748623848
0.008189979940652847
0.008220184594392776
0.008177042007446289
0.008116533979773521
0.008058547973632812
0.008057716302573681
0.008065025322139263
0.008086706511676311
0.008099035359919071
0.008130766451358795
0.008111651986837387
0.008051902055740356
0.007969304919242859
0.007919298484921455
0.007916300557553768
0.0079343868419528
0.007970504462718964
0.007991131395101547
0.008016924373805523
0.007985797710716724
0.007936963811516762
0.007846434600651264
0.007784579880535603
0.007761795073747635
0.007765653543174267
0.007776734884828329
0.007788926362991333
0.00782055500894785
0.007860319688916206
0.007897205650806427
0.007897625677287579
0.007872706279158592
0.007873975671827793
0.00791260413825512
0.008010700345039368
0.00804195273667574
0.008104870095849037
0.008042702451348305
0.008002941496670246
0.007830264046788216
0.007686247583478689
0.007598354015499353
0.00759855518117547
0.0076409876346588135
0.0076701282523572445
0.007705263793468475
0.007717322092503309
0.007731996476650238
0.007679234258830547
0.0076074134558439255
0.007536741904914379
0.007514083292335272
0.007522554602473974
0.0075295050628483295
0.007530101574957371
0.0075324708595871925
0.007552073337137699
0.007547496352344751
0.007520660758018494
0.007461986970156431
0.007422415539622307
0.007403525058180094
0.007399312220513821
0.0073971920646727085
0.0074102552607655525
0.007476850878447294
0.007634949870407581
0.007869376800954342
0.008139283396303654
0.008363231085240841
0.008767406456172466
0.00899179931730032
0.00893631111830473
0.008155583404004574
0.007864303886890411
0.007989618927240372
0.008060936816036701
0.007735321298241615
0.007550638634711504
0.00759454071521759
0.0076298825442790985
0.0077297380194067955
0.00767231360077858
0.007448770105838776
0.007406334858387709
0.007538978010416031
0.007446529809385538
0.007311240769922733
0.0073766279965639114
0.007407865021377802
0.007350292522460222
0.007307369727641344
0.0072812181897461414
0.007234552409499884
0.007242312654852867
0.007264656480401754
0.007210189942270517
0.007146245799958706
0.007158617489039898
0.007182426750659943
0.007158384192734957
0.007137621752917767
0.007134689949452877
0.0071162269450724125
0.007092636078596115
0.007102529052644968
0.007111391518265009
0.007090345490723848
0.007053540553897619
0.00703886104747653
0.007029252592474222
0.007009129971265793
0.0069917854852974415
0.006988130044192076
0.00698148412629962
0.006961855571717024
0.006940685678273439
0.006937853060662746
0.006946671288460493
0.006957376841455698
0.006975006312131882
0.0070244669914245605
0.007085494697093964
0.007171143777668476
0.007190725300461054
0.007231521420180798
0.007182494271546602
0.0071416390128433704
0.0070294467732310295
0.006955154240131378
0.006903551518917084
0.006869578268378973
0.006834244821220636
0.006820200942456722
0.006849449593573809
0.0068946778774261475
0.006955583579838276
0.007002387661486864
0.007092122919857502
0.00710625946521759
0.00711903115734458
0.007038040552288294
0.007037853356450796
0.007011191453784704
0.007002749014645815
0.006921053398400545
0.006842033937573433
0.006785695441067219
0.006761579308658838
0.006769262719899416
0.006797446869313717
0.006856770720332861
0.0068841297179460526
0.006891822442412376
0.006821150425821543
0.006745103280991316
0.006670574191957712
0.006626832764595747
0.006613940466195345
0.006631212774664164
0.006675364449620247
0.006711233407258987
0.006740918383002281
0.00671946769580245
0.0066887252032756805
0.0066343932412564754
0.006587384268641472
0.006540858652442694
0.00650983490049839
0.0064997319132089615
0.006510274950414896
0.006534935440868139
0.006565500050783157
0.006623076740652323
0.006682333070784807
0.006771047133952379
0.006786485202610493
0.006797977723181248
0.006698943208903074
0.006607738323509693
0.006511040031909943
0.006459529045969248
0.006436154246330261
0.006434737704694271
0.006464169826358557
0.006540318019688129
0.0066780527122318745
0.006806634366512299
0.0069303978234529495
0.006924505811184645
0.0068559786304831505
0.00666420441120863
0.006468742620199919
0.006369140464812517
0.006408754736185074
0.006526559125632048
0.006593568716198206
0.006597880274057388
0.006507850717753172
0.006419267505407333
0.006350555922836065
0.0063393935561180115
0.006375894416123629
0.006436291616410017
0.006467477418482304
0.0064436583779752254
0.006365383509546518
0.006288840901106596
0.0062542930245399475
0.006270112935453653
0.006304225418716669
0.006339550018310547
0.006353934295475483
0.006373570300638676
0.006355520337820053
0.006330055184662342
0.006278720684349537
0.006266222335398197
0.006294766906648874
0.006378103047609329
0.006446056999266148
0.006514098960906267
0.006496368441730738
0.006478386931121349
0.0063879829831421375
0.0063245464116334915
0.006268735509365797
0.006293861195445061
0.0063438317738473415
0.006407776847481728
0.006395899225026369
0.006344802677631378
0.006236906163394451
0.006138655357062817
0.00606815330684185
0.006048860028386116
0.006072975695133209
0.006120994221419096
0.0061614322476089
0.00616377592086792
0.006126986816525459
0.006061806809157133
0.0060089025646448135
0.005986934527754784
0.005996018648147583
0.0060235378332436085
0.006068234331905842
0.006115096155554056
0.006187576334923506
0.0062330858781933784
0.00630086800083518
0.006316504906862974
0.006429264321923256
0.006511751562356949
0.006753635127097368
0.006807105150073767
0.006944713182747364
0.006713805720210075
0.006455165334045887
0.006083011627197266
0.005896672140806913
0.0059623089618980885
0.0061663431115448475
0.006353542674332857
0.006305641494691372
0.006199312396347523
0.006027767434716225
0.005987006705254316
0.006054400932043791
0.006151213776320219
0.0061539397574961185
0.0060323262587189674
0.005891422741115093
0.005821606144309044
0.0058519961312413216
0.0059274062514305115
0.0059830741956830025
0.005980707239359617
0.005907718557864428
0.005812378600239754
0.005759828723967075
0.0057729994878172874
0.005821629893034697
0.00585588812828064
0.005848761647939682
0.0058103324845433235
0.005766107700765133
0.005739191547036171
0.005735131446272135
0.0057489448226988316
0.005764257162809372
0.005775060970336199
0.005765934009104967
0.005753989797085524
0.005727833136916161
0.005701366811990738
0.005673531908541918
0.0056645553559064865
0.005686588119715452
0.0057640690356493
0.00587083725258708
0.0059729465283453465
0.005990775767713785
0.0059447335079312325
0.005837119184434414
0.005785697605460882
0.005779695231467485
0.005834948271512985
0.005883650854229927
0.005968485958874226
0.005963606759905815
0.005921115633100271
0.005778107326477766
0.005660999566316605
0.005607161670923233
0.005641225725412369
0.005697391461580992
0.005723436363041401
0.005695880390703678
0.0056405020877718925
0.005591260269284248
0.005552857648581266
0.005529469810426235
0.005518903024494648
0.005533824674785137
0.005567446351051331
0.005595408845692873
0.0055945818312466145
0.005568604450672865
0.005534851923584938
0.005530938971787691
0.005549008958041668
0.005600709468126297
0.005659321788698435
0.00578160397708416
0.005887961480766535
0.006081716623157263
0.006109052337706089
0.006187127903103828
0.006006615702062845
0.005904856137931347
0.005744271446019411
0.00568381417542696
0.005614967551082373
0.005590137094259262
0.00562238646671176
0.0056566884741187096
0.005658911541104317
0.005543363746255636
0.005466113798320293
0.005463601090013981
0.005510546732693911
0.005530454218387604
0.005527987610548735
0.005515108350664377
0.005482588429003954
0.005410951562225819
0.005330016370862722
0.00530197424814105
0.005329311825335026
0.005374843254685402
0.0053957379423081875
0.005405881442129612
0.005430188495665789
0.005484591703861952
0.005502337124198675
0.0054491134360432625
0.005353088025003672
0.0052829282358288765
0.005252889823168516
0.005250520538538694
0.005259606055915356
0.005286365747451782
0.0053249322809278965
0.005347986705601215
0.0053441994823515415
0.0053033288568258286
0.005256792064756155
0.005219967104494572
0.00519526144489646
0.0051797195337712765
0.005169420037418604
0.005169737618416548
0.005182621069252491
0.005211212206631899
0.0052482434548437595
0.005285322200506926
0.005308943800628185
0.005319198127835989
0.005312774796038866
0.00530632259324193
0.00529459910467267
0.00528093334287405
0.005321973003447056
0.005432416684925556
0.005725776311010122
0.006027683150023222
0.0066281273029744625
0.006734166294336319
0.007161511108279228
0.0065869055688381195
0.006129832938313484
0.0053504398092627525
0.005123347509652376
0.005464211571961641
0.0057221814058721066
0.005794626194983721
0.00560120539739728
0.005474680103361607
0.005204894579946995
0.005142736714333296
0.005363380536437035
0.005478642415255308
0.005433320067822933
0.005425191484391689
0.005705573596060276
0.005708188284188509
0.005426510702818632
0.005204258486628532
0.005263650324195623
0.005263032391667366
0.005280130077153444
0.00543594267219305
0.005322662182152271
0.005136718973517418
0.0051127164624631405
0.005209857132285833
0.005298262927681208
0.00540888449177146
0.005667687859386206
0.005899079144001007
0.006141332909464836
0.006128774024546146
0.005892376881092787
0.005584510508924723
0.005975333973765373
0.0071935709565877914
0.007315918803215027
0.007675196975469589
0.006462315563112497
0.00549673568457365
0.005571441259235144
0.006212640553712845
0.0060112313367426395
0.005321512930095196
0.005428517237305641
0.005358352325856686
0.0053497785702347755
0.005573616363108158
0.005375832784920931
0.005398724693804979
0.005621485412120819
0.005778593476861715
0.005989725235849619
0.006183754187077284
0.005988726858049631
0.005339108873158693
0.005299003329128027
0.00557319400832057
0.005579258315265179
0.005378113128244877
0.005136059131473303
0.005247626919299364
0.005353247281163931
0.0056328121572732925
0.007352657150477171
0.008973506279289722
0.010342124849557877
0.012064778245985508
0.016056368127465248
0.0241519957780838
0.01198459044098854
0.009592670947313309
0.020625881850719452
0.02678457275032997
0.021645642817020416
0.016821159049868584
0.013406271114945412
0.014020821079611778
0.016981689259409904
0.012939561158418655
0.013074833899736404
0.012647537514567375
0.009475472383201122
0.010796471498906612
0.010308107361197472
0.009260434657335281
0.010504837147891521
0.009126069024205208
0.008933467790484428
0.009052959270775318
0.008417109027504921
0.008678730577230453
0.008180830627679825
0.008286898024380207
0.007940581999719143
0.007908973842859268
0.007777990307658911
0.007691380567848682
0.00785331055521965
0.009564889594912529
0.01182912290096283
0.008024411275982857
0.008256087079644203
0.009054046124219894
0.0073916115798056126
0.008488589897751808
0.008027718402445316
0.008237473666667938
0.007423268631100655
0.007718414533883333
0.00748502928763628
0.00721939979121089
0.0072339684702456
0.007022340316325426
0.0071328612975776196
0.006756213027983904
0.006912759970873594
0.006681037601083517
0.0067412699572741985
0.0065955109894275665
0.006571469362825155
0.006528480909764767
0.006426455918699503
0.006412703078240156
0.00632921839132905
0.0062959883362054825
0.006240423768758774
0.0061899833381175995
0.006162117701023817
0.0060854945331811905
0.006108364090323448
0.006148762535303831
0.006102819461375475
0.006015893537551165
0.005922932177782059
0.005949174053966999
0.005904790014028549
0.005809483118355274
0.0058420863933861256
0.0057737636379897594
0.005727765616029501
0.005711765494197607
0.005701837595552206
0.005639686249196529
0.005605652462691069
0.00559528823941946
0.005553357303142548
0.005519788712263107
0.005501696839928627
0.005468460731208324
0.005446556489914656
0.005419731605798006
0.005387918557971716
0.005369980353862047
0.005342682357877493
0.005318790208548307
0.005304704420268536
0.005292232148349285
0.005280341487377882
0.005261124111711979
0.0052360366098582745
0.0052092233672738075
0.0051976414397358894
0.00518322316929698
0.00516534922644496
0.00514696491882205
0.005128615535795689
0.005114566069096327
0.005099889822304249
0.0050900219939649105
0.005071701016277075
0.005049685947597027
0.005038670264184475
0.0050219325348734856
0.005007212515920401
0.004991813562810421
0.004974806681275368
0.004961773753166199
0.004960657563060522
0.004976803436875343
0.00496253976598382
0.004921111278235912
0.0049258042126894
0.004922401625663042
0.004901339765638113
0.004896105267107487
0.004877246450632811
0.004862960893660784
0.0048646265640854836
0.0048667858354747295
0.004839209374040365
0.004835581872612238
0.004860099405050278
0.004854084923863411
0.004811781924217939
0.004801079630851746
0.0048029739409685135
0.004785049241036177
0.0047639720141887665
0.0047535281628370285
0.0047482214868068695
0.0047358316369354725
0.004718537908047438
0.004707924090325832
0.004702602047473192
0.0046983808279037476
0.004697852302342653
0.0046869609504938126
0.004666320513933897
0.0046578822657465935
0.004655824508517981
0.004644156899303198
0.0046256547793745995
0.004616078455001116
0.00461547402665019
0.004605111200362444
0.004587774630635977
0.00457799481227994
0.004570998717099428
0.004558080807328224
0.00454647047445178
0.00454356474801898
0.004563462920486927
0.004583445377647877
0.004565429873764515
0.00456472672522068
0.004576388746500015
0.004547406453639269
0.004547973163425922
0.004564092494547367
0.004560795612633228
0.004571945872157812
0.004619785584509373
0.004593502730131149
0.004530289210379124
0.004553132224828005
0.004564502276480198
0.004530665930360556
0.004508605692535639
0.004502333700656891
0.00449948338791728
0.004487627651542425
0.004472133703529835
0.004458204377442598
0.004453461151570082
0.004448665305972099
0.004436729475855827
0.004425510298460722
0.004439494106918573
0.004470952786505222
0.004442167468369007
0.004405325278639793
0.004415234550833702
0.00443103676661849
0.004425268154591322
0.004419192671775818
0.004411239642649889
0.004393031354993582
0.004375886637717485
0.00438080495223403
0.004384076688438654
0.004357683472335339
0.004350260365754366
0.004350210539996624
0.004330313298851252
0.004322984721511602
0.004336733836680651
0.0043467991054058075
0.004332789685577154
0.00431592483073473
0.0043158093467354774
0.004322100896388292
0.004364768974483013
0.004351313691586256
0.004307910334318876
0.004284871742129326
0.004306677263230085
0.004333757795393467
0.004322438966482878
0.004319820553064346
0.004305579699575901
0.004291793331503868
0.004301897715777159
0.004316833335906267
0.0043032546527683735
0.004262886010110378
0.004247335251420736
0.004257104825228453
0.004243841394782066
0.004231032449752092
0.004231181927025318
0.004216165281832218
0.004197879694402218
0.004193339962512255
0.0041889650747179985
0.004176714923232794
0.004166581202298403
0.004171396605670452
0.004194225184619427
0.004205507226288319
0.004187843296676874
0.004177477676421404
0.00417513819411397
0.00415422348305583
0.0041292086243629456
0.00414165947586298
0.004126735031604767
0.004119012970477343
0.0041239093989133835
0.004118586890399456
0.004107404034584761
0.004177684895694256
0.004297565668821335
0.0042644343338906765
0.004162274766713381
0.004109472967684269
0.004170495085418224
0.004177780821919441
0.004113285336643457
0.004114719573408365
0.004131273832172155
0.0041110278107225895
0.004090344067662954
0.004085318185389042
0.004080152604728937
0.00407561007887125
0.004059599246829748
0.004047916736453772
0.004042194224894047
0.004038580693304539
0.004031926393508911
0.0040198881179094315
0.0040034158155322075
0.003998868633061647
0.003998686093837023
0.003994508646428585
0.003999932669103146
0.003997722174972296
0.003979520406574011
0.003971352241933346
0.00395937217399478
0.003954633604735136
0.003958518151193857
0.003949062433093786
0.003933447413146496
0.003925255034118891
0.003926141653209925
0.003927287179976702
0.003928865771740675
0.0039259218610823154
0.0039091557264328
0.0038945681881159544
0.003894507186487317
0.003896979382261634
0.003905775723978877
0.00391667103394866
0.003911226522177458
0.003891427768394351
0.0038790071848779917
0.0038787813391536474
0.0038913851603865623
0.003899825969710946
0.0038930505979806185
0.0038762916810810566
0.003860965371131897
0.003854339709505439
0.0038595099467784166
0.003872774774208665
0.0038758234586566687
0.003866097889840603
0.003846694016829133
0.0038341511972248554
0.003843388520181179
0.0038506018463522196
0.0038375165313482285
0.0038270847871899605
0.0038228463381528854
0.0038120215758681297
0.0038030147552490234
0.0038064660038799047
0.0038138125091791153
0.0038263853639364243
0.003838385222479701
0.00382793927565217
0.0038163557182997465
0.00380444573238492
0.0037847321946173906
0.003797834971919656
0.003814320545643568
0.0037974840961396694
0.003778946353122592
0.0037748063914477825
0.0037704571150243282
0.003769942559301853
0.003773215925320983
0.0037789021153002977
0.003786572488024831
0.003802984021604061
0.0038330680690705776
0.0038279062137007713
0.003793030511587858
0.003756666788831353
0.003743179142475128
0.0037559422198683023
0.0037718622479587793
0.003776747267693281
0.003756600199267268
0.0037347148172557354
0.003738560015335679
0.003748693037778139
0.0037345057353377342
0.003722095862030983
0.003733815159648657
0.0037355993408709764
0.0037315310910344124
0.0037363599985837936
0.0037297566886991262
0.003720654873177409
0.0037262653931975365
0.0037201200611889362
0.003695117076858878
0.0036781784147024155
0.003681597765535116
0.0036936085671186447
0.0036997057031840086
0.0037090794648975134
0.003739976091310382
0.003835040610283613
0.003951487131416798
0.003973355051130056
0.003969996236264706
0.003988602664321661
0.00389898382127285
0.00376739795319736
0.003714408492669463
0.003767381189391017
0.0038261606823652983
0.0038328063674271107
0.0038028107956051826
0.003749655559659004
0.003732951357960701
0.0037313217762857676
0.003722507506608963
0.0037133418954908848
0.0037103297654539347
0.003698845859616995
0.003680663648992777
0.0036811912432312965
0.003692236263304949
0.0036936108954250813
0.0036819574888795614
0.003664430696517229
0.0036610474344342947
0.003664044663310051
0.0036838059313595295
0.0037304721772670746
0.003691350109875202
0.0036308555863797665
0.0036452452186495066
0.0036804182454943657
0.003662202972918749
0.00361855560913682
0.0036172911059111357
0.003636098699644208
0.0036290057469159365
0.003606358775869012
0.0035926983691751957
0.0035987994633615017
0.0036082786973565817
0.003613560926169157
0.0036277216859161854
0.0036680817138403654
0.0037004260811954737
0.003696616506204009
0.003626625519245863
0.003571165259927511
0.003569406922906637
0.003597361734136939
0.00361041072756052
0.0035995396319776773
0.0035987708251923323
0.003603007411584258
0.003597851609811187
0.0036069860216230154
0.003587323008105159
0.003539883531630039
0.0035340783651918173
0.003565786173567176
0.0035765955690294504
0.003557545831426978
0.0035540193784981966
0.0035827034153044224
0.0036153928376734257
0.0036627822555601597
0.0036429748870432377
0.0035930166486650705
0.003570310538634658
0.0035770791582763195
0.0035722774919122458
0.0035235651303082705
0.003508865600451827
0.003554239636287093
0.003600538708269596
0.0036214140709489584
0.003622142132371664
0.003592264838516712
0.0035564617719501257
0.0035269218496978283
0.0035057123750448227
0.0034936300944536924
0.0035125326830893755
0.0035470754373818636
0.003547508269548416
0.0035289155784994364
0.0035076765343546867
0.003502972424030304
0.0035120677202939987
0.003516285214573145
0.003491724841296673
0.003448470262810588
0.0034327202010899782
0.0034522488713264465
0.0034728250466287136
0.0034711752086877823
0.0034485349897295237
0.0034450883977115154
0.003487663110718131
0.003577835625037551
0.003724768990650773
0.0038079668302088976
0.003860845696181059
0.0037660773377865553
0.0036688533145934343
0.0036362090613693
0.003625647397711873
0.003617715323343873
0.0035347766242921352
0.0035242470912635326
0.0035731971729546785
0.0035671789664775133
0.0034964766819030046
0.0034414613619446754
0.003468317911028862
0.003519007470458746
0.0035110441967844963
0.0034668452572077513
0.0034442483447492123
0.003456937149167061
0.0034763009753078222
0.003465081099420786
0.0034305425360798836
0.0034001136664301157
0.0033985122572630644
0.0034143775701522827
0.0034209878649562597
0.0034104418009519577
0.0033855559304356575
0.0033697891049087048
0.00336707616224885
0.003374415449798107
0.0033817836083471775
0.0033810469321906567
0.003372824750840664
0.003356676083058119
0.003351255552843213
0.003364893142133951
0.0034115014132112265
0.0035039393696933985
0.00370225147344172
0.004008965566754341
0.004410444293171167
0.00456602917984128
0.004392559174448252
0.0038505231495946646
0.0035605821758508682
0.003512675641104579
0.0036084605380892754
0.003640776500105858
0.0035773147828876972
0.0035551763139665127
0.0035415685269981623
0.003525214269757271
0.003479404142126441
0.0034405640326440334
0.0034553862642496824
0.0034870016388595104
0.0034615020267665386
0.003388146637007594
0.0033738440833985806
0.0034112855792045593
0.0034249566961079836
0.0034095330629497766
0.0033797381911426783
0.003365500830113888
0.003363049356266856
0.0033665159717202187
0.0033576341811567545
0.00333185656927526
0.0033142033498734236
0.0033169954549521208
0.0033311150036752224
0.0033405248541384935
0.0033363155089318752
0.003317998256534338
0.0032943428959697485
0.0032739751040935516
0.003266776679083705
0.0032791458070278168
0.0033147959038615227
0.0033424408175051212
0.003337512956932187
0.0032921878155320883
0.003253038041293621
0.003245454980060458
0.0032646271865814924
0.0032928145956248045
0.003323837649077177
0.0033414752688258886
0.0033289864659309387
0.0032987366430461407
0.003281910438090563
0.003286944469437003
0.0033181244507431984
0.003346942598000169
0.0033813142217695713
0.0033466166350990534
0.0032821716740727425
0.0032199204433709383
0.0032120340038090944
0.0032448917627334595
0.0032706130295991898
0.0032759078312665224
0.003250374924391508
0.003216016571968794
0.003191388677805662
0.0031885546632111073
0.0032124037388712168
0.0032643317244946957
0.0033472804352641106
0.0034033549018204212
0.0034691370092332363
0.0034892612602561712
0.0035736949648708105
0.003619065275415778
0.003739104839041829
0.003794922726228833
0.0037087183445692062
0.003505959175527096
0.0034071507398039103
0.0034601627849042416
0.0035538962110877037
0.0036897053942084312
0.0036482263822108507
0.00354232219979167
0.003326920559629798
0.0032239467836916447
0.0032521027605980635
0.003330315463244915
0.003408120945096016
0.003415440209209919
0.003379226429387927
0.0032740586902946234
0.00320614455267787
0.0031823802273720503
0.003183141350746155
0.0031950371339917183
0.003211711999028921
0.0032382553908973932
0.003247157670557499
0.003245701314881444
0.0032202708534896374
0.003208140842616558
0.00319676729850471
0.0031867471989244223
0.0031770362984389067
0.0031784996390342712
0.0031792931258678436
0.003159387269988656
0.0031289542093873024
0.0031107503455132246
0.0031104213558137417
0.0031170824076980352
0.003136837389320135
0.0031827858183532953
0.0032709618099033833
0.0033424810972064734
0.003395981388166547
0.003363128751516342
0.0033385741990059614
0.003262636950239539
0.0031680529937148094
0.0030833291821181774
0.003075609914958477
0.003116613021120429
0.003150755073875189
0.0031746404711157084
0.00319490535184741
0.0032052621245384216
0.003174450248479843
0.003116872161626816
0.0030806369613856077
0.0030772623140364885
0.003085729433223605
0.0031048001255840063
0.0031620007939636707
0.0032241821754723787
0.0033016600646078587
0.0033269249834120274
0.0034608058631420135
0.003706439631059766
0.004183791112154722
0.0041709779761731625
0.004387679509818554
0.0045568388886749744
0.005668058060109615
0.0072214240208268166
0.012718752026557922
0.0368618443608284
0.1038854569196701
0.10224078595638275
0.06405415385961533
0.045576442033052444
0.1027684211730957
0.116359643638134
0.0692022442817688
0.08175434172153473
0.05465032160282135
0.05307602882385254
0.029932383447885513
0.031158173456788063
0.032029975205659866
0.01921698823571205
0.026333846151828766
0.0527840256690979
0.06735486537218094
0.03125758841633797
0.0535474456846714
0.020575588569045067
0.044984910637140274
0.023340586572885513
0.03604648634791374
0.025143418461084366
0.021776391193270683
0.026956874877214432
0.018958324566483498
0.02440660260617733
0.02116386778652668
0.018947124481201172
0.021476972848176956
0.018285132944583893
0.01911666989326477
0.019219884648919106
0.01777578331530094
0.018453851342201233
0.017760058864951134
0.01735483482480049
0.01764669455587864
0.016973810270428658
0.016779763624072075
0.01685444638133049
0.016273267567157745
0.01621313951909542
0.01611844263970852
0.01575751043856144
0.015690410509705544
0.015495049767196178
0.015254693105816841
0.015139387920498848
0.01496803481131792
0.014729426242411137
0.014626017771661282
0.014425331726670265
0.014269108884036541
0.014118407852947712
0.013946246355772018
0.013801698572933674
0.013636493124067783
0.01349460519850254
0.013352637179195881
0.01319882832467556
0.013065842911601067
0.012923446483910084
0.012785960920155048
0.012659981846809387
0.0125223807990551
0.0124015212059021
0.012279708869755268
0.012150063179433346
0.012035845778882504
0.011918086558580399
0.011802636086940765
0.011692781001329422
0.011581061407923698
0.011475877836346626
0.011368492618203163
0.011265545152127743
0.011165340431034565
0.011065907776355743
0.010969378054141998
0.010873512364923954
0.01077917218208313
0.010687975212931633
0.010598437860608101
0.010511154308915138
0.010424458421766758
0.01033841259777546
0.010253739543259144
0.01017146185040474
0.010090265423059464
0.010012716986238956
0.009934739209711552
0.009857327677309513
0.0097811883315444
0.00970663782209158
0.00963515229523182
0.009563297033309937
0.009492876939475536
0.009424382820725441
0.009354837238788605
0.009286976419389248
0.009221126325428486
0.00915751326829195
0.009092303924262524
0.009027822874486446
0.008965310640633106
0.008904105983674526
0.00884287990629673
0.008782980032265186
0.008723023347556591
0.008665995672345161
0.008607866242527962
0.008550369180738926
0.008494602516293526
0.008440066128969193
0.008385981433093548
0.008331677876412868
0.00827824417501688
0.00822804868221283
0.008180536329746246
0.008131163194775581
0.008077495731413364
0.008025601506233215
0.007977185770869255
0.007930620573461056
0.007882693782448769
0.00783455092459917
0.007786912377923727
0.007742089685052633
0.007698220666497946
0.007656198926270008
0.007619073148816824
0.007594328373670578
0.0075632547959685326
0.007510726805776358
0.007444998249411583
0.007417770568281412
0.007386248093098402
0.007331347558647394
0.007304930593818426
0.007272869348526001
0.007219352293759584
0.007195016369223595
0.007165169343352318
0.00711565837264061
0.0070925382897257805
0.007062589284032583
0.007017096038907766
0.006995583884418011
0.006962088868021965
0.006926459260284901
0.0069048358127474785
0.006872013211250305
0.006838995032012463
0.006818114779889584
0.006782775744795799
0.006754681933671236
0.006731369998306036
0.006698976270854473
0.006672345567494631
0.00664738193154335
0.006617603823542595
0.006596044171601534
0.006568174343556166
0.006540968082845211
0.006518976297229528
0.006497230846434832
0.006477642804384232
0.006452362053096294
0.006419976241886616
0.006399739999324083
0.00637754425406456
0.0063509708270430565
0.0063248430378735065
0.006302193272858858
0.006282017100602388
0.006260298192501068
0.006237750872969627
0.0062179965898394585
0.006192461121827364
0.00616727489978075
0.006147351581603289
0.006126223132014275
0.006103211548179388
0.006078001577407122
0.006056709215044975
0.006038658320903778
0.006019386928528547
0.006014449521899223
0.006023769732564688
0.00599268963560462
0.005955993663519621
0.005945894867181778
0.005929124541580677
0.005900354124605656
0.005877278745174408
0.005864216946065426
0.0058296299539506435
0.0058129034005105495
0.0057898652739822865
0.00576867675408721
0.005737912375479937
0.0057188826613128185
0.005697260610759258
0.005674706306308508
0.005648705177009106
0.005628965329378843
0.005604567937552929
0.005583333782851696
0.005560665391385555
0.005544931162148714
0.005527614150196314
0.0055074989795684814
0.005481896456331015
0.005452919285744429
0.005430315155535936
0.0054138340055942535
0.005395382642745972
0.005368296056985855
0.00534112099558115
0.005319282878190279
0.005300973076373339
0.005280550103634596
0.0052558970637619495
0.005229485221207142
0.005207914859056473
0.005189192481338978
0.0051790340803563595
0.00518124271184206
0.005169582087546587
0.005129076074808836
0.005105723161250353
0.005094998981803656
0.005076524335891008
0.005063425749540329
0.005030215717852116
0.005013589281588793
0.005007109139114618
0.004979277960956097
0.004958753008395433
0.004940352868288755
0.004919225350022316
0.004907894879579544
0.004890027921646833
0.004877112805843353
0.004867016803473234
0.004855481442064047
0.004828224424272776
0.0048129060305655
0.004797881469130516
0.004785528406500816
0.0047803111374378204
0.004769114777445793
0.004753241315484047
0.004736021626740694
0.004719515331089497
0.004703752230852842
0.0046972595155239105
0.004687923472374678
0.0046684835106134415
0.004659939091652632
0.004651177674531937
0.004632977303117514
0.004622644744813442
0.004614054691046476
0.004596408922225237
0.004585545044392347
0.004572245758026838
0.004557404667139053
0.004550405777990818
0.004544790368527174
0.004538677632808685
0.004536905791610479
0.004526354372501373
0.004496714565902948
0.004498181864619255
0.004489722196012735
0.004473213572055101
0.004468903411179781
0.004446897655725479
0.004437442868947983
0.00442991079762578
0.004416904412209988
0.004410229157656431
0.0043953885324299335
0.004383855499327183
0.004375329706817865
0.004362906329333782
0.0043536038137972355
0.004341992549598217
0.004332107957452536
0.0043241120874881744
0.004322465509176254
0.00431963661685586
0.0043108402751386166
0.004294243175536394
0.004282512702047825
0.004281104076653719
0.004268007352948189
0.004250578116625547
0.004247478675097227
0.004243404138833284
0.0042317151091992855
0.004216876812279224
0.004204723984003067
0.004198513925075531
0.004189614672213793
0.004176773596554995
0.0041693272069096565
0.004160495940595865
0.004151056054979563
0.004142016638070345
0.004130897112190723
0.00412058224901557
0.004114351235330105
0.004106893669813871
0.004099932964891195
0.004099024459719658
0.004089369438588619
0.004075518809258938
0.004072093404829502
0.00406163465231657
0.0040556760504841805
0.004045615438371897
0.004032936412841082
0.004029629752039909
0.004020207561552525
0.004008446354418993
0.004000546410679817
0.003995297476649284
0.003988639917224646
0.003985871095210314
0.003982336260378361
0.003965829964727163
0.003954232670366764
0.0039547705091536045
0.003945465665310621
0.003935164771974087
0.003928628284484148
0.003917692229151726
0.003908155485987663
0.0039034965448081493
0.003897177055478096
0.003888688050210476
0.0038816630840301514
0.0038745193742215633
0.00386753655038774
0.0038640950806438923
0.0038648832123726606
0.003861440811306238
0.003846127074211836
0.003842900739982724
0.0038368867244571447
0.0038280142471194267
0.0038238787092268467
0.00381358596496284
0.00380142405629158
0.003799038240686059
0.003791283583268523
0.0037803263403475285
0.0037761901039630175
0.0037761107087135315
0.0037715728394687176
0.003771456191316247
0.003763715736567974
0.0037485253997147083
0.003747293958440423
0.003750335657969117
0.00373385869897902
0.0037196138873696327
0.0037172988522797823
0.0037131800781935453
0.003706492716446519
0.003704833798110485
0.0036925929598510265
0.003682253882288933
0.003676889929920435
0.0036725173704326153
0.003665549447759986
0.003659480018541217
0.0036487109027802944
0.0036413685884326696
0.0036363413091748953
0.0036301808431744576
0.003633325919508934
0.00367537559941411
0.0037556937895715237
0.003695329651236534
0.003668996039777994
0.0037426548078656197
0.003718601306900382
0.003670378355309367
0.0037323988508433104
0.003692211816087365
0.003659950103610754
0.003703078953549266
0.00364849716424942
0.003647848032414913
0.0036586816422641277
0.0036207856610417366
0.003617840353399515
0.003607050282880664
0.0035950595047324896
0.0035912503954023123
0.003572463756427169
0.0035677917767316103
0.0035564093850553036
0.0035469529684633017
0.0035426844842731953
0.0035310564562678337
0.0035208824556320906
0.0035132074262946844
0.003501944011077285
0.0034956862218677998
0.0034896577708423138
0.0034805776085704565
0.0034750618506222963
0.0034740983974188566
0.0035051831509917974
0.0035508766304701567
0.003572199959307909
0.003494313219562173
0.0035065538249909878
0.0035462193191051483
0.0034974280279129744
0.003498554229736328
0.003516729921102524
0.0034782900474965572
0.0034851597156375647
0.0034826609771698713
0.0034591583535075188
0.0034569541458040476
0.0034546481911092997
0.003433832898736
0.003427221905440092
0.0034266693983227015
0.003406377276405692
0.0033995730336755514
0.0033982356544584036
0.0033872213680297136
0.0033767749555408955
0.003367889206856489
0.0033652973361313343
0.0033580276649445295
0.0033508355263620615
0.0033447344321757555
0.0033358184155076742
0.00332821998745203
0.0033243903890252113
0.003319709561765194
0.0033158925361931324
0.00330987386405468
0.003303122939541936
0.0032945084385573864
0.003289220854640007
0.0032880306243896484
0.003287294413894415
0.0033012337516993284
0.0033376365900039673
0.0033306593541055918
0.0032937985379248857
0.00330368266440928
0.0033125507179647684
0.0032939710654318333
0.0032909270375967026
0.0032944672275334597
0.003276295028626919
0.0032763539347797632
0.003268537111580372
0.0032644602470099926
0.0032529563177376986
0.0032438328489661217
0.0032417788170278072
0.00323393358848989
0.0032305410131812096
0.0032210713252425194
0.003215341828763485
0.0032104800920933485
0.003203975735232234
0.003203420899808407
0.003206821158528328
0.003217278979718685
0.0032161881681531668
0.0031974867451936007
0.0031873052939772606
0.0031906685326248407
0.0031913432758301497
0.0031826356425881386
0.0031711028423160315
0.003167474642395973
0.0031701340340077877
0.0031638212967664003
0.0031556461472064257
0.0031475091818720102
0.003143640235066414
0.00314304674975574
0.003139059292152524
0.0031412250827997923
0.0031423543114215136
0.0031295164953917265
0.0031242938712239265
0.0031205026898533106
0.0031221448443830013
0.003121285932138562
0.003114447696134448
0.003109350800514221
0.0030993802938610315
0.0030970049556344748
0.003095237771049142
0.0030923341400921345
0.003096856875345111
0.0030913527589291334
0.00308243534527719
0.003074158215895295
0.003071503946557641
0.0030719966161996126
0.003067943500354886
0.0030627138912677765
0.0030576984863728285
0.003050279337912798
0.0030469123739749193
0.003044683253392577
0.0030416054651141167
0.0030374261550605297
0.0030393812339752913
0.0030792912002652884
0.003163503250107169
0.0031755378004163504
0.003086271695792675
0.003140331245958805
0.003167176153510809
0.0030979097355157137
0.0031420188024640083
0.0031306217424571514
0.0030989579390734434
0.0031220149248838425
0.0031024839263409376
0.0030785209964960814
0.0031013572588562965
0.0030733661260455847
0.0030600358732044697
0.003071162849664688
0.003046560799703002
0.0030384394340217113
0.003046198282390833
0.0030298978090286255
0.003016568487510085
0.0030210656113922596
0.0030123942997306585
0.0029977187514305115
0.0029967569280415773
0.0029940996319055557
0.0029852641746401787
0.0029794294387102127
0.0029770941473543644
0.0029701150488108397
0.0029628488700836897
0.0029585068114101887
0.002955801784992218
0.0029510187450796366
0.002947784960269928
0.00294398982077837
0.0029389760456979275
0.0029336526058614254
0.0029292311519384384
0.002926149172708392
0.0029230129439383745
0.0029184422455728054
0.0029152045026421547
0.00291312369517982
0.002918157959356904
0.002930747577920556
0.0029415825847536325
0.002918429207056761
0.002915780758485198
0.002928477479144931
0.0029164282605051994
0.002907323185354471
0.00291618169285357
0.0029080647509545088
0.0028946916572749615
0.0028959650080651045
0.0028968502301722765
0.0028918548487126827
0.0028812203090637922
0.0028764454182237387
0.00287873693741858
0.0028783599846065044
0.0028763748705387115
0.0028670565225183964
0.002859775209799409
0.0028599221259355545
0.0028578438796103
0.0028560629580169916
0.0028580566868185997
0.0028537979815155268
0.002849508775398135
0.0028438246808946133
0.0028389969374984503
0.0028393215034157038
0.0028362078592181206
0.0028380912262946367
0.0028490079566836357
0.002859921660274267
0.00285985111258924
0.0028365065809339285
0.0028351182118058205
0.0028482680208981037
0.002831000369042158
0.0028180985245853662
0.0028262773994356394
0.002827245509251952
0.0028247241862118244
0.00281229498796165
0.0028054399881511927
0.002809845609590411
0.0028041773475706577
0.002802052302286029
0.002795390086248517
0.0027903954032808542
0.0027904773596674204
0.002784665208309889
0.0027859287802129984
0.0028050527907907963
0.002850104821845889
0.002868584357202053
0.0028341091237962246
0.0028180773369967937
0.00286096497438848
0.002830453449860215
0.0028237919323146343
0.0028436793945729733
0.0028223847039043903
0.002805184107273817
0.002816949039697647
0.0028125152457505465
0.0027903919108211994
0.002792395418509841
0.0027971246745437384
0.002778835128992796
0.002772442763671279
0.0027726294938474894
0.002771280473098159
0.002763477386906743
0.002752537140622735
0.0027524689212441444
0.0027518693823367357
0.0027515774127095938
0.002762054791674018
0.002755812369287014
0.002745737787336111
0.002740847412496805
0.002738122595474124
0.002742307260632515
0.002731860848143697
0.002728630555793643
0.0027253814041614532
0.002717897528782487
0.002716617425903678
0.0027130907401442528
0.002710561268031597
0.002718800213187933
0.002755669178441167
0.0028111853171139956
0.002788532990962267
0.0027262635994702578
0.0027702972292900085
0.002802498172968626
0.0027440153062343597
0.0027412832714617252
0.0027739563956856728
0.0027562889736145735
0.0027322806417942047
0.0027300852816551924
0.002740273019298911
0.0027315234765410423
0.002708870219066739
0.0027148646768182516
0.00271808379329741
0.0027064462192356586
0.0026979015674442053
0.0026937315706163645
0.0026938512455672026
0.0026865664403885603
0.002679023891687393
0.0026763426139950752
0.002673614537343383
0.002671290887519717
0.002672449452802539
0.002678981050848961
0.002678654156625271
0.002667076187208295
0.0026606968604028225
0.002659763675183058
0.002660932717844844
0.0026529543101787567
0.0026493421755731106
0.0026470657903701067
0.0026427721604704857
0.0026441537775099277
0.0026522071566432714
0.0026637897826731205
0.00266727595590055
0.0026497214566916227
0.0026335360016673803
0.0026452108286321163
0.0026475144550204277
0.0026334342546761036
0.0026286852080374956
0.0026256225537508726
0.0026283750776201487
0.002631082432344556
0.0026235301047563553
0.002614458790048957
0.0026150066405534744
0.002610657596960664
0.002610079012811184
0.002611729549244046
0.0026089234743267298
0.002613970311358571
0.0026230458170175552
0.0026144415605813265
0.0026081353425979614
0.002602348104119301
0.0025969925336539745
0.0026051655877381563
0.0026023813989013433
0.0025917773600667715
0.002590891905128956
0.002585614798590541
0.0025807484053075314
0.002582019427791238
0.002578237559646368
0.002575113670900464
0.0025876977015286684
0.0026224819011986256
0.002683591330423951
0.002679280238226056
0.002609026152640581
0.0026118457317352295
0.0026623462326824665
0.002630594652146101
0.002590748481452465
0.002623552456498146
0.0026308137457817793
0.0025924344081431627
0.002589067444205284
0.002602947875857353
0.0025975671596825123
0.002583469031378627
0.0025722829159349203
0.0025736147072166204
0.0025812468957155943
0.002568368101492524
0.002555947517976165
0.0025580632500350475
0.0025582467205822468
0.0025577859487384558
0.0025557978078722954
0.002543421695008874
0.0025364086031913757
0.0025370719376951456
0.002539188601076603
0.0025424889754503965
0.002550097880885005
0.0025513283908367157
0.0025416361168026924
0.0025307119358330965
0.002526601543650031
0.0025318411644548178
0.002538627479225397
0.0025308416225016117
0.002520731883123517
0.002515521366149187
0.0025132091250270605
0.0025140533689409494
0.0025178284849971533
0.002519658301025629
0.002522981958463788
0.002522452501580119
0.0025139166973531246
0.0025018854066729546
0.002500707982107997
0.00250412174500525
0.0025077220052480698
0.002515659900382161
0.002523420611396432
0.0025189584121108055
0.002500994363799691
0.0024913146626204252
0.0024971116799861193
0.002503754338249564
0.0025063881184905767
0.0024995864368975163
0.0024914024397730827
0.00248576863668859
0.002481900854036212
0.0024786663707345724
0.0024818864185363054
0.0024851521011441946
0.002487155143171549
0.0024993885308504105
0.002523335861042142
0.002519406145438552
0.0024948169011622667
0.0024948003701865673
0.0024952085223048925
0.002499320777133107
0.0025016125291585922
0.0024858154356479645
0.0024819301906973124
0.0024813225027173758
0.002474587643519044
0.002474352717399597
0.002477811649441719
0.0024813846684992313
0.002494045300409198
0.002507441909983754
0.0024889539927244186
0.0024679661728441715
0.002465507946908474
0.0024655626621097326
0.0024772523902356625
0.002484107855707407
0.002474231645464897
0.0024594843853265047
0.002459474140778184
0.0024573931004852057
0.0024532487150281668
0.002461029449477792
0.0024670748971402645
0.0024719915818423033
0.002487687859684229
0.0024917765986174345
0.002464753808453679
0.0024493292439728975
0.002454060362651944
0.002456689951941371
0.002460278570652008
0.0024577577132731676
0.002448353683575988
0.0024343382101505995
0.0024301304947584867
0.002430774737149477
0.002430136315524578
0.0024438216350972652
0.0025059187319129705
0.0026061648968607187
0.0026377311442047358
0.0025751653593033552
0.0024919777642935514
0.002520230831578374
0.002591373398900032
0.0025156191550195217
0.0024843590799719095
0.00253302208147943
0.0025243640411645174
0.002483777003362775
0.0024752612225711346
0.0024942122399806976
0.0024871148634701967
0.002454894594848156
0.002450075699016452
0.0024584070779383183
0.002453019144013524
0.002442860510200262
0.0024345386773347855
0.0024229921400547028
0.002422804944217205
0.002425170736387372
0.00242693442851305
0.002433809917420149
0.002436713082715869
0.0024172684643417597
0.00240268069319427
0.0024068583734333515
0.002405178267508745
0.002396854804828763
0.0023967870511114597
0.002387778600677848
0.002381114289164543
0.0023850013967603445
0.0023888638243079185
0.002388102002441883
0.002394474809989333
0.0024064627941697836
0.0024048539344221354
0.0023796837776899338
0.002377775963395834
0.0023831676226109266
0.0023753847926855087
0.0023717365693300962
0.002372837159782648
0.002364635933190584
0.0023624373134225607
0.002364481333643198
0.002361430088058114
0.0023540917318314314
0.002348729409277439
0.002349630929529667
0.002354854252189398
0.0023638573475182056
0.0024074672255665064
0.0025248564779758453
0.0026349062100052834
0.0026380904018878937
0.0024520850274711847
0.002438003197312355
0.002510747639462352
0.0025065285153687
0.002441165968775749
0.0024339882656931877
0.002491565654054284
0.002464764053002
0.002415525959804654
0.002442532917484641
0.00246295053511858
0.002434787806123495
0.0024099857546389103
0.0024123163893818855
0.002427484840154648
0.0024131645914167166
0.0023894216865301132
0.0023925199639052153
0.0024002264253795147
0.002391201676800847
0.002379130106419325
0.0023742758203297853
0.0023738229647278786
0.0023676371201872826
0.0023607457987964153
0.0023606785107403994
0.0023546486627310514
0.0023463754914700985
0.0023449535947293043
0.0023403549566864967
0.0023356613237410784
0.002333684591576457
0.0023323618806898594
0.00232836976647377
0.002327198162674904
0.0023360929917544127
0.0023681384045630693
0.002423594007268548
0.0024170626420527697
0.0023733030539005995
0.0023578659165650606
0.0023604449816048145
0.002378192963078618
0.0023709083907306194
0.0023350617848336697
0.0023388059344142675
0.002361005637794733
0.002348983194679022
0.0023279835004359484
0.0023230486549437046
0.002321268431842327
0.0023180327843874693
0.002321886597201228
0.002318460028618574
0.0023066557478159666
0.002298278734087944
0.0022988624405115843
0.002295195823535323
0.0022924738004803658
0.0022992058657109737
0.002310648327693343
0.0023159959819167852
0.002327817492187023
0.0023354629520326853
0.002308869268745184
0.0022860169410705566
0.0023045348934829235
0.0023108578752726316
0.0023063283879309893
0.0023027374409139156
0.002285296330228448
0.002278944244608283
0.002287092851474881
0.002285959431901574
0.002285303780809045
0.0022979804780334234
0.002316628582775593
0.0023172106593847275
0.0023051504977047443
0.002291254233568907
0.0022767437621951103
0.002281203167513013
0.0022933620493859053
0.002286786213517189
0.0022757151164114475
0.0022672340273857117
0.0022584195248782635
0.002254085848107934
0.0022580099757760763
0.002265656366944313
0.0022829039953649044
0.00231132167391479
0.0023284589406102896
0.002314843237400055
0.0022742822766304016
0.0022595820482820272
0.002285322640091181
0.0022893957793712616
0.002272335346788168
0.002262194873765111
0.0022493358701467514
0.002249093260616064
0.002260924316942692
0.0022638370282948017
0.0022685809526592493
0.002274296246469021
0.0022570102009922266
0.0022368556819856167
0.0022388033103197813
0.0022427025251090527
0.002241239883005619
0.0022447563242167234
0.002252734499052167
0.0022505405358970165
0.002234448678791523
0.002229076810181141
0.0022348391357809305
0.0022290158085525036
0.0022166622802615166
0.002216244349256158
0.0022229545284062624
0.0022190241143107414
0.002212204271927476
0.002209555124863982
0.0022137328051030636
0.0022239761892706156
0.0022580260410904884
0.002327801426872611
0.002459922106936574
0.002528358716517687
0.00238050171174109
0.0022830318193882704
0.002359602600336075
0.002395643386989832
0.002361153718084097
0.00230333860963583
0.002287008799612522
0.0023451887536793947
0.0023402103688567877
0.0022667795419692993
0.002279654610902071
0.002309885574504733
0.002286529866978526
0.0022698836401104927
0.00225778017193079
0.0022447798401117325
0.002259820466861129
0.002269634511321783
0.0022432145196944475
0.0022256048396229744
0.002231073332950473
0.0022266050800681114
0.0022235442884266376
0.0022251885384321213
0.002217282075434923
0.0022030773106962442
0.0021984828636050224
0.0022004172205924988
0.0022005296777933836
0.002194562926888466
0.0021881614811718464
0.002189317950978875
0.002197681926190853
0.0022099476773291826
0.0022169090807437897
0.002221235539764166
0.002234007930383086
0.0022228090092539787
0.002194936154410243
0.0021874660160392523
0.0021967515349388123
0.002198014874011278
0.0021968192886561155
0.002200331073254347
0.002197055844590068
0.0021830620244145393
0.002176158595830202
0.002174652647227049
0.0021726288832724094
0.0021718123462051153
0.002172892214730382
0.0021811777260154486
0.002204673597589135
0.002233330626040697
0.0022653581108897924
0.0022753444500267506
0.002239704830572009
0.0021892841905355453
0.002178588882088661
0.00220008403994143
0.002208914142102003
0.0021970239467918873
0.002181953052058816
0.0021736864000558853
0.002174987457692623
0.0021789271850138903
0.0021858736872673035
0.002193090505897999
0.0021956716664135456
0.0021866345778107643
0.002173095941543579
0.002161253010854125
0.0021575740538537502
0.002158127259463072
0.002157613867893815
0.0021577938459813595
0.0021669063717126846
0.0021823213901370764
0.002203252399340272
0.002208912279456854
0.0022012609988451004
0.0021915321704000235
0.002169641898944974
0.0021574455313384533
0.002167016500607133
0.0021855246741324663
0.0021888427436351776
0.00216667796485126
0.00214935839176178
0.0021482661832123995
0.0021571414545178413
0.002157768700271845
0.0021427508909255266
0.002143431920558214
0.002160394098609686
0.002163842087611556
0.0021668134722858667
0.002186475321650505
0.0022108093835413456
0.0022202725522220135
0.0021804221905767918
0.0021433166693896055
0.0021455467212945223
0.002161322394385934
0.00216113543137908
0.0021511928644031286
0.0021568741649389267
0.0021602532360702753
0.0021465448662638664
0.002129744505509734
0.002130746841430664
0.0021377429366111755
0.0021339680533856153
0.0021227672696113586
0.00212481920607388
0.00214233691804111
0.002167223021388054
0.0021994702983647585
0.0022330591455101967
0.0023022880777716637
0.0023497005458921194
0.002267412142828107
0.002163106808438897
0.0021823071874678135
0.0022421875037252903
0.002236229833215475
0.0022130953148007393
0.0021937259007245302
0.002175366273149848
0.0021775932982563972
0.002197098219767213
0.002197044435888529
0.0021657501347362995
0.0021474286913871765
0.00215249159373343
0.002155130263417959
0.0021547111682593822
0.0021576175931841135
0.002168992767110467
0.002175348810851574
0.0021625265944749117
0.002138557145372033
0.0021250350400805473
0.0021191348787397146
0.002115317853167653
0.002111118985339999
0.002115671057254076
0.0021288658026605844
0.002149618696421385
0.002177284797653556
0.002177055459469557
0.002158514689654112
0.002147735096514225
0.0021542587783187628
0.0021393669303506613
0.0021087180357426405
0.0021226543467491865
0.002142017474398017
0.0021268529817461967
0.0021108833607286215
0.0021193446591496468
0.002129574306309223
0.002122192643582821
0.0021048032213002443
0.0021100519225001335
0.0021217342000454664
0.002124243415892124
0.0021202866919338703
0.002121619414538145
0.002134374575689435
0.0021515809930860996
0.0021411271300166845
0.002118275733664632
0.0020996341481804848
0.002099857898429036
0.002098747994750738
0.0020859413780272007
0.00207583699375391
0.0020828202832490206
0.00210379040800035
0.002138450974598527
0.0021763918921351433
0.0022178732324391603
0.002265972550958395
0.002265891060233116
0.0022204238921403885
0.002117404481396079
0.002103471662849188
0.002169706393033266
0.0021940930746495724
0.0021596529986709356
0.002118258038535714
0.0021278606727719307
0.0021323147229850292
0.0021083347965031862
0.0021123585756868124
0.002132734749466181
0.002120652934536338
0.0020960436668246984
0.0020960993133485317
0.0021038816776126623
0.0020960017573088408
0.002079638186842203
0.002071482827886939
0.0020771955605596304
0.002083503408357501
0.0020892848260700703
0.002084464766085148
0.0020857222843915224
0.002118908567354083
0.0021892222575843334
0.0022691343910992146
0.002261135959997773
0.002211898099631071
0.0021453381050378084
0.00210189470089972
0.002111629815772176
0.0021560185123234987
0.0021915112156420946
0.0021630770061165094
0.002093283226713538
0.0020841059740632772
0.0021250280551612377
0.0021375196520239115
0.0021214582957327366
0.00210642465390265
0.002099034609273076
0.0020905814599245787
0.00207750266417861
0.002078850055113435
0.0020950790494680405
0.0020998548716306686
0.0020884161349385977
0.0020609896164387465
0.002052523661404848
0.002065835753455758
0.0020892962347716093
0.0020978455431759357
0.0020642841700464487
0.0020481303799897432
0.002074666554108262
0.0021046926267445087
0.0021218848414719105
0.0021278448402881622
0.002168230013921857
0.002214886713773012
0.002202482894062996
0.0021212808787822723
0.0020664616022258997
0.0020942820701748133
0.0021245647221803665
0.00211691134609282
0.002109421882778406
0.0021156156435608864
0.002093798480927944
0.002060326747596264
0.002053533447906375
0.0020734304562211037
0.0020880282390862703
0.0020773354917764664
0.002065055537968874
0.002068302361294627
0.0020880326628684998
0.0020996774546802044
0.0020730062387883663
0.0020380939822643995
0.002040869789198041
0.0020568608306348324
0.0020509015303105116
0.0020316161680966616
0.002025031019002199
0.0020346539095044136
0.0020514773204922676
0.0020761152263730764
0.002108874963596463
0.0021849730983376503
0.002360436599701643
0.0026402645744383335
0.002740701427683234
0.0025583296082913876
0.0022107288241386414
0.0021476824767887592
0.0022973031736910343
0.0023659656289964914
0.002269288757815957
0.002144887810572982
0.002176361158490181
0.002227083081379533
0.0022059467155486345
0.0021539952140301466
0.0021233935840427876
0.0021421308629214764
0.002151929307729006
0.00212483131326735
0.0021031172946095467
0.0020892703905701637
0.00209092628210783
0.002100912854075432
0.0020955803338438272
0.0020708960946649313
0.0020481771789491177
0.0020560831762850285
0.002072124509140849
0.0020578638650476933
0.0020351258572191
0.002020335290580988
0.0020226030610501766
0.002033051336184144
0.002036584308370948
0.0020317533053457737
0.0020186954643577337
0.002011585049331188
0.0020137852989137173
0.0020182630978524685
0.0020216957200318575
0.002007537754252553
0.001994877588003874
0.0019942063372582197
0.002002773806452751
0.002010042080655694
0.0020116236992180347
0.0020127620082348585
0.0020195432007312775
0.002030767733231187
0.002044202759861946
0.0020321218762546778
0.0020060110837221146
0.0019840223249047995
0.0019889436662197113
0.0020087002776563168
0.0020199662540107965
0.0020182423759251833
0.002001888817176223
0.0019886712543666363
0.001991917146369815
0.00200626440346241
0.002014897996559739
0.001996166305616498
0.0019765265751630068
0.00197127484716475
0.001977711683139205
0.0019851585384458303
0.001989390468224883
0.00199192319996655
0.0020003318786621094
0.0020314170978963375
0.0020998732652515173
0.002147630788385868
0.0021464983001351357
0.0020507401786744595
0.001989233074709773
0.0020045905839651823
0.0020618983544409275
0.002099542645737529
0.002058133715763688
0.002001783112064004
0.001985483104363084
0.0020095028448849916
0.0020319342147558928
0.002014949219301343
0.001984530361369252
0.0019712073262780905
0.0019880367908626795
0.002004892798140645
0.002002499531954527
0.0019881566986441612
0.0019709558691829443
0.0019663129933178425
0.0019745253957808018
0.00199384824372828
0.0020250037778168917
0.0020518258679658175
0.0020818680059164762
0.002131899818778038
0.0021910173818469048
0.0022246045991778374
0.0021136910654604435
0.002001791028305888
0.001989987213164568
0.0020598135888576508
0.0021036816760897636
0.002058644313365221
0.00200904649682343
0.0020114504732191563
0.0020520060788840055
0.002073407405987382
0.002026929287239909
0.001990219112485647
0.0020086774602532387
0.0020466698333621025
0.0020553346257656813
0.002016829326748848
0.0019844144117087126
0.0019857357256114483
0.0020079074893146753
0.0020193064119666815
0.0020031866151839495
0.0019825436174869537
0.0019772315863519907
0.001994567457586527
0.002028813585639
0.002053195610642433
0.0020643072202801704
0.0020500218961387873
0.0020368981640785933
0.0020422805100679398
0.0020277840085327625
0.001992061035707593
0.0019603967666625977
0.001972082071006298
0.0020080450922250748
0.0020252878312021494
0.0020200645085424185
0.001986643299460411
0.0019685064908117056
0.00198600091971457
0.002032916061580181
0.002073110779747367
0.0020336334127932787
0.001974221086129546
0.0019586938433349133
0.001991664059460163
0.0020195350516587496
0.0019974717870354652
0.001965143484994769
0.001953904051333666
0.0019755021203309298
0.0020112558268010616
0.002044806955382228
0.0020884349942207336
0.0021483416203409433
0.0022120224311947823
0.0022861657198518515
0.0022445349022746086
0.0021271980367600918
0.0019964706152677536
0.001983660040423274
0.0020565283484756947
0.0020869432482868433
0.002054284792393446
0.001991135999560356
0.001978165004402399
0.0020096972584724426
0.0020119957625865936
0.0019875240977853537
0.0019614920020103455
0.0019672641064971685
0.0019861299078911543
0.001980655826628208
0.001956483582034707
0.0019309220369905233
0.0019310854841023684
0.001952410559169948
0.0019723582081496716
0.0019849189557135105
0.001966699492186308
0.0019391251262277365
0.0019233125494793057
0.0019366140477359295
0.0019639814272522926
0.001978073501959443
0.0019772297237068415
0.0019484806107357144
0.0019196284702047706
0.0019145520636811852
0.0019303966546431184
0.0019492644350975752
0.001952969585545361
0.0019470460247248411
0.0019287817412987351
0.001915308996103704
0.001912627718411386
0.0019278839463368058
0.0019634284544736147
0.0020194861572235823
0.002099928678944707
0.0021719580981880426
0.002237193053588271
0.002330189570784569
0.0022634477354586124
0.0021204680670052767
0.0019790050573647022
0.00201153545640409
0.0021295964252203703
0.0021378607489168644
0.002039910526946187
0.0019444829085841775
0.001972923520952463
0.00205764127895236
0.0020675170235335827
0.0020094141364097595
0.0019470881670713425
0.001952173886820674
0.001998160034418106
0.002003125147894025
0.0019654950592666864
0.0019235775107517838
0.0019244607537984848
0.0019612477626651525
0.001988944597542286
0.0019908505491912365
0.001948244869709015
0.0019160027150064707
0.0019173991167917848
0.0019437515875324607
0.001963304588571191
0.0019522844813764095
0.001925596152432263
0.0019005420617759228
0.0019026229856535792
0.001932260231114924
0.001980700995773077
0.00204241625033319
0.002096855780109763
0.0021180815529078245
0.0020749990362674
0.0019877334125339985
0.0019300756976008415
0.0019428892992436886
0.0019932144787162542
0.002014388330280781
0.001993738580495119
0.0019625455606728792
0.0019451400730758905
0.001965614501386881
0.0019907704554498196
0.001998645719140768
0.0019728285260498524
0.0019395988201722503
0.001928179059177637
0.0019422989571467042
0.0019648943562060595
0.001966490177437663
0.0019499717745929956
0.0019204245181754231
0.0019021532498300076
0.0019072479335591197
0.0019356884295120835
0.0019870998803526163
0.0020173066295683384
0.002034145873039961
0.0019896815065294504
0.0019325029570609331
0.0018961516907438636
0.0019138066563755274
0.0019572037272155285
0.0019811249803751707
0.0019784867763519287
0.0019341160077601671
0.001895652269013226
0.001884653465822339
0.0018990153912454844
0.0019265883602201939
0.0019479917827993631
0.0019621518440544605
0.0019377117278054357
0.0019090344430878758
0.0018872445216402411
0.0018854702357202768
0.0019104834645986557
0.0019600223749876022
0.0020375861786305904
0.0021021489519625902
0.0021609277464449406
0.0021656404715031385
0.0021149320527911186
0.0020584415178745985
0.0019898919854313135
0.001964842900633812
0.0019633211195468903
0.001972013618797064
0.001965489238500595
0.001945970463566482
0.0019322594162076712
0.001931303646415472
0.0019441158510744572
0.0019449156243354082
0.0019299217965453863
0.0019074016017839313
0.0018921273294836283
0.0019003257621079683
0.0019190351013094187
0.0019539969507604837
0.001978904241696
0.0019824097398668528
0.001928453566506505
0.001879025949165225
0.0018692761659622192
0.0018969752127304673
0.0019389460794627666
0.0019626556895673275
0.00196718773804605
0.0019267366733402014
0.0018914550310000777
0.0018871939973905683
0.0019155994523316622
0.001958452397957444
0.0019923157524317503
0.002004166366532445
0.001970544457435608
0.0019150754669681191
0.001874334062449634
0.0018671537982299924
0.0018840929260477424
0.0019022173946723342
0.0019088240806013346
0.0018966805655509233
0.0018770672613754869
0.0018564314814284444
0.0018478193087503314
0.0018557131988927722
0.001875698333606124
0.0019195559434592724
0.0019749982748180628
0.0020593099761754274
0.002070304471999407
0.002053899923339486
0.00197965488769114
0.0019531582947820425
0.0019805333577096462
0.0020212032832205296
0.002037186874076724
0.0019750322680920362
0.0019048787653446198
0.0018770246533676982
0.0019108990672975779
0.001958163920789957
0.0019661588594317436
0.0019329977221786976
0.0018808854511007667
0.0018521805759519339
0.0018623399082571268
0.0018917904235422611
0.001926047494634986
0.0019532814621925354
0.0019746101461350918
0.0019615693017840385
0.0019340680446475744
0.001893991488032043
0.0018672477453947067
0.001878450158983469
0.001920399023219943
0.0019762669689953327
0.001980958506464958
0.0019556034822016954
0.001896427827887237
0.0018702306551858783
0.001883087563328445
0.001921366318129003
0.0019680457189679146
0.0019843690097332
0.0019814700353890657
0.001943463459610939
0.0019102208316326141
0.0019000159809365869
0.001923875417560339
0.001983358059078455
0.0020016238559037447
0.0019882600754499435
0.0019083106890320778
0.0018548218067735434
0.001857841620221734
0.0019000597530975938
0.0019347958732396364
0.0019274922087788582
0.0018928652862086892
0.0018514596158638597
0.001835493603721261
0.0018488820642232895
0.0018780294340103865
0.0019426395883783698
0.002049987902864814
0.0022291711065918207
0.002272810786962509
0.002308153547346592
0.0023620356805622578
0.0027201808989048004
0.0031020762398838997
0.0033482052385807037
0.003310915781185031
0.00260995258577168
0.0024095282424241304
0.0024250082205981016
0.002654100302606821
0.002741321222856641
0.002223990159109235
0.0021693026646971703
0.0025367506314069033
0.002417642157524824
0.0022177482023835182
0.0021970230154693127
0.002187129110097885
0.0022601073142141104
0.0021840992849320173
0.0020460179075598717
0.002115800743922591
0.0021453199442476034
0.002044173888862133
0.002040484920144081
0.0020654299296438694
0.0019861955661326647
0.001977718435227871
0.002012287499383092
0.001956559717655182
0.0019452214473858476
0.001968134194612503
0.0019400675082579255
0.0019308737246319652
0.0019634999334812164
0.001947571523487568
0.0019256077939644456
0.0019110285211354494
0.0018902942538261414
0.0018712218152359128
0.0018848071340471506
0.001905563985928893
0.0019048526883125305
0.0019078066106885672
0.0018872169312089682
0.0018548625521361828
0.001841061981394887
0.0018576942384243011
0.0018715467303991318
0.0018626032397150993
0.0018587546655908227
0.0018478181445971131
0.0018428731709718704
0.0018511636881157756
0.0018585893558338284
0.0018501813756302
0.0018306146375834942
0.0018185776425525546
0.0018165289657190442
0.0018276189221069217
0.001854719128459692
0.0018812522757798433
0.0018821319099515676
0.0018679330823943019
0.0018468430498614907
0.0018442281289026141
0.0018465162720531225
0.0018524366896599531
0.001850406639277935
0.0018403010908514261
0.0018355433130636811
0.0018403242575004697
0.0018510054796934128
0.0018394386861473322
0.001819095341488719
0.0017991778440773487
0.0017957814270630479
0.001808207482099533
0.0018348504090681672
0.0018815472722053528
0.0019214098574593663
0.0019583855755627155
0.001934495405294001
0.001891029649414122
0.0018479397986084223
0.0018407206516712904
0.001862279255874455
0.0018708844436332583
0.0018641293281689286
0.0018354940693825483
0.0018168598180636764
0.0018147502560168505
0.0018275636248290539
0.0018451042706146836
0.0018474607495591044
0.001856109593063593
0.0018560304306447506
0.0018478123238310218
0.0018268702551722527
0.0018112142570316792
0.0018120247405022383
0.0018299961229786277
0.0018702837405726314
0.0018886149628087878
0.001893271110020578
0.0018537149298936129
0.0018125515198335052
0.0017898989608511329
0.001802208018489182
0.0018390585901215672
0.001875632326118648
0.0018991074757650495
0.001870855689048767
0.0018371010664850473
0.0018114347476512194
0.0018219033954665065
0.001856247428804636
0.0018807891756296158
0.00189217587467283
0.001865298138000071
0.0018277318449690938
0.001798234530724585
0.0018117745639756322
0.0018534382106736302
0.0018998038722202182
0.0019137690542265773
0.0018883699085563421
0.0018297452479600906
0.0017915633507072926
0.0017933999188244343
0.0018300145165994763
0.0018677780171856284
0.001881502685137093
0.0018446841277182102
0.0017966859741136432
0.0017725765937939286
0.0017839811043813825
0.0018132225377485156
0.0018439459381625056
0.0018607164965942502
0.0018536997959017754
0.0018176308367401361
0.0017835014732554555
0.001776929129846394
0.0018041206058114767
0.0018373803468421102
0.001868738792836666
0.001865779748186469
0.0018431578064337373
0.0017996898386627436
0.0017899611266329885
0.0018223087536171079
0.0018888593185693026
0.0019381606252864003
0.0019447722006589174
0.0018755195196717978
0.0017962995916604996
0.0017663839971646667
0.001802515471354127
0.0018497202545404434
0.001862405682913959
0.0018251248402521014
0.001776079647243023
0.001756396726705134
0.0017782613867893815
0.0018132857512682676
0.0018413658253848553
0.0018448883201926947
0.0018332548206672072
0.0018096696585416794
0.001827164669521153
0.0018892224179580808
0.0019835999701172113
0.0019782818853855133
0.0019144699908792973
0.0018090447410941124
0.0017653105314821005
0.0017955000512301922
0.0018468451453372836
0.001864926191046834
0.0018303684191778302
0.0017807974945753813
0.0017569720512256026
0.0017753206193447113
0.0018132386030629277
0.0018500011647120118
0.0018575885333120823
0.001849766937084496
0.0018267278792336583
0.0018325698329135776
0.0018671799916774035
0.0019262558780610561
0.001918405992910266
0.001872607390396297
0.0017956939991563559
0.001752915559336543
0.0017618541605770588
0.0018019992858171463
0.0018360773101449013
0.0018380710389465094
0.0018122452311217785
0.0017688942607492208
0.001743763918057084
0.0017527614254504442
0.0017820773646235466
0.001808785367757082
0.001818305579945445
0.0018306877464056015
0.0018433680525049567
0.0019015537109225988
0.0019799701403826475
0.0021040337160229683
0.002127827377989888
0.002099389908835292
0.0019125761464238167
0.001778507954441011
0.0017615564865991473
0.0018314633052796125
0.0018999534659087658
0.0018780647078529
0.0018148513045161963
0.0017598712584003806
0.001767955138348043
0.001810878748074174
0.0018404537113383412
0.0018285502446815372
0.0017853450262919068
0.0017462040996178985
0.0017425304977223277
0.001767137786373496
0.0018050537910312414
0.001820191042497754
0.0018246921245008707
0.001814229995943606
0.0018432984361425042
0.001904046512208879
0.0019968640990555286
0.0019844535272568464
0.0019088967237621546
0.0017862755339592695
0.0017345640808343887
0.001770475646480918
0.0018310765735805035
0.0018552772235125303
0.0018251099390909076
0.0017951589543372393
0.0017924531130120158
0.0018393178470432758
0.0018820702098309994
0.0018958831205964088
0.001836062059737742
0.0017669129883870482
0.0017294192221015692
0.0017430635634809732
0.0017859479412436485
0.0018176864832639694
0.001824122853577137
0.0017977443058043718
0.001767527312040329
0.001772819785401225
0.0018315473571419716
0.001959731802344322
0.002054094336926937
0.002134566893801093
0.002022733213379979
0.0018810416804626584
0.0017570768250152469
0.0017519629327580333
0.0018269633874297142
0.0018740472150966525
0.0018769371090456843
0.0018304029945284128
0.0018101303139701486
0.0018093340331688523
0.0018260335782542825
0.0018335675122216344
0.0018045444739982486
0.001769266789779067
0.0017533896025270224
0.0017751518171280622
0.0018107929499819875
0.0018339385278522968
0.001814152579754591
0.0017684297636151314
0.001725937589071691
0.0017182736191898584
0.0017411325825378299
0.0017710363026708364
0.001786216744221747
0.0017767752287909389
0.001746205147355795
0.0017138340044766665
0.00170049536973238
0.0017103368882089853
0.0017315958393737674
0.0017553975339978933
0.0017793942242860794
0.00181221729144454
0.0018384868744760752
0.0018925070762634277
0.0019365244079381227
0.002016752492636442
0.001997969578951597
0.0019318141276016831
0.0017923961859196424
0.0017132346983999014
0.0017304396023973823
0.001802590093575418
0.0018648308468982577
0.0018439654959365726
0.0017952212365344167
0.0017442799871787429
0.0017455265624448657
0.0017785892123356462
0.0018053832463920116
0.0018050539074465632
0.0017597177065908909
0.001714407466351986
0.0016990987351164222
0.001724687172099948
0.001769349561072886
0.0018087668577209115
0.0018224975792691112
0.0018273121677339077
0.0018126742215827107
0.0018272217130288482
0.0018536071293056011
0.0019077140605077147
0.001892312429845333
0.001831210101954639
0.0017382357036694884
0.0016986513510346413
0.001732300384901464
0.0017859551589936018
0.0018185594817623496
0.0018019868293777108
0.001788073917850852
0.0017869191942736506
0.001828316948376596
0.0018751821480691433
0.0019024222856387496
0.0018640804337337613
0.001772441784851253
0.0016988470451906323
0.0017022781539708376
0.0017546284943819046
0.0017925580032169819
0.0017886469140648842
0.0017577435355633497
0.0017395191825926304
0.001755465054884553
0.0018118589650839567
0.0018525703344494104
0.0018735681660473347
0.0018211174756288528
0.0017672847025096416
0.0017379258060827851
0.0017570685595273972
0.001793576986528933
0.0018125916831195354
0.0018024821765720844
0.001762251602485776
0.0017253545811399817
0.0017276790458709002
0.0017583048902451992
0.0017952182097360492
0.001782187377102673
0.0017478343797847629
0.0017118480755016208
0.0017088820459321141
0.0017392293084412813
0.0017860403750091791
0.0018111192621290684
0.001816803589463234
0.0017910042079165578
0.0017852942692115903
0.0017965841107070446
0.0018460883293300867
0.0018549514934420586
0.0018449288327246904
0.00178013916593045
0.001724817673675716
0.0017008852446451783
0.0017117823008447886
0.0017348929541185498
0.001739997765980661
0.0017293670680373907
0.0017041361425071955
0.0016938620246946812
0.0017104470171034336
0.0017627183115109801
0.0018225054955109954
0.0018861916614696383
0.001896317582577467
0.0018944403855130076
0.0018570702522993088
0.0018884302116930485
0.0019178111106157303
0.0019353157840669155
0.0018297231290489435
0.0017226454801857471
0.0016932226717472076
0.001749937073327601
0.0018167620291933417
0.0018120664171874523
0.0017769455444067717
0.0017371904104948044
0.0017379006603732705
0.001748520415276289
0.0017556599341332912
0.0017606975743547082
0.0017510461620986462
0.001726689632050693
0.0016954041784629226
0.0016850418178364635
0.001710222684778273
0.0017471644096076488
0.0017798383487388492
0.0017722893971949816
0.001778524718247354
0.0018062737071886659
0.0018894174136221409
0.0019260828848928213
0.0019323605811223388
0.0018468642374500632
0.0017574186204001307
0.0017063637496903539
0.0017136327223852277
0.0017479682574048638
0.0017716027796268463
0.0017831961158663034
0.0017568828770890832
0.0017279578605666757
0.0017079797107726336
0.0017349350964650512
0.0017721885815262794
0.0017838020576164126
0.0017338186735287309
0.001675545354373753
0.0016566429985687137
0.0016855924623087049
0.001714148442260921
0.001713814795948565
0.0016952966107055545
0.0016800956800580025
0.0016801398014649749
0.0017003582324832678
0.0017324971267953515
0.0018025143072009087
0.0018702172674238682
0.001959820045158267
0.001939927926287055
0.0019066345412284136
0.0018016280373558402
0.0017590753268450499
0.0017666473286226392
0.001777556841261685
0.0017497503431513906
0.0016992873279377818
0.0016971181612461805
0.0017344909720122814
0.0017750576371327043
0.0017728727543726563
0.00174841214902699
0.0017145175952464342
0.001692874007858336
0.001671603531576693
0.0016601354582235217
0.0016712831566110253
0.0016987918643280864
0.0017196735134348273
0.0017084371065720916
0.0016851355321705341
0.0016738764243200421
0.0016950921854004264
0.0017275783466175199
0.0017769839614629745
0.001806039595976472
0.0018459390848875046
0.0018267296254634857
0.0017993663204833865
0.0017240302404388785
0.0016872086562216282
0.0017003449611365795
0.001739923027344048
0.0017503161216154695
0.001706543960608542
0.0016597494250163436
0.0016435811994597316
0.001656112028285861
0.0016748466296121478
0.0016923194052651525
0.0017177473055198789
0.001753659569658339
0.0017739827744662762
0.001798553392291069
0.0018078567227348685
0.001881554489955306
0.0019442739430814981
0.0020077088847756386
0.0019068646943196654
0.001781959435902536
0.001680739689618349
0.001679790671914816
0.0017384295351803303
0.0017780401976779103
0.0017960590776056051
0.0017662204336374998
0.001745640067383647
0.001724553876556456
0.0017536930972710252
0.0018149963580071926
0.0018536956049501896
0.0018264323007315397
0.0017359227640554309
0.0016755147371441126
0.0016980699729174376
0.0017397988121956587
0.0017510552424937487
0.0017085488652810454
0.0016754820244386792
0.001661416026763618
0.0016647238517180085
0.0016766104381531477
0.001697187195532024
0.0017104740254580975
0.00170795782469213
0.0016864693025127053
0.0016880076145753264
0.0017219185829162598
0.0018002024153247476
0.001832274836488068
0.0018372900085523725
0.001769867492839694
0.0017252372344955802
0.001698182662948966
0.0016988194547593594
0.0017066099680960178
0.0017216772539541125
0.001727319206111133
0.0016865013167262077
0.0016359860310330987
0.0016264296136796474
0.0016614001942798495
0.0017049030866473913
0.0017140588024631143
0.001717003295198083
0.0017188657075166702
0.0017629170324653387
0.0018036705441772938
0.0018759595695883036
0.001906719757243991
0.0019410417880862951
0.0018824435537680984
0.0017698642332106829
0.0016487152315676212
0.0016506364336237311
0.0017236785497516394
0.001740389154292643
0.0016934433951973915
0.0016665771836414933
0.0016675658989697695
0.001666900236159563
0.0016706105088815093
0.0016889426624402404
0.0017125942977145314
0.0016915418673306704
0.0016647945158183575
0.0016691316850483418
0.0017277752049267292
0.0017757911700755358
0.0018156049773097038
0.0017895541386678815
0.0017636404372751713
0.0017290719551965594
0.0017253841506317258
0.001705032424069941
0.0017016446217894554
0.0016948943957686424
0.0016656547086313367
0.0016256817616522312
0.0016206257278099656
0.0016584619879722595
0.0016870740801095963
0.0016932724975049496
0.0016778340796008706
0.0016874537104740739
0.0017116930102929473
0.001763815525919199
0.0018024478340521455
0.0018727864371612668
0.0018917956622317433
0.0018720922525972128
0.0017365148523822427
0.0016341337468475103
0.0016385865164920688
0.0017072726041078568
0.001745225628837943
0.00171874079387635
0.0016766481567174196
0.001645211479626596
0.0016377692809328437
0.00164993095677346
0.0016770072979852557
0.0016859148163348436
0.001664389157667756
0.0016238467069342732
0.0016090759309008718
0.0016321908915415406
0.0016702075954526663
0.0017007363494485617
0.0017344992375001311
0.0017480687238276005
0.0017783456714823842
0.0017868949798867106
0.001833898015320301
0.0018435684032738209
0.0018429371993988752
0.0017401353688910604
0.001637863228097558
0.001611106563359499
0.0016698488034307957
0.0017466749995946884
0.001747505972161889
0.0017190966755151749
0.001677536522038281
0.0016752961091697216
0.0016912536229938269
0.0017214681720361114
0.0017392948502674699
0.0017175587126985192
0.0016639423556625843
0.001609513652510941
0.0015980200842022896
0.0016335009131580591
0.0016724987654015422
0.0016774407122284174
0.0016477307071909308
0.0016178223304450512
0.0016161882085725665
0.0016444622306153178
0.0017014264594763517
0.0017500747926533222
0.0018036012770608068
0.001789996400475502
0.0017770417034626007
0.0017444044351577759
0.0017666176427155733
0.0017964423168450594
0.001795841148123145
0.0017251383978873491
0.0016255113296210766
0.0015945177292451262
0.001640924485400319
0.0016972026787698269
0.0017044419655576348
0.0016842192271724343
0.0016420756001025438
0.0016244653379544616
0.0016319267451763153
0.0016644814750179648
0.001680933404713869
0.0016793928807601333
0.0016409169184044003
0.0016124448738992214
0.0016202914994210005
0.001668791170231998
0.0017158727860078216
0.0017477431101724505
0.0017283684574067593
0.0017043626867234707
0.0016800934681668878
0.0017050865571945906
0.0017272632103413343
0.001738992054015398
0.001692127319984138
0.001634587999433279
0.0015907951164990664
0.0015915283001959324
0.0016205398133024573
0.0016441108891740441
0.0016451090341433883
0.0016185324639081955
0.0016033391002565622
0.0016221058322116733
0.0016926927492022514
0.001779018435627222
0.001893075299449265
0.0019193110056221485
0.0019234991632401943
0.0018116640858352184
0.0017442372627556324
0.0016984243411570787
0.0017055762000381947
0.001705371541902423
0.0016827352810651064
0.0016416823491454124
0.001625994686037302
0.0016691748751327395
0.0017061546677723527
0.0017029887530952692
0.0016390506643801928
0.0015925283078104258
0.0015972083201631904
0.0016324106836691499
0.001647075405344367
0.0016291275387629867
0.001601999276317656
0.0015855476958677173
0.0015782538102939725
0.0015834419755265117
0.001596492133103311
0.0016205718275159597
0.001638330053538084
0.0016573979519307613
0.0016709953779354692
0.001730665098875761
0.0018076853593811393
0.0019406720530241728
0.0019351175287738442
0.0018944409675896168
0.001743082539178431
0.0016381393652409315
0.0016107846749946475
0.0016514209564775229
0.0017152020009234548
0.0017275167629122734
0.0017023923574015498
0.001644308678805828
0.0016351834638044238
0.0016648884629830718
0.0016939444467425346
0.001666431431658566
0.0016022282652556896
0.0015635014278814197
0.0015830304473638535
0.00162967958021909
0.0016487212851643562
0.0016364861512556672
0.0016055707819759846
0.0015959205338731408
0.0016049984842538834
0.0016374418046325445
0.0016679632244631648
0.001704698195680976
0.0016914226580411196
0.0016638787928968668
0.0016166366403922439
0.0016066525131464005
0.0016278689727187157
0.0016589805018156767
0.0016512132715433836
0.0016145461704581976
0.001570462598465383
0.0015550005482509732
0.0015713998582214117
0.0015942318132147193
0.001610983512364328
0.0016149756265804172
0.00162271608132869
0.0016299436101689935
0.0016671796329319477
0.0017207101918756962
0.0018240553326904774
0.001862481702119112
0.0018928481731563807
0.0017769398400560021
0.001653319806791842
0.001570975175127387
0.0015940351877361536
0.00165777956135571
0.0016685257432982326
0.0016403311165049672
0.001605873228982091
0.0016064702067524195
0.0016192997572943568
0.0016384070040658116
0.0016459148610010743
0.001659001805819571
0.0016403512563556433
0.0016028208192437887
0.001558401039801538
0.0015541705070063472
0.001587177044712007
0.001626199809834361
0.0016331218648701906
0.0016211821930482984
0.0015950963133946061
0.0015920109581202269
0.0016031517880037427
0.0016422996995970607
0.0016852770932018757
0.0017599656712263823
0.0017831764416769147
0.0017784915398806334
0.0016902374336495996
0.001643557334318757
0.0016520872013643384
0.0016948358388617635
0.0016934643499553204
0.0016344275791198015
0.0015748846344649792
0.0015646392712369561
0.0015962646575644612
0.0016244128346443176
0.0016519828932359815
0.001668230863288045
0.0016859284369274974
0.0016523313242942095
0.0016291651409119368
0.0016397243598476052
0.001695094397291541
0.0016965604154393077
0.0016505435341969132
0.0015689786523580551
0.001544492319226265
0.0015737083740532398
0.0015991706168279052
0.0015984324272722006
0.0015829632757231593
0.0015722732059657574
0.001560070551931858
0.0015443450538441539
0.0015438217669725418
0.0015662212390452623
0.0016089119017124176
0.0016451830742880702
0.0017040089005604386
0.0017618801211938262
0.0018794973148033023
0.0019268743926659226
0.001987028168514371
0.0018477666890248656
0.0017124215373769403
0.001621366129256785
0.0016115851467475295
0.0016466540982946754
0.0016817220021039248
0.0017344210064038634
0.0017014796612784266
0.001625918666832149
0.0015472685918211937
0.0015575418947264552
0.0016170198796316981
0.0016319862334057689
0.0016096766339614987
0.001581580494530499
0.0015904225874692202
0.0015969123924151063
0.0015961392782628536
0.0015985812060534954
0.0016145711997523904
0.0016078948974609375
0.0015654601156711578
0.0015257218619808555
0.0015269833384081721
0.0015530314994975924
0.0015694954199716449
0.0015829410403966904
0.0015920830192044377
0.0016120740910992026
0.001608887454494834
0.0016170673770830035
0.0016299774870276451
0.0016770886722952127
0.0016904505901038647
0.0016818952281028032
0.001615058397874236
0.0015585804358124733
0.0015382558340206742
0.0015537138096988201
0.0015892524970695376
0.001627340097911656
0.0016695100348442793
0.0016658379463478923
0.0016607489669695497
0.001633711508475244
0.0016307185869663954
0.0016252960776910186
0.0016146608395501971
0.0015844999579712749
0.0015599940670654178
0.0015624327352270484
0.0015830659540370107
0.001621320960111916
0.0016384784830734134
0.001653551938943565
0.001627954188734293
0.0015928985085338354
0.0015388807514682412
0.001512157847173512
0.001518980716355145
0.00154715811368078
0.001577703282237053
0.0015937420539557934
0.0016034716973081231
0.0015910724177956581
0.001565856859087944
0.0015292628668248653
0.0015055740950629115
0.0015099291922524571
0.0015300677623599768
0.0015545680653303862
0.0015656473115086555
0.001568096224218607
0.0015600059414282441
0.001545950653962791
0.0015341592952609062
0.0015314556658267975
0.001549763954244554
0.0015925031621009111
0.0016767967026680708
0.0017506674630567431
0.0018348856829106808
0.0018087414791807532
0.0017863094108179212
0.0017224327893927693
0.001718197949230671
0.0017177691916003823
0.001730080577544868
0.0017311462434008718
0.0016714062076061964
0.001613460830412805
0.0015868559712544084
0.0016246449667960405
0.0016614028718322515
0.0016623038100078702
0.0016076555475592613
0.0015403032302856445
0.001519612269476056
0.001556441537104547
0.001605092897079885
0.0016213146736845374
0.0016077853506430984
0.0015709077706560493
0.0015593202551826835
0.0015748150181025267
0.0016154330223798752
0.0016339467838406563
0.0016236016526818275
0.001569590182043612
0.0015231316210702062
0.001512171351350844
0.0015355846844613552
0.001567723578773439
0.001580305164679885
0.0015711779706180096
0.0015473573002964258
0.0015283164102584124
0.0015352009795606136
0.0015684827230870724
0.0016226860461756587
0.0016535189934074879
0.0016747284680604935
0.0016512989532202482
0.001649058423936367
0.0016467453679069877
0.0016703380970284343
0.0016600816743448377
0.001631185063160956
0.001577964867465198
0.001524869236163795
0.001511936541646719
0.0015394834335893393
0.0015875850804150105
0.0016180080128833652
0.001633979263715446
0.0016079768538475037
0.0015882722800597548
0.0015772860497236252
0.0016115389298647642
0.0016373724211007357
0.0016413666307926178
0.001582411932758987
0.0015180475311353803
0.0014886809512972832
0.0015099956654012203
0.001551886205561459
0.0015700218500569463
0.0015651315916329622
0.0015398956602439284
0.0015304797561839223
0.001551872817799449
0.0016144908731803298
0.0016764026368036866
0.001740449806675315
0.0017234609695151448
0.0016712190117686987
0.001574653317220509
0.001531793037429452
0.001553958049044013
0.0016034741420298815
0.0016117545310407877
0.0015708996215835214
0.0015100716846063733
0.0014833150198683143
0.0015040208818390965
0.0015373073983937502
0.0015573283890262246
0.0015430387575179338
0.0015160671900957823
0.001488539855927229
0.0014869810547679663
0.0015089266235008836
0.0015481103910133243
0.0015838148538023233
0.001626381417736411
0.0016376544954255223
0.0016673875506967306
0.0016886369558051229
0.0017696029972285032
0.0017886628629639745
0.0017757416935637593
0.0016365571646019816
0.0015169767430052161
0.0014867160934954882
0.0015479078283533454
0.0016241228440776467
0.001628252910450101
0.0015980072785168886
0.001555558992549777
0.001559835160151124
0.0015926180640235543
0.0016334925312548876
0.001638139015994966
0.001592238200828433
0.001532062073238194
0.001506870612502098
0.0015177024761214852
0.0015357391675934196
0.0015440168790519238
0.0015363956335932016
0.0015222446527332067
0.001505741965956986
0.0015022426377981901
0.001508720451965928
0.0015333174960687757
0.001560933655127883
0.0016020819311961532
0.0016199966194108129
0.0016612716717645526
0.001680523157119751


==> figures/UC/lossAE_sampled.txt <==
0.6031833291053772
0.22731105983257294
0.1522960513830185
0.08528253436088562
0.06655943393707275
0.0712556540966034
0.06184278056025505
0.05926145240664482
0.05793933570384979
0.056797195225954056
0.05565131455659866
0.05455632135272026
0.05348609760403633
0.052422769367694855
0.05137386918067932
0.05032096430659294
0.049263328313827515
0.04823356866836548
0.047201864421367645
0.04617712274193764
0.04514889419078827
0.04421038553118706
0.04316294193267822
0.04217051342129707
0.04120725765824318
0.04026219621300697
0.039332423359155655
0.03843224048614502
0.037578605115413666
0.04065379127860069
0.03774889186024666
0.03572079539299011
0.03767186403274536
0.03448610380291939
0.03338965028524399
0.032436128705739975
0.03168725222349167
0.03085308149456978
0.030063267797231674
0.029324378818273544
0.02874014526605606
0.02808903530240059
0.027485977858304977
0.02683040127158165
0.02620902843773365
0.0256266500800848
0.025080038234591484
0.0245396476238966
0.02410884201526642
0.023650385439395905
0.02312968112528324
0.02263767272233963
0.02215706929564476
0.02170425094664097
0.021245867013931274
0.02082718163728714
0.020351925864815712
0.020039889961481094
0.01938253454864025
0.019259948283433914
0.018588969483971596
0.017996251583099365
0.017607741057872772
0.017166391015052795
0.01696062833070755
0.01657365821301937
0.0161787997931242
0.015865296125411987
0.015687858685851097
0.015484470874071121
0.015132080763578415
0.014768699184060097
0.014468834735453129
0.01435936614871025
0.014163191430270672
0.013749117963016033
0.013840547762811184
0.013412396423518658
0.013113358058035374
0.013236606493592262
0.01281315740197897
0.01248167920857668
0.012612272053956985
0.012129907496273518
0.012048212811350822
0.011784438975155354
0.011888198554515839
0.011542556807398796
0.011372613720595837
0.011082551442086697
0.011099916882812977
0.010792507790029049
0.010777832008898258
0.010656777769327164
0.01043316163122654
0.010181796737015247
0.010046095587313175
0.009962450712919235
0.009766723960638046
0.009857213124632835
0.009529461152851582
0.009480487555265427
0.009283134713768959
0.009487334638834
0.009169663302600384
0.008948558941483498
0.008729404769837856
0.008654055185616016
0.008822405710816383
0.008421973325312138
0.008388289250433445
0.008271808736026287
0.008257887326180935
0.008177042007446289
0.007969304919242859
0.007784579880535603
0.007873975671827793
0.00759855518117547
0.007522554602473974
0.007399312220513821
0.00893631111830473
0.00767231360077858
0.0072812181897461414
0.007134689949452877
0.0069917854852974415
0.007085494697093964
0.006834244821220636
0.007037853356450796
0.0068841297179460526
0.006740918383002281
0.006565500050783157
0.006436154246330261
0.006468742620199919
0.006375894416123629
0.006353934295475483
0.006496368441730738
0.006236906163394451
0.0060089025646448135
0.006429264321923256
0.0061663431115448475
0.005891422741115093
0.005821629893034697
0.005765934009104967
0.005990775767713785
0.005778107326477766
0.005529469810426235
0.005600709468126297
0.00568381417542696
0.005530454218387604
0.005405881442129612
0.005286365747451782
0.005169737618416548
0.00528093334287405
0.0053504398092627525
0.005478642415255308
0.00543594267219305
0.006128774024546146
0.006212640553712845
0.005778593476861715
0.005247626919299364
0.009592670947313309
0.012647537514567375
0.008678730577230453
0.008024411275982857
0.00721939979121089
0.006528480909764767
0.006148762535303831
0.005711765494197607
0.005419731605798006
0.0052092233672738075
0.005049685947597027
0.004921111278235912
0.004835581872612238
0.0047358316369354725
0.004644156899303198
0.00454356474801898
0.004571945872157812
0.004487627651542425
0.004405325278639793
0.004357683472335339
0.004322100896388292
0.004291793331503868
0.004216165281832218
0.004177477676421404
0.004177684895694256
0.0041110278107225895
0.0040198881179094315
0.003954633604735136
0.0038945681881159544
0.003899825969710946
0.0038341511972248554
0.0038263853639364243
0.0037748063914477825
0.003756666788831353
0.003722095862030983
0.0036781784147024155
0.003988602664321661
0.0037313217762857676
0.003664430696517229
0.00361855560913682
0.0036680817138403654
0.003603007411584258
0.0035827034153044224
0.003554239636287093
0.0035470754373818636
0.0034522488713264465
0.0037660773377865553
0.0034414613619446754
0.0034001136664301157
0.0033810469321906567
0.00456602917984128
0.003525214269757271
0.0034095330629497766
0.0033405248541384935
0.0032921878155320883
0.003286944469437003
0.0032759078312665224
0.0034892612602561712
0.0036897053942084312
0.0032740586902946234
0.003208140842616558
0.0031170824076980352
0.0030833291821181774
0.0030772623140364885
0.0041709779761731625
0.045576442033052444
0.01921698823571205
0.025143418461084366
0.019219884648919106
0.01621313951909542
0.014425331726670265
0.012923446483910084
0.011692781001329422
0.010687975212931633
0.009857327677309513
0.00915751326829195
0.008550369180738926
0.008025601506233215
0.007594328373670578
0.007195016369223595
0.006872013211250305
0.006596044171601534
0.0063509708270430565
0.006126223132014275
0.005945894867181778
0.0057188826613128185
0.0055074989795684814
0.005280550103634596
0.005094998981803656
0.004907894879579544
0.004769114777445793
0.004632977303117514
0.004536905791610479
0.004416904412209988
0.004322465509176254
0.0042317151091992855
0.004130897112190723
0.0040556760504841805
0.003982336260378361
0.003897177055478096
0.0038368867244571447
0.0037715728394687176
0.003706492716446519
0.0036363413091748953
0.0037323988508433104
0.0035950595047324896
0.003501944011077285
0.0035065538249909878
0.0034546481911092997
0.0033652973361313343
0.003303122939541936
0.0033125507179647684
0.0032417788170278072
0.0032161881681531668
0.0031556461472064257
0.0031221448443830013
0.00308243534527719
0.0030416054651141167
0.0031420188024640083
0.003046560799703002
0.0029852641746401787
0.0029389760456979275
0.0029415825847536325
0.0028968502301722765
0.0028578438796103
0.0028490079566836357
0.0028247241862118244
0.0027859287802129984
0.0028223847039043903
0.002771280473098159
0.002738122595474124
0.002755669178441167
0.0027322806417942047
0.0026938512455672026
0.0026606968604028225
0.00266727595590055
0.0026235301047563553
0.0026081353425979614
0.002578237559646368
0.002590748481452465
0.0025812468957155943
0.002539188601076603
0.002520731883123517
0.002500707982107997
0.0025063881184905767
0.002523335861042142
0.002474587643519044
0.0024772523902356625
0.002487687859684229
0.0024301304947584867
0.002591373398900032
0.002450075699016452
0.002436713082715869
0.0023888638243079185
0.002372837159782648
0.0024074672255665064
0.002491565654054284
0.0023894216865301132
0.0023546486627310514
0.0023681384045630693
0.002361005637794733
0.0022988624405115843
0.0023045348934829235
0.002316628582775593
0.0022584195248782635
0.002285322640091181
0.0022570102009922266
0.0022348391357809305
0.0022580260410904884
0.002287008799612522
0.002259820466861129
0.0021984828636050224
0.002234007930383086
0.002176158595830202
0.002239704830572009
0.0021858736872673035
0.0021669063717126846
0.0021888427436351776
0.0021668134722858667
0.0021568741649389267
0.002167223021388054
0.0022130953148007393
0.0021547111682593822
0.002115671057254076
0.0021226543467491865
0.002124243415892124
0.0020859413780272007
0.002117404481396079
0.002132734749466181
0.0020892848260700703
0.002111629815772176
0.002099034609273076
0.0020892962347716093
0.002202482894062996
0.002053533447906375
0.002040869789198041
0.002360436599701643
0.002176361158490181
0.00209092628210783
0.0020226030610501766
0.001994877588003874
0.0020060110837221146
0.002014897996559739
0.0020998732652515173
0.001985483104363084
0.0019709558691829443
0.0021136910654604435
0.002026929287239909
0.0020031866151839495
0.0020277840085327625
0.002032916061580181
0.0019755021203309298
0.001983660040423274
0.0019672641064971685
0.0019391251262277365
0.0019492644350975752
0.0021719580981880426
0.0019444829085841775
0.0019235775107517838
0.0019522844813764095
0.0019877334125339985
0.001998645719140768
0.0019072479335591197
0.0019811249803751707
0.0019090344430878758
0.0020584415178745985
0.0019449156243354082
0.001879025949165225
0.001958452397957444
0.0018966805655509233
0.002053899923339486
0.001958163920789957
0.0019615693017840385
0.0018702306551858783
0.001983358059078455
0.0018514596158638597
0.0027201808989048004
0.0021693026646971703
0.0021453199442476034
0.0019400675082579255
0.0019048526883125305
0.0018428731709718704
0.0018821319099515676
0.0018510054796934128
0.001934495405294001
0.0018275636248290539
0.0018702837405726314
0.001870855689048767
0.0018117745639756322
0.001881502685137093
0.0017835014732554555
0.0018888593185693026
0.001776079647243023
0.0019835999701172113
0.0017569720512256026
0.001918405992910266
0.001743763918057084
0.002127827377989888
0.001767955138348043
0.0018246921245008707
0.0018310765735805035
0.0017294192221015692
0.002054094336926937
0.0018101303139701486
0.001814152579754591
0.00170049536973238
0.001997969578951597
0.0017455265624448657
0.0018224975792691112
0.001732300384901464
0.001772441784851253
0.0018525703344494104
0.0017253545811399817
0.0018111192621290684
0.0017008852446451783
0.0018861916614696383
0.001749937073327601
0.001726689632050693
0.0019260828848928213
0.0017279578605666757
0.001713814795948565
0.0019066345412284136
0.0017728727543726563
0.0016851355321705341
0.0016872086562216282
0.0017177473055198789
0.001680739689618349
0.0018536956049501896
0.0016647238517180085
0.0018372900085523725
0.0016264296136796474
0.0019410417880862951
0.001666900236159563
0.0017895541386678815
0.0016584619879722595
0.0018720922525972128
0.00164993095677346
0.0017480687238276005
0.0017466749995946884
0.001609513652510941
0.0017500747926533222
0.0015945177292451262
0.0016793928807601333
0.0017050865571945906
0.0016185324639081955
0.0016984243411570787
0.0015925283078104258
0.0016205718275159597
0.0016381393652409315
0.001666431431658566
0.0016374418046325445
0.0016145461704581976
0.0017207101918756962
0.0016403311165049672
0.0015541705070063472
0.0017599656712263823
0.0015646392712369561
0.0016965604154393077
0.0015443450538441539
0.0018477666890248656
0.0015575418947264552
0.0016078948974609375
0.0016170673770830035
0.001627340097911656
0.0015624327352270484
0.00154715811368078
0.0015545680653303862
0.0017506674630567431
0.001613460830412805
0.0016213146736845374
0.001512171351350844
0.0016535189934074879
0.001511936541646719
0.0016413666307926178
0.001551872817799449
0.0016117545310407877
0.0014869810547679663
0.0017757416935637593
0.0015926180640235543
0.0015222446527332067


==> figures/UC/lossFFNtoLS_history.txt <==
173.30751037597656
173.18014526367188
173.0553436279297
172.93296813964844
172.8128662109375
172.69479370117188
172.57864379882812
172.46414184570312
172.35104370117188
172.23904418945312
172.12786865234375
172.01708984375
171.9063262939453
171.79510498046875
171.68304443359375
171.56968688964844
171.45462036132812
171.33750915527344
171.2179412841797
171.0955810546875
170.9701385498047
170.8412322998047
170.70852661132812
170.57171630859375
170.43048095703125
170.28440856933594
170.1332244873047
169.97650146484375
169.81382751464844
169.64483642578125
169.4691162109375
169.28623962402344
169.09573364257812
168.8971405029297
168.68997192382812
168.47372436523438
168.24790954589844
168.011962890625
167.7653045654297
167.50743103027344
167.23768615722656
166.9555206298828
166.66026306152344
166.35134887695312
166.02806091308594
165.6897735595703
165.33583068847656
164.96556091308594
164.57833862304688
164.17337036132812
163.75009155273438
163.3077850341797
162.8457489013672
162.36331176757812
161.8597412109375
161.3343963623047
160.7865447998047
160.21548461914062
159.62045288085938
159.00074768066406
158.35556030273438
157.68414306640625
156.9856414794922
156.2592315673828
155.50405883789062
154.7191619873047
153.90362548828125
153.0564422607422
152.17654418945312
151.26283264160156
150.31414794921875
149.3292999267578
148.3070068359375
147.24600219726562
146.14491271972656
145.00238037109375
143.8170166015625
142.58743286132812
141.31228637695312
139.99026489257812
138.62010192871094
137.20069885253906
135.73101806640625
134.21029663085938
132.63784790039062
131.0133514404297
129.33670043945312
127.60806274414062
125.82799530029297
123.9973373413086
122.1173095703125
120.189453125
118.21572875976562
116.19844055175781
114.1402587890625
112.044189453125
109.91354370117188
107.75186920166016
105.56310272216797
103.3512954711914
101.12071990966797
98.87588500976562
96.6214370727539
94.36224365234375
92.10328674316406
89.8497543334961
87.6070556640625
85.38065338134766
83.17619323730469
80.99932098388672
78.85567474365234
76.7507095336914
74.68971252441406
72.67755889892578
70.71879577636719
68.81741333007812
66.97689819335938
65.20002746582031
63.48881912231445
61.844520568847656
60.267486572265625
58.75723648071289
57.31251907348633
55.931453704833984
54.611637115478516
53.35032272338867
52.14463806152344
50.9917106628418
49.888771057128906
48.833309173583984
47.82307052612305
46.85615921020508
45.93095397949219
45.04612350463867
44.20067596435547
43.39378356933594
42.62483596801758
41.893348693847656
41.19894027709961
40.54124069213867
39.91987228393555
39.33441162109375
38.78432846069336
38.268959045410156
37.78749465942383
37.33896255493164
36.92219543457031
36.53586959838867
36.17850875854492
35.84848403930664
35.54405212402344
35.26341247558594
35.00471115112305
34.7661018371582
34.54574203491211
34.34187316894531
34.152801513671875
33.976966857910156
33.8128662109375
33.65917205810547
33.51463317871094
33.37812805175781
33.24860763549805
33.1251220703125
33.006797790527344
32.89283752441406
32.78248596191406
32.675052642822266
32.569915771484375
32.466522216796875
32.364376068115234
32.26305389404297
32.162208557128906
32.06156921386719
31.96088981628418
31.86004066467285
31.758888244628906
31.65738296508789
31.555471420288086
31.453157424926758
31.35045051574707
31.247373580932617
31.14396095275879
31.040258407592773
30.936321258544922
30.832185745239258
30.727890014648438
30.623502731323242
30.51905059814453
30.414579391479492
30.31011390686035
30.205692291259766
30.101329803466797
29.997051239013672
29.892852783203125
29.788753509521484
29.684749603271484
29.58082389831543
29.47698402404785
29.373191833496094
29.26944923400879
29.165714263916016
29.061969757080078
28.95819664001465
28.854352951049805
28.75042152404785
28.646366119384766
28.54216194152832
28.437780380249023
28.33320426940918
28.228404998779297
28.123361587524414
28.018051147460938
27.91246223449707
27.806575775146484
27.700374603271484
27.593841552734375
27.486974716186523
27.37975311279297
27.27216148376465
27.16419792175293
27.055849075317383
26.94710922241211
26.83795738220215
26.728384017944336
26.618391036987305
26.50796127319336
26.397079467773438
26.285743713378906
26.173952102661133
26.061676025390625
25.94892120361328
25.835676193237305
25.721923828125
25.607662200927734
25.492889404296875
25.377580642700195
25.26173210144043
25.145349502563477
25.02840805053711
24.910905838012695
24.79283332824707
24.674179077148438
24.554943084716797
24.43511390686035
24.3146915435791
24.193660736083984
24.072021484375
23.94976043701172
23.826879501342773
23.703365325927734
23.579225540161133
23.454444885253906
23.329030990600586
23.202964782714844
23.076263427734375
22.948909759521484
22.82090950012207
22.69226837158203
22.562963485717773
22.433021545410156
22.30242919921875
22.171186447143555
22.039308547973633
21.906784057617188
21.773630142211914
21.639842987060547
21.505435943603516
21.370405197143555
21.23476791381836
21.098529815673828
20.96169090270996
20.82427978515625
20.686298370361328
20.547758102416992
20.408676147460938
20.269060134887695
20.128938674926758
19.98832130432129
19.84722328186035
19.70567512512207
19.563688278198242
19.42129135131836
19.278501510620117
19.135353088378906
18.991863250732422
18.848068237304688
18.703989028930664
18.559656143188477
18.415109634399414
18.270370483398438
18.1254825592041
17.9804744720459
17.83538818359375
17.69025230407715
17.545106887817383
17.399993896484375
17.25494956970215
17.110013961791992
16.965225219726562
16.820627212524414
16.676258087158203
16.532154083251953
16.388362884521484
16.244916915893555
16.101863861083984
15.959234237670898
15.817068099975586
15.675410270690918
15.53429126739502
15.393752098083496
15.253825187683105
15.114542961120605
14.97594165802002
14.83804702758789
14.70090103149414
14.564521789550781
14.428942680358887
14.294190406799316
14.16028881072998
14.027263641357422
13.895133972167969
13.76392936706543
13.633659362792969
13.504347801208496
13.376014709472656
13.24866771697998
13.122328758239746
12.997003555297852
12.872712135314941
12.749459266662598
12.627250671386719
12.50610065460205
12.386003494262695
12.266976356506348
12.149005889892578
12.032097816467285
11.916252136230469
11.801458358764648
11.687710762023926
11.574995994567871
11.463308334350586
11.35262393951416
11.242932319641113
11.134208679199219
11.026432037353516
10.91958236694336
10.813634872436523
10.708566665649414
10.604361534118652
10.500997543334961
10.39846420288086
10.29675579071045
10.195869445800781
10.095812797546387
9.996596336364746
9.898239135742188
9.800758361816406
9.704177856445312
9.608509063720703
9.51376724243164
9.419958114624023
9.327079772949219
9.235123634338379
9.144073486328125
9.05392074584961
8.964653968811035
8.876265525817871
8.788759231567383
8.702134132385254
8.616401672363281
8.531582832336426
8.447687149047852
8.364727973937988
8.282715797424316
8.201655387878418
8.121549606323242
8.042394638061523
7.9641852378845215
7.8869123458862305
7.810568332672119
7.7351484298706055
7.66064453125
7.587048053741455
7.514350891113281
7.44255256652832
7.371642112731934
7.301613807678223
7.2324628829956055
7.164176940917969
7.096748352050781
7.030167579650879
6.964424133300781
6.899511337280273
6.835411071777344
6.772121429443359
6.709627628326416
6.6479268074035645
6.5870041847229
6.526854515075684
6.467466354370117
6.40883731842041
6.350949764251709
6.293802738189697
6.237385272979736
6.181687355041504
6.126707077026367
6.07243013381958
6.018853187561035
5.965963840484619
5.913760185241699
5.862232685089111
5.811373710632324
5.7611799240112305
5.711642265319824
5.662754535675049
5.614509105682373
5.566901683807373
5.519925594329834
5.473573684692383
5.427841663360596
5.382723331451416
5.338211536407471
5.294304370880127
5.250992298126221
5.208272933959961
5.166139125823975
5.124587535858154
5.083611965179443
5.043206691741943
5.003366470336914
4.964086532592773
4.9253644943237305
4.887192249298096
4.849567413330078
4.812480926513672
4.775935173034668
4.739918231964111
4.704430103302002
4.669465065002441
4.6350178718566895
4.601084232330322
4.567660331726074
4.534739017486572
4.5023193359375
4.470394611358643
4.438961982727051
4.40801477432251
4.37755012512207
4.347562789916992
4.31804895401001
4.289003849029541
4.260422706604004
4.232302665710449
4.204634666442871
4.177420139312744
4.150650978088379
4.124321937561035
4.09843111038208
4.072970867156982
4.047938346862793
4.0233283042907715
3.9991366863250732
3.9753570556640625
3.9519853591918945
3.929018020629883
3.9064464569091797
3.884269952774048
3.862481117248535
3.841074228286743
3.8200457096099854
3.799391508102417
3.779104232788086
3.7591798305511475
3.7396137714385986
3.720400094985962
3.701533317565918
3.683009624481201
3.6648242473602295
3.646970510482788
3.6294443607330322
3.6122400760650635
3.595351219177246
3.5787768363952637
3.562509298324585
3.5465431213378906
3.5308737754821777
3.515495777130127
3.5004043579101562
3.4855942726135254
3.4710614681243896
3.4568002223968506
3.442805528640747
3.4290714263916016
3.4155943393707275
3.4023685455322266
3.3893887996673584
3.376650333404541
3.3641483783721924
3.3518784046173096
3.339834451675415
3.328012466430664
3.3164069652557373
3.3050131797790527
3.2938272953033447
3.2828428745269775
3.2720565795898438
3.261462926864624
3.2510573863983154
3.2408361434936523
3.2307939529418945
3.220925807952881
3.211228847503662
3.20169734954834
3.192326784133911
3.1831157207489014
3.1740567684173584
3.165147066116333
3.1563820838928223
3.147759199142456
3.1392736434936523
3.1309218406677246
3.12269926071167
3.1146035194396973
3.106630563735962
3.0987765789031982
3.091038465499878
3.083413600921631
3.075896739959717
3.0684871673583984
3.0611796379089355
3.0539727210998535
3.046863555908203
3.0398476123809814
3.032923460006714
3.026087999343872
3.0193374156951904
3.0126707553863525
3.006085157394409
2.9995784759521484
2.993147611618042
2.9867899417877197
2.980504035949707
2.974287509918213
2.968137741088867
2.962052822113037
2.9560320377349854
2.9500725269317627
2.9441702365875244
2.9383270740509033
2.932539463043213
2.9268054962158203
2.9211232662200928
2.915492057800293
2.90990948677063
2.9043750762939453
2.8988876342773438
2.8934431076049805
2.888043165206909
2.8826839923858643
2.877366065979004
2.872086763381958
2.8668460845947266
2.8616433143615723
2.856475830078125
2.851341724395752
2.8462421894073486
2.8411755561828613
2.8361411094665527
2.831136465072632
2.8261613845825195
2.8212156295776367
2.816297769546509
2.8114066123962402
2.80654239654541
2.801703929901123
2.7968897819519043
2.7920985221862793
2.7873308658599854
2.7825863361358643
2.7778637409210205
2.7731616497039795
2.768480062484741
2.7638185024261475
2.759176731109619
2.7545526027679443
2.7499475479125977
2.745358943939209
2.7407870292663574
2.7362329959869385
2.7316935062408447
2.7271690368652344
2.7226593494415283
2.718165397644043
2.7136850357055664
2.709216594696045
2.7047624588012695
2.700319528579712
2.6958887577056885
2.691469430923462
2.6870617866516113
2.682664632797241
2.6782760620117188
2.673898696899414
2.6695303916931152
2.665170192718506
2.660818338394165
2.656475305557251
2.652139663696289
2.6478121280670166
2.6434898376464844
2.639174222946167
2.6348650455474854
2.6305620670318604
2.626262664794922
2.6219687461853027
2.6176788806915283
2.613394021987915
2.6091115474700928
2.6048331260681152
2.6005570888519287
2.596283435821533
2.5920119285583496
2.5877420902252197
2.5834739208221436
2.5792064666748047
2.5749387741088867
2.5706708431243896
2.566404342651367
2.5621354579925537
2.5578653812408447
2.5535953044891357
2.5493218898773193
2.5450470447540283
2.5407681465148926
2.536487102508545
2.5322020053863525
2.5279128551483154
2.5236198902130127
2.5193214416503906
2.5150184631347656
2.5107085704803467
2.50639271736145
2.5020711421966553
2.49774169921875
2.4934046268463135
2.4890613555908203
2.484708309173584
2.4803457260131836
2.475975275039673
2.4715938568115234
2.4672036170959473
2.462801694869995
2.458388566970825
2.4539644718170166
2.44952654838562
2.4450769424438477
2.4406144618988037
2.436138153076172
2.431647777557373
2.4271419048309326
2.422621488571167
2.4180843830108643
2.41353178024292
2.408961772918701
2.404374599456787
2.399768829345703
2.3951447010040283
2.3905017375946045
2.385838508605957
2.3811542987823486
2.3764500617980957
2.3717236518859863
2.3669748306274414
2.362203598022461
2.3574085235595703
2.3525888919830322
2.3477442264556885
2.3428752422332764
2.3379790782928467
2.333055257797241
2.3281054496765137
2.3231258392333984
2.3181169033050537
2.313079357147217
2.3080098628997803
2.3029098510742188
2.297776937484741
2.292611837387085
2.2874114513397217
2.2821764945983887
2.276907205581665
2.2716004848480225
2.2662572860717773
2.2608752250671387
2.2554538249969482
2.2499935626983643
2.2444911003112793
2.2389471530914307
2.2333600521087646
2.227728843688965
2.2220523357391357
2.216329336166382
2.210559606552124
2.2047412395477295
2.198873281478882
2.1929545402526855
2.1869843006134033
2.180959939956665
2.1748812198638916
2.168745756149292
2.1625540256500244
2.1563029289245605
2.149991273880005
2.1436173915863037
2.1371805667877197
2.1306774616241455
2.124107599258423
2.1174683570861816
2.1107594966888428
2.103975772857666
2.0971179008483887
2.0901830196380615
2.083167791366577
2.0760700702667236
2.068887710571289
2.0616183280944824
2.054257869720459
2.0468037128448486
2.039252996444702
2.031602382659912
2.023848056793213
2.0159857273101807
2.0080134868621826
1.9999245405197144
1.9917166233062744
1.983385443687439
1.974924921989441
1.9663316011428833
1.9576009511947632
1.9487266540527344
1.9397060871124268
1.930532693862915
1.9212024211883545
1.911710262298584
1.9020533561706543
1.8922258615493774
1.882226586341858
1.8720512390136719
1.8616975545883179
1.8511652946472168
1.8404523134231567
1.829559564590454
1.8184887170791626
1.807242512702942
1.7958241701126099
1.7842391729354858
1.772491216659546
1.7605903148651123
1.748542308807373
1.736358404159546
1.7240487337112427
1.7116230726242065
1.6990960836410522
1.6864789724349976
1.6737854480743408
1.6610302925109863
1.6482272148132324
1.6353908777236938
1.6225364208221436
1.609677791595459
1.5968295335769653
1.5840063095092773
1.5712203979492188
1.5584861040115356
1.5458155870437622
1.533219337463379
1.5207091569900513
1.508293628692627
1.4959825277328491
1.4837840795516968
1.471704125404358
1.459749698638916
1.44792640209198
1.4362391233444214
1.4246912002563477
1.4132862091064453
1.4020274877548218
1.390917181968689
1.3799561262130737
1.3691465854644775
1.3584901094436646
1.3479859828948975
1.3376344442367554
1.3274363279342651
1.317391037940979
1.307497501373291
1.2977551221847534
1.288163185119629
1.2787209749221802
1.2694252729415894
1.2602766752243042
1.2512723207473755
1.2424112558364868
1.233690857887268
1.2251101732254028
1.216665506362915
1.2083572149276733
1.2001819610595703
1.1921374797821045
1.1842225790023804
1.17643404006958
1.1687705516815186
1.1612300872802734
1.1538091897964478
1.1465072631835938
1.1393202543258667
1.1322482824325562
1.1252872943878174
1.1184353828430176
1.1116915941238403
1.1050519943237305
1.0985157489776611
1.0920801162719727
1.0857436656951904
1.0795024633407593
1.0733565092086792
1.0673027038574219
1.0613387823104858
1.0554633140563965
1.0496735572814941
1.0439687967300415
1.038345456123352
1.0328025817871094
1.0273380279541016
1.0219494104385376
1.016635775566101
1.0113952159881592
1.0062249898910522
1.0011234283447266
0.9960897564888
0.9911212921142578
0.9862175583839417
0.9813749194145203
0.9765938520431519
0.9718709588050842
0.9672059416770935
0.9625959992408752
0.9580406546592712
0.9535377025604248
0.9490854740142822
0.9446837902069092
0.940329909324646
0.9360229969024658
0.9317613244056702
0.9275429844856262
0.9233678579330444
0.919234037399292
0.9151394963264465
0.9110838174819946
0.9070653915405273
0.9030822515487671
0.8991345763206482
0.8952200412750244
0.891338050365448
0.8874866962432861
0.8836650252342224
0.8798723816871643
0.8761071562767029
0.8723684549331665
0.8686552047729492
0.864966094493866
0.8612995743751526
0.8576561808586121
0.8540331721305847
0.8504307866096497
0.8468473553657532
0.8432826995849609
0.8397353887557983
0.836205005645752
0.8326898217201233
0.8291903734207153
0.8257048726081848
0.8222334384918213
0.8187749981880188
0.8153291344642639
0.8118951916694641
0.8084728121757507
0.8050618767738342
0.8016605973243713
0.798270583152771
0.794890820980072
0.791519820690155
0.7881592512130737
0.7848080992698669
0.7814669609069824
0.7781349420547485
0.7748129367828369
0.7715016007423401
0.7681986093521118
0.7649067640304565
0.7616258263587952
0.7583555579185486
0.7550971508026123
0.7518507838249207
0.7486170530319214
0.7453967928886414
0.7421906590461731
0.7389994859695435
0.7358236908912659
0.7326647043228149
0.7295228242874146
0.7264003157615662
0.7232968211174011
0.7202139496803284
0.717153012752533
0.7141152620315552
0.7111011743545532
0.7081117033958435
0.7051481008529663
0.7022134065628052
0.6993063688278198
0.6964290142059326
0.6935821771621704
0.6907672882080078
0.6879841089248657
0.6852344870567322
0.6825184226036072
0.6798366904258728
0.6771900057792664
0.6745786070823669
0.6720024347305298
0.6694620251655579
0.6669578552246094
0.6644896268844604
0.662057101726532
0.6596598625183105
0.6572974920272827
0.6549707651138306
0.6526784896850586
0.6504203081130981
0.6481952667236328
0.6460035443305969
0.6438446640968323
0.6417178511619568
0.6396224498748779
0.6375571489334106
0.6355223059654236
0.6335165500640869
0.6315394639968872
0.6295915842056274
0.6276707053184509
0.6257773041725159
0.6239094138145447
0.6220680475234985
0.6202507019042969
0.6184592843055725
0.616690993309021
0.6149459481239319
0.6132237911224365
0.6115235090255737
0.6098453402519226
0.608187735080719
0.6065511703491211
0.604933500289917
0.6033358573913574
0.6017565727233887
0.6001954078674316
0.598652184009552
0.5971264243125916
0.5956172943115234
0.5941242575645447
0.5926470756530762
0.5911851525306702
0.5897381901741028
0.5883054733276367
0.586887001991272
0.5854822397232056
0.584090530872345
0.5827116370201111
0.5813453197479248
0.5799908638000488
0.5786489844322205
0.5773180723190308
0.5759986042976379
0.5746899843215942
0.5733920335769653
0.5721047520637512
0.570827066898346
0.569560170173645
0.5683019757270813
0.5670536756515503
0.5658144950866699
0.5645843148231506
0.5633630156517029
0.5621499419212341
0.5609462261199951
0.559749960899353
0.5585619807243347
0.5573816895484924
0.5562098026275635
0.5550450682640076
0.5538883805274963
0.5527382493019104
0.55159592628479
0.550460934638977
0.5493322610855103
0.5482103824615479
0.5470949411392212
0.5459867715835571
0.5448851585388184
0.5437890887260437
0.5427001118659973
0.5416167378425598
0.5405399799346924
0.5394687056541443
0.5384032130241394
0.5373427867889404
0.5362890362739563
0.5352405905723572
0.5341970324516296
0.533159077167511
0.5321263670921326
0.5310987830162048
0.5300762057304382
0.5290581583976746
0.5280449986457825
0.5270367860794067
0.5260331034660339
0.5250340104103088
0.5240389704704285
0.5230486392974854
0.5220622420310974
0.5210793018341064
0.5201011300086975
0.5191269516944885
0.5181560516357422
0.5171884894371033
0.5162249803543091
0.5152642130851746
0.5143070816993713
0.5133529305458069
0.5124017000198364
0.5114527344703674
0.5105069279670715
0.509563684463501
0.5086227059364319
0.5076836943626404
0.5067469477653503
0.5058116912841797
0.5048782825469971
0.5039464235305786
0.5030158758163452
0.5020865797996521
0.5011579394340515
0.5002301931381226
0.49930286407470703
0.4983755946159363
0.49744880199432373
0.49652180075645447
0.4955945909023285
0.49466636776924133
0.4937371015548706
0.4928072690963745
0.4918757379055023
0.49094268679618835
0.4900082051753998
0.48907095193862915
0.48813125491142273
0.48718953132629395
0.4862443208694458
0.48529648780822754
0.48434510827064514
0.4833900034427643
0.48243188858032227
0.4814687669277191
0.48050156235694885
0.4795307219028473
0.4785553216934204
0.47757506370544434
0.47658976912498474
0.475600004196167
0.4746055603027344
0.4736064076423645
0.4726024568080902
0.4715939164161682
0.470580518245697
0.4695630371570587
0.4685414433479309
0.4675159156322479
0.4664864242076874
0.4654538631439209
0.4644186496734619
0.46337980031967163
0.46233880519866943
0.461296021938324
0.4602520763874054
0.45920616388320923
0.4581601917743683
0.4571133255958557
0.45606672763824463
0.45502039790153503
0.4539749324321747
0.45293012261390686
0.4518875181674957
0.4508453905582428
0.4498060345649719
0.4487684965133667
0.44773250818252563
0.4466997981071472
0.4456697702407837
0.44464194774627686
0.44361743330955505
0.4425956904888153
0.44157734513282776
0.44056177139282227
0.43954959511756897
0.43854108452796936
0.4375354051589966
0.4365338981151581
0.4355350732803345
0.4345405399799347
0.4335493743419647
0.4325617253780365
0.43157774209976196
0.43059805035591125
0.4296213388442993
0.42864924669265747
0.4276806712150574
0.42671579122543335
0.4257557988166809
0.42479896545410156
0.4238465130329132
0.42289862036705017
0.4219537377357483
0.421013742685318
0.42007747292518616
0.4191456139087677
0.41821807622909546
0.41729429364204407
0.4163746237754822
0.4154595136642456
0.4145486652851105
0.4136413633823395
0.4127390682697296
0.41184061765670776
0.4109463691711426
0.41005653142929077
0.4091707766056061
0.40828949213027954
0.40741199254989624
0.40653935074806213
0.4056701958179474
0.4048060178756714
0.40394583344459534
0.40308964252471924
0.4022378623485565
0.40139055252075195
0.40054675936698914
0.3997076451778412
0.39887261390686035
0.39804157614707947
0.39721518754959106
0.3963925242424011
0.3955743610858917
0.3947601914405823
0.393949955701828
0.39314398169517517
0.3923422396183014
0.3915442228317261
0.390750527381897
0.38996079564094543
0.38917556405067444
0.38839370012283325
0.38761597871780396
0.38684216141700745
0.38607263565063477
0.3853069245815277
0.3845450282096863
0.3837868571281433
0.38303276896476746
0.3822823762893677
0.3815365433692932
0.3807939291000366
0.380054771900177
0.379320353269577
0.37858885526657104
0.37786123156547546
0.3771372437477112
0.3764175474643707
0.37570109963417053
0.37498828768730164
0.37427905201911926
0.37357407808303833
0.37287160754203796
0.3721733093261719
0.37147843837738037
0.37078744173049927
0.3700990378856659
0.36941465735435486
0.3687334656715393
0.3680555820465088
0.3673815429210663
0.36671072244644165
0.36604318022727966
0.36537840962409973
0.3647177517414093
0.3640599846839905
0.3634054958820343
0.3627539277076721
0.3621056377887726
0.36146026849746704
0.3608189523220062
0.36017999053001404
0.3595438599586487
0.3589112460613251
0.3582818806171417
0.35765478014945984
0.35703086853027344
0.3564102053642273
0.35579201579093933
0.3551768660545349
0.3545645475387573
0.3539549708366394
0.3533482551574707
0.35274431109428406
0.35214322805404663
0.35154467821121216
0.3509494364261627
0.35035592317581177
0.3497653603553772
0.3491773307323456
0.348592609167099
0.3480093777179718
0.3474290370941162
0.34685176610946655
0.34627628326416016
0.34570345282554626
0.345133513212204
0.3445650339126587
0.34399962425231934
0.343436598777771
0.3428751230239868
0.3423161506652832
0.34176018834114075
0.34120607376098633
0.3406539857387543
0.34010443091392517
0.3395565152168274
0.3390110731124878
0.338467538356781
0.33792635798454285
0.33738696575164795
0.33685001730918884
0.33631429076194763
0.3357817232608795
0.33525025844573975
0.3347206115722656
0.3341934382915497
0.33366745710372925
0.33314400911331177
0.3326224088668823
0.33210238814353943
0.33158406615257263
0.3310674726963043
0.330553263425827
0.33004021644592285
0.32952892780303955
0.3290194571018219
0.32851168513298035
0.3280050456523895
0.3275008201599121
0.3269974887371063
0.32649627327919006
0.32599619030952454
0.3254980444908142
0.32500115036964417
0.3245062530040741
0.3240119516849518
0.32351985573768616
0.32302892208099365
0.32253921031951904
0.32205167412757874
0.32156476378440857
0.3210795223712921
0.32059571146965027
0.32011285424232483
0.31963154673576355
0.31915193796157837
0.31867310404777527
0.31819531321525574
0.3177190124988556
0.3172445595264435
0.31677109003067017
0.3162980079650879
0.3158266246318817
0.3153570294380188
0.3148881494998932
0.3144194483757019
0.31395313143730164
0.3134879767894745
0.3130232095718384
0.31255966424942017
0.3120976686477661
0.3116362690925598
0.3111763596534729
0.3107169568538666
0.3102591335773468
0.3098021149635315
0.3093463182449341
0.3088912069797516
0.30843687057495117
0.30798429250717163
0.3075319826602936
0.3070811629295349
0.30663082003593445
0.30618157982826233
0.30573365092277527
0.3052862286567688
0.30483996868133545
0.3043946921825409
0.3039500117301941
0.3035062253475189
0.30306345224380493
0.3026217520236969
0.3021804392337799
0.30174070596694946
0.30130165815353394
0.3008631467819214
0.3004257380962372
0.2999885380268097
0.2995529770851135
0.2991184592247009
0.2986842393875122
0.2982507050037384
0.29781854152679443
0.29738667607307434
0.29695579409599304
0.2965258061885834
0.2960965931415558
0.2956680357456207
0.2952407896518707
0.29481393098831177
0.2943882644176483
0.2939629852771759
0.29353824257850647
0.29311448335647583
0.29269200563430786
0.29227033257484436
0.29184871912002563
0.2914283573627472
0.29100850224494934
0.2905896306037903
0.2901718020439148
0.28975433111190796
0.2893373370170593
0.2889218330383301
0.28850650787353516
0.2880924344062805
0.28767839074134827
0.2872655689716339
0.28685352206230164
0.28644269704818726
0.2860315144062042
0.2856217920780182
0.28521260619163513
0.28480443358421326
0.2843967080116272
0.2839900255203247
0.2835836112499237
0.2831781804561615
0.28277307748794556
0.28236913681030273
0.28196603059768677
0.2815628945827484
0.28116098046302795
0.2807599902153015
0.28035968542099
0.2799595296382904
0.27956056594848633
0.27916234731674194
0.2787640690803528
0.27836716175079346
0.277971088886261
0.2775750756263733
0.2771798074245453
0.2767852246761322
0.27639129757881165
0.2759982645511627
0.2756056487560272
0.2752135097980499
0.2748227119445801
0.2744317352771759
0.27404162287712097
0.27365195751190186
0.2732633948326111
0.27287501096725464
0.2724874019622803
0.272100031375885
0.27171340584754944
0.2713273763656616
0.2709423899650574
0.2705574333667755
0.2701728940010071
0.26978886127471924
0.269405722618103
0.269023060798645
0.26864054799079895
0.2682589292526245
0.26787763833999634
0.26749658584594727
0.267116516828537
0.2667366862297058
0.266357421875
0.2659784257411957
0.26559969782829285
0.26522204279899597
0.26484420895576477
0.2644670903682709
0.2640899419784546
0.2637138366699219
0.26333776116371155
0.2629625201225281
0.2625872492790222
0.26221194863319397
0.2618379592895508
0.26146355271339417
0.2610898017883301
0.26071619987487793
0.2603427469730377
0.25997015833854675
0.2595978081226349
0.25922536849975586
0.2588537335395813
0.2584819793701172
0.2581108808517456
0.25773969292640686
0.25736892223358154
0.25699836015701294
0.25662797689437866
0.2562578618526459
0.2558880150318146
0.25551891326904297
0.25514906644821167
0.2547798454761505
0.2544107735157013
0.25404223799705505
0.2536737024784088
0.25330543518066406
0.2529367208480835
0.2525688707828522
0.25220122933387756
0.25183314085006714
0.25146594643592834
0.25109854340553284
0.25073084235191345
0.2503640651702881
0.24999721348285675
0.249630406498909
0.24926337599754333
0.24889695644378662
0.24853011965751648
0.24816375970840454
0.24779759347438812
0.2474311739206314
0.24706488847732544
0.2466990351676941
0.2463330328464508
0.24596714973449707
0.24560125172138214
0.24523551762104034
0.2448699176311493
0.24450398981571198
0.24413837492465973
0.2437726855278015
0.24340718984603882
0.24304203689098358
0.2426765263080597
0.24231098592281342
0.24194569885730743
0.24158091843128204
0.24121548235416412
0.24084964394569397
0.24048465490341187
0.24011941254138947
0.23975428938865662
0.23938901722431183
0.2390243113040924
0.23865899443626404
0.23829376697540283
0.23792870342731476
0.2375638335943222
0.23719866573810577
0.2368336021900177
0.2364685833454132
0.23610343039035797
0.23573844134807587
0.23537330329418182
0.2350081354379654
0.23464299738407135
0.23427818715572357
0.23391301929950714
0.23354798555374146
0.23318295180797577
0.23281802237033844
0.23245303332805634
0.2320883870124817
0.23172308504581451
0.23135793209075928
0.23099307715892792
0.23062799870967865
0.23026317358016968
0.22989824414253235
0.22953301668167114
0.2291683405637741
0.22880317270755768
0.22843831777572632
0.22807353734970093
0.22770854830741882
0.22734379768371582
0.22697864472866058
0.22661414742469788
0.2262491136789322
0.2258843332529068
0.22551915049552917
0.225154846906662
0.2247900366783142
0.22442540526390076
0.22406046092510223
0.2236960083246231
0.22333118319511414
0.22296659648418427
0.22260214388370514
0.22223764657974243
0.22187332808971405
0.22150923311710358
0.22114457190036774
0.2207804024219513
0.220415860414505
0.22005195915699005
0.21968771517276764
0.21932359039783478
0.21895991265773773
0.21859575808048248
0.21823197603225708
0.21786800026893616
0.21750475466251373
0.21714094281196594
0.2167772650718689
0.21641412377357483
0.21605055034160614
0.2156875729560852
0.21532434225082397
0.21496126055717468
0.21459810435771942
0.2142358422279358
0.21387280523777008
0.21351021528244019
0.21314799785614014
0.2127852737903595
0.21242302656173706
0.21206094324588776
0.21169905364513397
0.21133700013160706
0.21097540855407715
0.21061395108699799
0.21025249361991882
0.2098911553621292
0.20953017473220825
0.20916889607906342
0.208808034658432
0.20844747126102448
0.2080872654914856
0.20772689580917358
0.20736654102802277
0.20700649917125702
0.2066468894481659
0.20628733932971954
0.20592817664146423
0.20556896924972534
0.20520958304405212
0.20485110580921173
0.20449219644069672
0.204134002327919
0.20377548038959503
0.2034178227186203
0.2030598670244217
0.20270217955112457
0.20234476029872894
0.20198798179626465
0.20163092017173767
0.20127418637275696
0.20091789960861206
0.2005617469549179
0.20020563900470734
0.19984965026378632
0.19949449598789215
0.19913946092128754
0.19878427684307098
0.19842968881130219
0.19807498157024384
0.1977209597826004
0.19736717641353607
0.19701334834098816
0.19666022062301636
0.19630686938762665
0.19595453143119812
0.1956016719341278
0.19524948298931122
0.19489772617816925
0.19454602897167206
0.19419459998607635
0.19384360313415527
0.19349262118339539
0.19314216077327728
0.19279202818870544
0.19244219362735748
0.19209271669387817
0.19174304604530334
0.1913943588733673
0.19104616343975067
0.19069747626781464
0.19034962356090546
0.19000203907489777
0.1896549016237259
0.18930771946907043
0.18896105885505676
0.188615083694458
0.18826863169670105
0.1879231035709381
0.187578022480011
0.18723273277282715
0.18688829243183136
0.1865442395210266
0.18620014190673828
0.18585622310638428
0.1855134665966034
0.18517063558101654
0.1848282516002655
0.1844860017299652
0.18414407968521118
0.1838027536869049
0.18346190452575684
0.18312110006809235
0.1827809363603592
0.182440847158432
0.18210133910179138
0.18176212906837463
0.18142330646514893
0.18108482658863068
0.18074695765972137
0.18040908873081207
0.18007174134254456
0.17973481118679047
0.17939843237400055
0.17906227707862854
0.1787264347076416
0.17839105427265167
0.17805616557598114
0.17772161960601807
0.17738749086856842
0.17705349624156952
0.1767202913761139
0.17638693749904633
0.176054447889328
0.17572204768657684
0.17539021372795105
0.17505894601345062
0.1747278869152069
0.17439709603786469
0.174066960811615
0.17373690009117126
0.17340759932994843
0.17307864129543304
0.17274980247020721
0.1724216490983963
0.17209383845329285
0.17176637053489685
0.17143946886062622
0.17111273109912872
0.17078635096549988
0.1704605370759964
0.17013530433177948
0.1698102504014969
0.16948570311069489
0.16916127502918243
0.16883735358715057
0.16851404309272766
0.16819125413894653
0.16786839067935944
0.16754643619060516
0.16722449660301208
0.16690318286418915
0.1665818691253662
0.1662614941596985
0.1659412533044815
0.16562163829803467
0.1653021275997162
0.1649830937385559
0.16466468572616577
0.1643463373184204
0.16402818262577057
0.16371093690395355
0.16339389979839325
0.1630774438381195
0.16276110708713531
0.16244512796401978
0.16212990880012512
0.1618146300315857
0.16150012612342834
0.16118581593036652
0.16087192296981812
0.16055861115455627
0.1602453589439392
0.1599327027797699
0.1596205234527588
0.15930840373039246
0.15899668633937836
0.15868569910526276
0.1583746075630188
0.15806427597999573
0.15775422751903534
0.15744414925575256
0.15713493525981903
0.1568261682987213
0.15651768445968628
0.15620936453342438
0.1559012085199356
0.15559382736682892
0.15528680384159088
0.15497997403144836
0.1546734720468521
0.15436719357967377
0.1540614813566208
0.15375611186027527
0.15345102548599243
0.15314607322216034
0.15284192562103271
0.15253792703151703
0.15223394334316254
0.15193083882331848
0.15162789821624756
0.1513252705335617
0.1510230004787445
0.15072080492973328
0.15041913092136383
0.15011800825595856
0.1498170793056488
0.1495160460472107
0.14921584725379944
0.14891581237316132
0.14861616492271423
0.14831675589084625
0.14801791310310364
0.1477188616991043
0.1474204957485199
0.14712247252464294
0.14682479202747345
0.14652711153030396
0.14622992277145386
0.1459331065416336
0.1456366628408432
0.14534032344818115
0.14504417777061462
0.1447484940290451
0.14445310831069946
0.14415809512138367
0.143863707780838
0.14356902241706848
0.14327508211135864
0.1429809331893921
0.14268754422664642
0.1423943191766739
0.1421014368534088
0.1418086439371109
0.14151659607887268
0.14122441411018372
0.14093272387981415
0.1406414806842804
0.1403503566980362
0.1400594711303711
0.13976916670799255
0.13947872817516327
0.1391889452934265
0.13889922201633453
0.13861039280891418
0.13832135498523712
0.13803282380104065
0.13774430751800537
0.13745634257793427
0.13716882467269897
0.1368815004825592
0.13659420609474182
0.13630753755569458
0.13602092862129211
0.13573510944843292
0.1354493349790573
0.13516399264335632
0.1348787397146225
0.13459382951259613
0.13430984318256378
0.13402563333511353
0.13374172151088715
0.1334584802389145
0.13317519426345825
0.1328926384449005
0.13261044025421143
0.13232848048210144
0.132046639919281
0.13176529109477997
0.1314847767353058
0.13120386004447937
0.13092391192913055
0.1306440383195877
0.13036435842514038
0.1300855129957199
0.1298069953918457
0.12952843308448792
0.12925079464912415
0.1289731115102768
0.12869606912136078
0.12841951847076416
0.12814301252365112
0.1278674453496933
0.12759198248386383
0.12731695175170898
0.12704215943813324
0.12676796317100525
0.1264941543340683
0.12622085213661194
0.12594792246818542
0.12567539513111115
0.12540297210216522
0.1251314878463745
0.12486046552658081
0.124589703977108
0.12431912869215012
0.12404938042163849
0.12377987802028656
0.12351103127002716
0.12324237823486328
0.12297455966472626
0.12270670384168625
0.12243969738483429
0.12217303365468979
0.12190669029951096
0.1216408908367157
0.12137578427791595
0.12111108005046844
0.12084700912237167
0.1205829456448555
0.12031940370798111
0.12005691975355148
0.11979451030492783
0.11953277885913849
0.1192714124917984
0.11901046335697174
0.11874980479478836
0.11849009245634079
0.11823048442602158
0.11797162145376205
0.11771339178085327
0.11745516955852509
0.11719781160354614
0.11694085597991943
0.11668451875448227
0.11642856895923615
0.1161731481552124
0.11591819673776627
0.11566366255283356
0.11540984362363815
0.11515634506940842
0.11490363627672195
0.11465074121952057
0.11439894884824753
0.11414766311645508
0.11389654874801636
0.1136462390422821
0.11339626461267471
0.11314667761325836
0.11289779096841812
0.11264929920434952
0.11240138858556747
0.11215389519929886
0.11190669983625412
0.11166036874055862
0.11141443997621536
0.11116872727870941
0.11092386394739151
0.11067944020032883
0.11043547093868256
0.11019176989793777
0.10994859784841537
0.10970629006624222
0.10946397483348846
0.10922230780124664
0.10898125171661377
0.10874047875404358
0.10850023478269577
0.10826072096824646
0.10802160203456879
0.10778281837701797
0.10754460841417313
0.10730665177106857
0.10706932097673416
0.10683257132768631
0.10659602284431458
0.10636017471551895
0.1061246395111084
0.10588973015546799
0.10565517097711563
0.1054210290312767
0.1051873117685318
0.10495415329933167
0.10472161322832108
0.10448919981718063
0.10425730049610138
0.10402607917785645
0.10379527509212494
0.10356484353542328
0.10333482921123505
0.10310526192188263
0.10287618637084961
0.10264753550291061
0.10241901129484177
0.10219141840934753
0.10196410119533539
0.10173718631267548
0.10151038318872452
0.10128436982631683
0.10105886310338974
0.10083351284265518
0.10060873627662659
0.10038430243730545
0.10016060620546341
0.0999368280172348
0.09971389919519424
0.09949100762605667
0.09926861524581909
0.09904690831899643
0.09882544726133347
0.09860441088676453
0.09838391840457916
0.09816368669271469
0.0979439988732338
0.09772449731826782
0.09750546514987946
0.09728673100471497
0.09706856310367584
0.09685086458921432
0.09663351625204086
0.09641644358634949
0.09619982540607452
0.09598381072282791
0.0957677960395813
0.09555254131555557
0.09533742070198059
0.09512308239936829
0.09490855783224106
0.09469479322433472
0.09448141604661942
0.09426833689212799
0.09405577182769775
0.09384357184171677
0.09363137185573578
0.0934198796749115
0.09320855140686035
0.09299787133932114
0.09278754144906998
0.0925772562623024
0.09236780554056168
0.09215855598449707
0.09194961935281754
0.09174104779958725
0.09153296798467636
0.09132517129182816
0.09111789613962173
0.0909103974699974
0.09070403128862381
0.09049773961305618
0.09029180556535721
0.09008630365133286
0.08988097310066223
0.0896759182214737
0.08947159349918365
0.08926744014024734
0.0890636220574379
0.0888604074716568
0.0886572077870369
0.088454470038414
0.08825215697288513
0.0880502462387085
0.08784853667020798
0.08764717727899551
0.08744636923074722
0.08724556863307953
0.08704563230276108
0.08684573322534561
0.086646169424057
0.08644703030586243
0.08624807000160217
0.08604976534843445
0.08585166931152344
0.0856536254286766
0.08545612543821335
0.08525925874710083
0.08506246656179428
0.08486596494913101
0.08466988056898117
0.08447430282831192
0.08427895605564117
0.08408401906490326
0.08388926088809967
0.08369478583335876
0.0835009217262268
0.08330729603767395
0.08311378210783005
0.08292075991630554
0.08272822201251984
0.08253590017557144
0.08234401792287827
0.08215232193470001
0.0819607824087143
0.08177009969949722
0.08157932013273239
0.08138898015022278
0.08119893074035645
0.08100929111242294
0.08082008361816406
0.08063099533319473
0.08044218271970749
0.08025410026311874
0.08006611466407776
0.07987838983535767
0.07969097048044205
0.07950403541326523
0.07931745052337646
0.07913096994161606
0.07894507050514221
0.07875947654247284
0.07857390493154526
0.07838884741067886
0.07820399105548859
0.07801976799964905
0.07783574610948563
0.07765195518732071
0.07746850699186325
0.07728545367717743
0.07710272073745728
0.07692010700702667
0.07673806697130203
0.0765562579035759
0.07637468725442886
0.07619349658489227
0.07601271569728851
0.07583218067884445
0.07565188407897949
0.07547205686569214
0.0752924233675003
0.07511327415704727
0.07493432611227036
0.07475557178258896
0.0745774656534195
0.07439924776554108
0.07422180473804474
0.07404445856809616
0.07386741787195206
0.07369063794612885
0.07351424545049667
0.07333812862634659
0.0731622576713562
0.07298644632101059
0.0728115439414978
0.07263688743114471
0.0724622905254364
0.0722881406545639
0.0721142515540123
0.07194066792726517
0.07176732271909714
0.07159458100795746
0.07142195105552673
0.07124945521354675
0.07107722014188766
0.07090559601783752
0.07073415815830231
0.07056307792663574
0.07039234787225723
0.0702219009399414
0.07005153596401215
0.06988173723220825
0.06971218436956406
0.06954298168420792
0.06937386840581894
0.06920535117387772
0.06903700530529022
0.0688687115907669
0.06870122998952866
0.06853365153074265
0.0683666542172432
0.06819970160722733
0.06803308427333832
0.06786690652370453
0.06770087033510208
0.06753543764352798
0.06737005710601807
0.06720482558012009
0.06704019010066986
0.06687575578689575
0.06671157479286194
0.06654766201972961
0.0663842186331749
0.0662209540605545
0.06605775654315948
0.06589514017105103
0.06573290377855301
0.0655706599354744
0.06540895253419876
0.06524746119976044
0.06508604437112808
0.06492502987384796
0.06476447731256485
0.06460417807102203
0.06444405764341354
0.06428413838148117
0.06412472575902939
0.06396551430225372
0.06380654126405716
0.06364768743515015
0.06348921358585358
0.06333128362894058
0.06317349523305893
0.0630159080028534
0.06285857409238815
0.06270148605108261
0.06254476308822632
0.06238830089569092
0.062231987714767456
0.06207594275474548
0.06192038953304291
0.06176510825753212
0.061609815806150436
0.06145505607128143
0.061300333589315414
0.06114615127444267
0.060991961508989334
0.060838159173727036
0.06068463250994682
0.06053122878074646
0.060378171503543854
0.06022543087601662
0.060072869062423706
0.05992064252495766
0.059768542647361755
0.059616584330797195
0.05946509912610054
0.05931364372372627
0.05916250869631767
0.059011854231357574
0.058861143887043
0.058710869401693344
0.058560390025377274
0.05841069668531418
0.05826105177402496
0.058111771941185
0.05796240270137787
0.057813357561826706
0.05766456201672554
0.05751610919833183
0.0573677234351635
0.05721952021121979
0.05707162991166115
0.056923989206552505
0.05677663907408714
0.05662926658987999
0.05648214742541313
0.056335195899009705
0.05618850141763687
0.05604200437664986
0.05589582771062851
0.055749714374542236
0.0556037463247776
0.05545792356133461
0.05531249940395355
0.05516716465353966
0.055021896958351135
0.05487696826457977
0.054732222110033035
0.054587509483098984
0.0544431135058403
0.054298676550388336
0.054154615849256516
0.0540105402469635
0.053866755217313766
0.053723085671663284
0.0535794235765934
0.053435951471328735
0.053292930126190186
0.05314979329705238
0.05300680175423622
0.052863895893096924
0.052721284329891205
0.05257871374487877
0.0524362213909626
0.052293792366981506
0.0521516390144825
0.05200962349772453
0.05186772346496582
0.05172571912407875
0.05158397927880287
0.05144233629107475
0.05130073055624962
0.051159199327230453
0.05101781710982323
0.05087665095925331
0.050735387951135635
0.05059432610869408
0.0504533089697361
0.05031231418251991
0.050171393901109695
0.050030626356601715
0.04988984018564224
0.049749165773391724
0.04960865527391434
0.049468036741018295
0.04932756349444389
0.049187079071998596
0.04904675483703613
0.048906367272138596
0.048765964806079865
0.048625752329826355
0.048485614359378815
0.04834555462002754
0.04820536449551582
0.04806533828377724
0.047925349324941635
0.047785308212041855
0.047645505517721176
0.04750540480017662
0.04736567661166191
0.04722597822546959
0.04708605632185936
0.046946264803409576
0.046806659549474716
0.04666711762547493
0.046527452766895294
0.04638802632689476
0.046248551458120346
0.046109117567539215
0.04596969112753868
0.04583052173256874
0.045691195875406265
0.045552123337984085
0.045413050800561905
0.04527415707707405
0.04513530433177948
0.04499641805887222
0.044857822358608246
0.04471930116415024
0.04458072409033775
0.044442303478717804
0.04430424049496651
0.04416626691818237
0.04402831196784973
0.04389068856835365
0.043753065168857574
0.043615784496068954
0.04347861558198929
0.04334156960248947
0.043204713612794876
0.04306827485561371
0.042931921780109406
0.04279594123363495
0.042660191655159
0.04252462461590767
0.042389415204524994
0.04225439205765724
0.04211988300085068
0.04198547080159187
0.04185156896710396
0.041717976331710815
0.041584696620702744
0.04145176336169243
0.04131919890642166
0.04118707403540611
0.041055306792259216
0.04092404991388321
0.040793027728796005
0.04066251590847969
0.04053245857357979
0.04040299728512764
0.040273770689964294
0.040145207196474075
0.040017034858465195
0.039889171719551086
0.0397619865834713
0.03963538259267807
0.039509207010269165
0.039383482187986374
0.03925817087292671
0.03913350775837898
0.03900943323969841
0.03888588026165962
0.038762710988521576
0.03864024579524994
0.038518331944942474
0.03839681297540665
0.03827587142586708
0.03815561160445213
0.03803586587309837
0.03791670501232147
0.037798091769218445
0.037679966539144516
0.03756226226687431
0.037445444613695145
0.03732886165380478
0.0372130423784256
0.0370977446436882
0.03698284178972244
0.03686872497200966
0.03675507754087448
0.03664207085967064
0.03652949258685112
0.03641745448112488
0.03630601242184639
0.036195058375597
0.03608473390340805
0.03597487881779671
0.035865429788827896
0.03575664013624191
0.03564838692545891
0.03554077446460724
0.035433582961559296
0.03532678633928299
0.0352206714451313
0.03511488810181618
0.03500970080494881
0.03490513935685158
0.034800972789525986
0.03469718247652054
0.03459397703409195
0.03449133038520813
0.034388985484838486
0.03428735211491585
0.03418603911995888
0.034085147082805634
0.0339849628508091
0.0338849239051342
0.03378557413816452
0.03368654102087021
0.033588021993637085
0.03348986431956291
0.033392272889614105
0.03329504653811455
0.033198293298482895
0.03310193493962288
0.03300600126385689
0.032910555601119995
0.03281541168689728
0.032720889896154404
0.03262648731470108
0.03253275528550148
0.03243924677371979
0.03234608843922615
0.032253507524728775
0.03216137737035751
0.032069530338048935
0.031978052109479904
0.03188696131110191
0.03179633989930153
0.031705960631370544
0.031615957617759705
0.031526535749435425
0.031437259167432785
0.0313483364880085
0.03125985711812973
0.031171618029475212
0.031084001064300537
0.030996637418866158
0.030909540131688118
0.030822888016700745
0.03073652647435665
0.030650436878204346
0.030564775690436363
0.030479418113827705
0.03039446659386158
0.030309759080410004
0.03022545576095581
0.030141422525048256
0.030057772994041443
0.02997448481619358
0.029891448095440865
0.02980867400765419
0.029726427048444748
0.029644208028912544
0.029562540352344513
0.029481099918484688
0.029399877414107323
0.029319066554307938
0.029238533228635788
0.029158324003219604
0.029078451916575432
0.02899869717657566
0.028919460251927376
0.028840498998761177
0.02876169979572296
0.028683217242360115
0.028605150058865547
0.028527259826660156
0.02844974584877491
0.028372440487146378
0.028295380994677544
0.02821875363588333
0.028142252936959267
0.028066148981451988
0.027990149334073067
0.027914484962821007
0.027839355170726776
0.027764156460762024
0.02768940106034279
0.02761489897966385
0.027540724724531174
0.027466632425785065
0.027392981573939323
0.027319500222802162
0.02724628522992134
0.02717341110110283
0.027100715786218643
0.0270284041762352
0.026956213638186455
0.026884382590651512
0.026812709867954254
0.026741264387965202
0.02667008526623249
0.02659926749765873
0.026528557762503624
0.026458272710442543
0.02638818882405758
0.02631821110844612
0.026248544454574585
0.026179149746894836
0.02611001394689083
0.02604113332927227
0.025972483679652214
0.025903914123773575
0.02583581581711769
0.02576792612671852
0.025700200349092484
0.025632623583078384
0.02556541934609413
0.025498416274785995
0.025431597605347633
0.02536504901945591
0.025298815220594406
0.025232642889022827
0.025166776031255722
0.02510109171271324
0.025035614147782326
0.024970538914203644
0.024905536323785782
0.024840744212269783
0.024776270613074303
0.02471204474568367
0.024647869169712067
0.024584095925092697
0.024520371109247208
0.02445702813565731
0.024393854662775993
0.024330850690603256
0.024268126115202904
0.02420550212264061
0.02414323017001152
0.024081042036414146
0.024019135162234306
0.023957429453730583
0.023895975202322006
0.023834627121686935
0.02377353608608246
0.023712601512670517
0.023652037605643272
0.02359149418771267
0.023531245067715645
0.023471174761652946
0.023411327973008156
0.02335166372358799
0.023292265832424164
0.02323303185403347
0.023174013942480087
0.02311517298221588
0.023056430742144585
0.02299807034432888
0.02293970435857773
0.022881731390953064
0.022823892533779144
0.022766226902604103
0.022708749398589134
0.022651432082057
0.022594407200813293
0.022537482902407646
0.022480765357613564
0.022424241527915
0.02236788719892502
0.022311806678771973
0.022255921736359596
0.022200066596269608
0.022144535556435585
0.02208911068737507
0.022033967077732086
0.02197890914976597
0.021924125030636787
0.021869391202926636
0.02181490883231163
0.021760666742920876
0.02170657366514206
0.021652674302458763
0.021598966792225838
0.02154545672237873
0.021492142230272293
0.021438827738165855
0.02138582058250904
0.021333003416657448
0.021280283108353615
0.021227851510047913
0.021175479516386986
0.021123303100466728
0.021071257069706917
0.02101956494152546
0.02096797712147236
0.020916443318128586
0.02086517959833145
0.020814068615436554
0.020763155072927475
0.02071232534945011
0.02066180482506752
0.020611301064491272
0.020561059936881065
0.020511062815785408
0.020461011677980423
0.020411165431141853
0.02036164700984955
0.020312173292040825
0.02026284672319889
0.020213816314935684
0.02016482874751091
0.020116131752729416
0.020067425444722176
0.020018955692648888
0.019970692694187164
0.019922509789466858
0.019874580204486847
0.019826630130410194
0.019778979942202568
0.01973154954612255
0.019684165716171265
0.01963699609041214
0.019589969888329506
0.01954304426908493
0.019496263936161995
0.01944972574710846
0.01940329186618328
0.019357001408934593
0.019310910254716873
0.01926490291953087
0.01921919360756874
0.019173411652445793
0.01912795938551426
0.019082671031355858
0.019037360325455666
0.018992332741618156
0.018947415053844452
0.018902676180005074
0.0188580434769392
0.01881353184580803
0.01876925304532051
0.018725009635090828
0.018680976703763008
0.01863718591630459
0.018593352288007736
0.018549805507063866
0.018506323918700218
0.01846304163336754
0.018419884145259857
0.018376942723989487
0.018333928659558296
0.018291199579834938
0.018248630687594414
0.018206147477030754
0.018163811415433884
0.01812165044248104
0.018079621717333794
0.018037667497992516
0.017995920032262802
0.017954230308532715
0.017912810668349266
0.017871472984552383
0.01783013716340065
0.017789043486118317
0.017748067155480385
0.017707258462905884
0.017666591331362724
0.017626067623496056
0.017585651949048042
0.017545299604535103
0.01750515215098858
0.017465127632021904
0.01742527447640896
0.017385482788085938
0.017345869913697243
0.017306344583630562
0.017267005518078804
0.017227748408913612
0.017188629135489464
0.017149560153484344
0.017110684886574745
0.017071997746825218
0.017033390700817108
0.016994910314679146
0.01695653609931469
0.016918249428272247
0.01688014343380928
0.01684214361011982
0.0168042853474617
0.01676657423377037
0.016728922724723816
0.01669148914515972
0.016654059290885925
0.01661681942641735
0.01657968945801258
0.016542740166187286
0.016505766659975052
0.016469009220600128
0.0164323803037405
0.016395917162299156
0.016359444707632065
0.0163231510668993
0.01628696918487549
0.016250891610980034
0.016214905306696892
0.016179265454411507
0.016143355518579483
0.016107797622680664
0.016072461381554604
0.016036976128816605
0.016001760959625244
0.015966618433594704
0.015931574627757072
0.015896689146757126
0.01586192101240158
0.01582726277410984
0.01579267904162407
0.015758244320750237
0.015723908320069313
0.015689615160226822
0.015655474737286568
0.015621504746377468
0.01558754500001669
0.015553737059235573
0.015520136803388596
0.01548642385751009
0.015453002415597439
0.01541969645768404
0.015386471524834633
0.015353265218436718
0.015320181846618652
0.015287255868315697
0.015254432335495949
0.015221716836094856
0.015189161524176598
0.015156629495322704
0.015124301426112652
0.01509187649935484
0.015059678815305233
0.015027567744255066
0.014995560981333256
0.014963654801249504
0.014931968413293362
0.014900309965014458
0.014868629164993763
0.014837125316262245
0.014805784448981285
0.01477455347776413
0.01474331971257925
0.014712206088006496
0.014681256376206875
0.014650336466729641
0.014619576744735241
0.014588826335966587
0.014558309689164162
0.014527746476233006
0.014497412368655205
0.01446711365133524
0.014436902478337288
0.014406773261725903
0.014376719482243061
0.014346851035952568
0.014317033812403679
0.014287314377725124
0.014257664792239666
0.014228137210011482
0.014198698103427887
0.014169331640005112
0.014140097424387932
0.014110867865383625
0.01408184040337801
0.014052742160856724
0.014023908413946629
0.013995135203003883
0.013966446742415428
0.013937807641923428
0.013909289613366127
0.01388080045580864
0.013852497562766075
0.013824202120304108
0.013796125538647175
0.013767875730991364
0.013739999383687973
0.01371204387396574
0.013684316538274288
0.01365659013390541
0.013628901913762093
0.013601327314972878
0.013573809526860714
0.013546484522521496
0.013519182801246643
0.013491992838680744
0.01346484012901783
0.01343779917806387
0.013410829938948154
0.013383951038122177
0.01335711870342493
0.013330422341823578
0.013303843326866627
0.013277258723974228
0.01325082965195179
0.013224409893155098
0.013198163360357285
0.013171972706913948
0.013145804405212402
0.01311973761767149
0.013093838468194008
0.013067919760942459
0.013042080216109753
0.013016379438340664
0.012990730814635754
0.012965170666575432
0.01293958816677332
0.012914200313389301
0.012888899073004723
0.012863622978329659
0.012838521972298622
0.012813368812203407
0.012788314372301102
0.012763364240527153
0.012738543562591076
0.012713777832686901
0.012689013965427876
0.012664346024394035
0.012639829888939857
0.012615296989679337
0.012590951286256313
0.012566598132252693
0.012542258016765118
0.01251811720430851
0.012494003400206566
0.01246993150562048
0.01244587916880846
0.012422115541994572
0.012398241087794304
0.012374445796012878
0.01235081348568201
0.012327236123383045
0.012303641065955162
0.012280173599720001
0.012256726622581482
0.012233441695570946
0.012210234999656677
0.012187051586806774
0.01216385792940855
0.012140766717493534
0.012117749080061913
0.012094954028725624
0.012072098441421986
0.012049349956214428
0.01202663965523243
0.012004056014120579
0.011981451883912086
0.011958949267864227
0.011936493217945099
0.011914057657122612
0.011891862377524376
0.011869645677506924
0.011847381480038166
0.011825310066342354
0.011803279630839825
0.011781314387917519
0.011759484186768532
0.011737565509974957
0.011715826578438282
0.011694135144352913
0.011672469787299633
0.011650912463665009
0.011629438027739525
0.011607981286942959
0.01158654224127531
0.011565153487026691
0.011543995700776577
0.011522774584591389
0.011501628905534744
0.011480533517897129
0.011459538713097572
0.011438601650297642
0.01141769252717495
0.011396841146051884
0.011376094073057175
0.011355333030223846
0.011334712617099285
0.011314153671264648
0.011293663643300533
0.011273138225078583
0.011252711527049541
0.011232325807213783
0.01121208444237709
0.011191846802830696
0.011171633377671242
0.011151566170156002
0.011131532490253448
0.011111552827060223
0.011091606691479683
0.011071702465415001
0.011051883921027184
0.011032138019800186
0.011012310162186623
0.010992766357958317
0.010973210446536541
0.010953564196825027
0.010934022255241871
0.010914741083979607
0.010895300656557083
0.010875912383198738
0.010856802575290203
0.010837468318641186
0.01081831194460392
0.010799168609082699
0.010780132375657558
0.010761152021586895
0.010742238722741604
0.010723353363573551
0.010704539716243744
0.010685690678656101
0.010667042806744576
0.010648374445736408
0.010629753582179546
0.010611141100525856
0.010592601262032986
0.010574172250926495
0.01055576279759407
0.010537398979067802
0.01051909476518631
0.010500814765691757
0.010482603684067726
0.010464457795023918
0.010446352884173393
0.010428269393742085
0.010410210117697716
0.010392275638878345
0.010374405421316624
0.010356524959206581
0.01033874973654747
0.010320976376533508
0.010303238406777382
0.010285553522408009
0.010267949663102627
0.010250376537442207
0.010232875123620033
0.01021542027592659
0.010197949595749378
0.010180562734603882
0.010163276456296444
0.010145977139472961
0.010128711350262165
0.01011149026453495
0.010094426572322845
0.010077380575239658
0.010060233995318413
0.010043194517493248
0.010026296600699425
0.010009394027292728
0.009992611594498158
0.009975728578865528
0.009958941489458084
0.009942159987986088
0.009925569407641888
0.009908896870911121
0.009892371483147144
0.009875698946416378
0.009859252721071243
0.009842761792242527
0.009826363064348698
0.009810003452003002
0.009793703444302082
0.00977738294750452
0.009761177003383636
0.00974492821842432
0.00972879771143198
0.00971265323460102
0.009696556255221367
0.009680536575615406
0.009664504788815975
0.009648595005273819
0.009632701985538006
0.00961682852357626
0.009601006284356117
0.009585223160684109
0.009569467045366764
0.009553775191307068
0.009538140147924423
0.009522484615445137
0.009506973437964916
0.009491397999227047
0.009475900791585445
0.009460422210395336
0.00944503303617239
0.009429668076336384
0.00941429939121008
0.00939902663230896
0.009383725933730602
0.00936853140592575
0.00935334898531437
0.009338202886283398
0.009323078207671642
0.009308038279414177
0.00929297786206007
0.009278001263737679
0.009263070300221443
0.009248180314898491
0.00923326425254345
0.009218435734510422
0.009203667752444744
0.009188910014927387
0.00917421281337738
0.009159467183053493
0.009144903160631657
0.009130202233791351
0.00911572016775608
0.009101096540689468
0.009086618199944496
0.00907213892787695
0.00905770156532526
0.009043378755450249
0.009028974920511246
0.00901459064334631
0.009000362828373909
0.008986158296465874
0.008971896953880787
0.008957715705037117
0.008943581953644753
0.00892945658415556
0.008915349841117859
0.008901271969079971
0.008887265808880329
0.008873333223164082
0.008859402500092983
0.008845503441989422
0.008831619285047054
0.008817783556878567
0.00880398228764534
0.00879016611725092
0.008776482194662094
0.008762776851654053
0.008749126456677914
0.00873549748212099
0.008721837773919106
0.008708342909812927
0.008694716729223728
0.008681248873472214
0.008667845278978348
0.008654344826936722
0.008640903048217297
0.008627599105238914
0.00861424021422863
0.008600876666605473
0.008587577380239964
0.00857438612729311
0.008561186492443085
0.008547979407012463
0.008534885011613369
0.008521725423634052
0.008508606813848019
0.00849554967135191
0.008482563309371471
0.008469587191939354
0.008456583134829998
0.008443607948720455
0.008430645801126957
0.008417829871177673
0.008405017666518688
0.008392179384827614
0.008379369042813778
0.008366678841412067
0.00835393276065588
0.008341223932802677
0.008328595198690891
0.00831596739590168
0.008303266949951649
0.008290806785225868
0.008278152905404568
0.00826564896851778
0.008253188803792
0.008240753784775734
0.008228267543017864
0.008215919137001038
0.008203486911952496
0.0081911226734519
0.008178887888789177
0.00816655345261097
0.00815433170646429
0.00814202893525362
0.008129843510687351
0.008117683231830597
0.008105499669909477
0.008093414828181267
0.00808127224445343
0.008069229312241077
0.008057204075157642
0.008045158348977566
0.008033213205635548
0.008021140471100807
0.008009306155145168
0.0079973628744483
0.007985522970557213
0.007973624393343925
0.007961844094097614
0.007949959486722946
0.007938227616250515
0.007926476188004017
0.007914823479950428
0.007903061807155609
0.007891387678682804
0.007879789918661118
0.007868173532187939
0.007856561802327633
0.007844988256692886
0.007833479903638363
0.007822006940841675
0.00781043479219079
0.007799028884619474
0.007787560578435659
0.007776209153234959
0.007764757610857487
0.007753397338092327
0.0077420612797141075
0.007730790879577398
0.007719469256699085
0.007708235178142786
0.00769701786339283
0.007685794960707426
0.007674623746424913
0.007663444150239229
0.0076523106545209885
0.007641224656254053
0.007630113512277603
0.007618994452059269
0.007608009502291679
0.00759695703163743
0.007585917133837938
0.007574982941150665
0.007564041297882795
0.007553155533969402
0.007542269770056009
0.007531344424933195
0.0075204866006970406
0.007509653922170401
0.00749887153506279
0.0074880789034068584
0.007477317005395889
0.007466626353561878
0.007455875165760517
0.0074452003464102745
0.007434512954205275
0.007423884235322475
0.007413240149617195
0.0074026272632181644
0.007392074912786484
0.0073815518990159035
0.007371045649051666
0.007360532414168119
0.007350060157477856
0.007339555770158768
0.007329139392822981
0.007318717893213034
0.007308313623070717
0.007297956384718418
0.0072875842452049255
0.0072772610001266
0.0072669037617743015
0.007256648037582636
0.007246346678584814
0.007236114237457514
0.007225928828120232
0.0072157070972025394
0.007205575704574585
0.007195360492914915
0.007185239344835281
0.007175125647336245
0.007165036164224148
0.007154933642596006
0.007144932169467211
0.00713488832116127
0.007124887779355049
0.007114855106920004
0.007104869466274977
0.00709491316229105
0.007085034158080816
0.007075115572661161
0.007065225392580032
0.007055345922708511
0.0070455316454172134
0.007035674061626196
0.0070259226486086845
0.007016111630946398
0.007006330415606499
0.006996599491685629
0.0069868131540715694
0.006977173034101725
0.006967505440115929
0.006957812234759331
0.006948159076273441
0.006938560400158167
0.006928923074156046
0.006919363979250193
0.006909835152328014
0.006900202948600054
0.006890704855322838
0.0068812621757388115
0.006871732417494059
0.006862279027700424
0.006852789781987667
0.006843395996838808
0.00683399336412549
0.006824617739766836
0.006815209519118071
0.006805856246501207
0.0067965323105454445
0.0067872279323637486
0.006777931470423937
0.006768676917999983
0.0067593990825116634
0.00675017386674881
0.006740978918969631
0.006731722038239241
0.006722600664943457
0.006713389419019222
0.0067043001763522625
0.006695155519992113
0.006686026230454445
0.006676951423287392
0.0066678328439593315
0.006658778991550207
0.006649774964898825
0.006640741601586342
0.006631799973547459
0.006622795015573502
0.00661377003416419
0.006604860536754131
0.006595985498279333
0.00658707320690155
0.0065782079473137856
0.006569263990968466
0.006560423411428928
0.006551594939082861
0.006542757619172335
0.006533985026180744
0.006525194738060236
0.006516406312584877
0.006507679354399443
0.006498919799923897
0.006490224972367287
0.006481476593762636
0.006472844630479813
0.006464223377406597
0.00645552109926939
0.006446934305131435
0.006438304204493761
0.006429727654904127
0.006421183235943317
0.0064126611687242985
0.006404025945812464
0.006395496428012848
0.006387006025761366
0.006378512363880873
0.0063700200989842415
0.0063615832477808
0.006353163160383701
0.006344731897115707
0.006336322985589504
0.006327924318611622
0.006319558713585138
0.006311157718300819
0.00630285544320941
0.006294554099440575
0.006286228075623512
0.006277988664805889
0.006269651465117931
0.006261414382606745
0.006253191735595465
0.0062449718825519085
0.006236772984266281
0.006228596903383732
0.0062203858979046345
0.00621218653395772
0.006204063538461924
0.006195884197950363
0.006187817547470331
0.006179738789796829
0.006171644665300846
0.006163574289530516
0.006155569106340408
0.006147477310150862
0.006139510776847601
0.006131483241915703
0.006123481318354607
0.00611549336463213
0.006107563618570566
0.006099643651396036
0.006091723218560219
0.006083801854401827
0.0060759433545172215
0.006068014074116945
0.006060132756829262
0.006052304059267044
0.006044456269592047
0.006036671809852123
0.006028864067047834
0.00602106936275959
0.006013292819261551
0.006005560979247093
0.00599781284108758
0.0059901513159275055
0.005982386413961649
0.0059746946208179
0.005967032629996538
0.005959351547062397
0.005951725412160158
0.005944091361016035
0.005936446134001017
0.005928848870098591
0.0059212930500507355
0.005913680884987116
0.005906160455197096
0.00589856319129467
0.005891014821827412
0.005883459933102131
0.005876080133020878
0.005868593230843544
0.005861071869730949
0.005853616166859865
0.00584616931155324
0.005838711746037006
0.005831338465213776
0.005823919549584389
0.005816486664116383
0.005809127353131771
0.005801754537969828
0.005794481839984655
0.005787127651274204
0.005779838189482689
0.005772489123046398
0.005765242502093315
0.005757910665124655
0.005750671029090881
0.00574343791231513
0.005736249964684248
0.005728995893150568
0.005721787456423044
0.005714591592550278
0.005707401316612959
0.005700277630239725
0.0056930729188025
0.005685973912477493
0.005678876768797636
0.005671747028827667
0.005664666648954153
0.005657561123371124
0.005650483537465334
0.005643459036946297
0.005636363290250301
0.005629410967230797
0.00562237249687314
0.0056153261102736
0.0056083835661411285
0.005601418204605579
0.005594422109425068
0.005587473977357149
0.005580550525337458
0.005573676899075508
0.005566753447055817
0.005559816956520081
0.005552975926548243
0.005546140018850565
0.00553924823179841
0.005532402545213699
0.005525608081370592
0.005518773570656776
0.005511994007974863
0.005505204200744629
0.005498404614627361
0.005491620395332575
0.005484898574650288
0.005478158127516508
0.005471476819366217
0.0054647247307002544
0.005458041559904814
0.005451363045722246
0.005444578360766172
0.005438075866550207
0.0054313489235937595
0.005424752365797758
0.0054181041195988655
0.005411460530012846
0.005404929164797068
0.005398303736001253
0.0053917537443339825
0.005385193973779678
0.005378634203225374
0.005372101906687021
0.005365575198084116
0.005359115544706583
0.005352585576474667
0.00534607982262969
0.005339618306607008
0.005333161447197199
0.005326762329787016
0.005320262163877487
0.005313817877322435
0.005307468120008707
0.005301111843436956
0.005294661968946457
0.005288265645503998
0.005281963385641575
0.005275585222989321
0.005269278306514025
0.00526292622089386
0.005256641190499067
0.0052503258921206
0.005244048777967691
0.005237722769379616
0.0052314396016299725
0.005225208587944508
0.005219000857323408
0.005212749820202589
0.005206574685871601
0.0052003078162670135
0.005194116849452257
0.005187937058508396
0.005181800574064255
0.005175613798201084
0.005169502459466457
0.005163333844393492
0.005157147999852896
0.005151103250682354
0.0051449439488351345
0.005138865206390619
0.005132825579494238
0.005126727744936943
0.005120651330798864
0.005114637315273285
0.005108608864247799
0.005102574825286865
0.005096558015793562
0.005090563092380762
0.005084561184048653
0.005078604444861412
0.005072638392448425
0.005066610872745514
0.005060723051428795
0.005054765846580267
0.005048882681876421
0.005042926874011755
0.005037087947130203
0.005031170789152384
0.005025262478739023
0.005019444972276688
0.005013560876250267
0.0050076995976269245
0.005001934710890055
0.004996082279831171
0.004990202374756336
0.00498444028198719
0.0049787163734436035
0.004972856026142836
0.004967153538018465
0.004961379803717136
0.004955613519996405
0.004949881229549646
0.00494418665766716
0.004938403144478798
0.004932787269353867
0.004927049856632948
0.004921367391943932
0.004915700759738684
0.0049100834876298904
0.004904401954263449
0.004898806102573872
0.004893121309578419
0.004887509625405073
0.004881923086941242
0.004876359365880489
0.0048707276582717896
0.004865151364356279
0.004859582986682653
0.004853991325944662
0.004848507698625326
0.004842972382903099
0.004837424959987402
0.004831925965845585
0.00482641626149416
0.004820887465029955
0.004815428983420134
0.004809965379536152
0.004804452881217003
0.00479905167594552
0.004793617408722639
0.004788201302289963
0.0047827609814703465
0.004777359310537577
0.004771936684846878
0.004766534082591534
0.004761177115142345
0.0047558145597577095
0.004750450607389212
0.004745116923004389
0.004739732947200537
0.004734408110380173
0.004729109350591898
0.004723776131868362
0.004718477372080088
0.004713198635727167
0.004707912914454937
0.004702672827988863
0.004697401542216539
0.004692121874541044
0.004686875268816948
0.004681694786995649
0.004676424898207188
0.0046712183393538
0.0046660504303872585
0.004660874139517546
0.004655655939131975
0.00465052854269743
0.004645295906811953
0.004640170838683844
0.004635003861039877
0.004629907663911581
0.004624762572348118
0.004619634710252285
0.004614556208252907
0.004609452560544014
0.004604383837431669
0.004599267151206732
0.004594211932271719
0.004589173477143049
0.004584139212965965
0.004579103086143732
0.004574053455144167
0.004569067154079676
0.004564032889902592
0.004559043329209089
0.004554069600999355
0.004549048375338316
0.004544105846434832
0.004539135843515396
0.0045341989025473595
0.004529242869466543
0.004524338059127331
0.004519395064562559
0.004514465108513832
0.004509566817432642
0.004504623357206583
0.0044997744262218475
0.004494896624237299
0.004490032326430082
0.004485182464122772
0.004480290226638317
0.0044754259288311005
0.004470598418265581
0.004465813282877207
0.004460998345166445
0.00445619085803628
0.00445140153169632
0.004446587525308132
0.004441819619387388
0.004437037277966738
0.004432293586432934
0.00442753778770566
0.004422785248607397
0.0044180466793477535
0.0044133649207651615
0.004408614244312048
0.004403945058584213
0.004399205092340708
0.004394558258354664
0.004389828070998192
0.0043851397931575775
0.004380508325994015
0.004375828430056572
0.004371175542473793
0.004366557579487562
0.004361966159194708
0.00435732863843441
0.0043526915833354
0.004348128102719784
0.0043435669504106045
0.004338911734521389
0.0043343435972929
0.004329757299274206
0.0043252394534647465
0.004320685286074877
0.0043161301873624325
0.004311603493988514
0.004307074937969446
0.0043025389313697815
0.004298056475818157
0.004293554928153753
0.004289042670279741
0.0042845322750508785
0.004280077759176493
0.004275667481124401
0.004271196201443672
0.004266745876520872
0.0042622871696949005
0.004257866181433201
0.0042534274980425835
0.004248995799571276
0.004244579467922449
0.004240185022354126
0.004235807806253433
0.004231462255120277
0.004227037541568279
0.0042227222584187984
0.004218332003802061
0.004213994834572077
0.004209624603390694
0.0042053209617733955
0.004200993571430445
0.004196706227958202
0.004192370921373367
0.004188076592981815
0.0041837748140096664
0.004179495386779308
0.004175262060016394
0.004170918371528387
0.0041667097248137
0.004162454977631569
0.0041581857949495316
0.004153909627348185
0.004149752203375101
0.004145496059209108
0.004141317214816809
0.004137067124247551
0.004132899455726147
0.004128702916204929
0.004124500788748264
0.00412035034969449
0.004116211086511612
0.004112021531909704
0.0041078547947108746
0.004103734157979488
0.004099639598280191
0.004095508251339197
0.004091382957994938
0.004087256733328104
0.004083148203790188
0.0040790727362036705
0.004075022414326668
0.004070889204740524
0.004066856577992439
0.004062796011567116
0.004058739636093378
0.004054707009345293
0.004050575662404299
0.004046589136123657
0.004042581655085087
0.004038555547595024
0.00403455039486289
0.004030545707792044
0.004026505164802074
0.004022544249892235
0.004018514882773161
0.004014571662992239
0.0040105958469212055
0.004006669390946627
0.004002719651907682
0.0039987461641430855
0.003994806203991175
0.003990877885371447
0.0039869798347353935
0.003983059898018837
0.003979197703301907
0.003975252155214548
0.003971352241933346
0.0039674448780715466
0.0039635831490159035
0.00395969906821847
0.003955913241952658
0.003952025901526213
0.003948204685002565
0.003944355994462967
0.003940475173294544
0.003936645574867725
0.0039328597486019135
0.003928998950868845
0.003925189841538668
0.0039214747957885265
0.00391764473170042
0.003913903143256903
0.003910097759217024
0.003906328231096268
0.003902560332790017
0.0038987635634839535
0.0038950364105403423
0.003891290631145239
0.0038875527679920197
0.0038838908076286316
0.003880129661411047
0.003876390401273966
0.003872702131047845
0.0038690350484102964
0.003865286475047469
0.003861602395772934
0.0038579399697482586
0.003854324109852314
0.003850621869787574
0.00384697993285954
0.0038432783912867308
0.003839607583358884
0.003835983807221055
0.0038323693443089724
0.0038287811912596226
0.003825132269412279
0.003821504069492221
0.003817871678620577
0.003814369672909379
0.0038107086438685656
0.003807126311585307
0.003803541185334325
0.003799962345510721
0.003796444507315755
0.0037928905803710222
0.003789286594837904
0.003785765264183283
0.0037822171580046415
0.003778724931180477
0.0037751756608486176
0.0037716631777584553
0.0037681502290070057
0.003764636116102338
0.0037611089646816254
0.003757680766284466
0.0037541822530329227
0.0037506658118218184
0.0037472122348845005
0.0037437432911247015
0.0037402997259050608
0.003736810525879264
0.003733354853466153
0.0037299785763025284
0.0037265052087605
0.0037230909802019596
0.0037196583580225706
0.0037162122316658497
0.003712848061695695
0.003709401935338974
0.003706033807247877
0.0037026468198746443
0.0036992996465414762
0.003695871913805604
0.0036925221793353558
0.0036891053896397352
0.0036858059465885162
0.0036824282724410295
0.0036790703888982534
0.0036757527850568295
0.0036724440287798643
0.003669101046398282
0.003665750613436103
0.003662430215626955
0.003659091191366315
0.0036557980347424746
0.0036525221075862646
0.0036492154467850924
0.003645983524620533
0.003642669413238764
0.003639376722276211
0.003636105451732874
0.003632814157754183
0.003629583166912198
0.003626379882916808
0.0036230694968253374
0.0036198492161929607
0.003616651752963662
0.003613407025113702
0.003610176034271717
0.003606989048421383
0.0036038111429661512
0.0036005324218422174
0.0035973533522337675
0.0035941549576818943
0.0035909744910895824
0.0035878089256584644
0.0035846298560500145
0.0035814568400382996
0.0035782591439783573
0.003575130831450224
0.0035719515290111303
0.003568836720660329
0.0035657035186886787
0.0035625381860882044
0.0035594163928180933
0.0035562997218221426
0.003553168149664998
0.003550054505467415
0.003546923166140914
0.00354388146661222
0.003540764795616269
0.0035376546438783407
0.0035346176009625196
0.0035314979031682014
0.0035284606274217367
0.0035253625828772783
0.0035222952719777822
0.003519260324537754
0.003516259603202343
0.0035131548065692186
0.003510113339871168
0.003507047425955534
0.00350403506308794
0.0035010071005672216
0.0034979935735464096
0.003494999138638377
0.00349196745082736
0.003488953225314617
0.0034859911538660526
0.003482984146103263
0.003479972016066313
0.0034770360216498375
0.0034740057308226824
0.003471079980954528
0.003468093927949667
0.0034651379100978374
0.003462205408141017
0.0034592733718454838
0.0034563352819532156
0.0034533331636339426
0.003450394608080387
0.0034474774729460478
0.003444559406489134
0.0034416764974594116
0.003438749583438039
0.0034358249977231026
0.003432950470596552
0.003430008189752698
0.0034271476324647665
0.0034242267720401287
0.0034213208127766848
0.003418450942263007
0.0034155892208218575
0.003412750316783786
0.0034098615869879723
0.0034070275723934174
0.003404185175895691
0.0034013178665190935
0.003398496424779296
0.003395685227587819
0.0033928437624126673
0.0033899692352861166
0.003387166652828455
0.0033843088895082474
0.0033815561328083277
0.0033787202555686235
0.0033759200014173985
0.0033731041476130486
0.003370331833139062
0.0033675245940685272
0.0033647711388766766
0.003361983923241496
0.0033592318650335073
0.003356408327817917
0.003353646956384182
0.0033509116619825363
0.003348142607137561
0.0033454184886068106
0.003342656884342432
0.00333990971557796
0.0033371716272085905
0.003334426088258624
0.0033316982444375753
0.0033289913553744555
0.003326294245198369
0.0033235924784094095
0.0033208434469997883
0.0033181754406541586
0.003315454348921776
0.0033127691131085157
0.003310072934255004
0.003307389561086893
0.003304700367152691
0.003302074270322919
0.003299352014437318
0.0032966716680675745
0.0032940255478024483
0.0032913857139647007
0.003288721665740013
0.0032860806677490473
0.0032834354788064957
0.0032807954121381044
0.0032781739719212055
0.0032755436841398478
0.0032728896476328373
0.0032702763564884663
0.00326766399666667
0.0032651100773364305
0.003262469545006752
0.003259809222072363
0.00325725506991148
0.003254641778767109
0.0032520839013159275
0.003249485045671463
0.003246917389333248
0.00324431573972106
0.003241706406697631
0.003239185782149434
0.003236613469198346
0.003234046744182706
0.003231481881812215
0.003228935180231929
0.0032263952307403088
0.003223852487280965
0.0032213216181844473
0.003218772355467081
0.0032162100542336702
0.0032137250527739525
0.003211185336112976
0.003208658890798688
0.0032061482779681683
0.003203662810847163
0.003201138461008668
0.003198641585186124
0.0031961542554199696
0.0031936203595250845
0.003191125113517046
0.0031886757351458073
0.0031861825846135616
0.003183749970048666
0.0031812640372663736
0.003178790444508195
0.0031763161532580853
0.0031738614197820425
0.0031713959760963917
0.0031689326278865337
0.0031664965208619833
0.0031640410888940096
0.0031616189517080784
0.0031591702718287706
0.0031567253172397614
0.0031543022487312555
0.0031519061885774136
0.0031494477298110723
0.0031470416579395533
0.003144618356600404
0.003142202738672495
0.0031398285645991564
0.003137400606647134
0.003135050879791379
0.0031326112803071737
0.003130279015749693
0.003127835923805833
0.003125441027805209
0.0031230789609253407
0.0031207085121423006
0.0031183327082544565
0.0031159953214228153
0.003113632323220372
0.0031112174037843943
0.0031088741961866617
0.003106500022113323
0.003104195697233081
0.003101852722465992
0.0030994995031505823
0.003097162116318941
0.0030948494095355272
0.0030924840830266476
0.003090165089815855
0.0030878791585564613
0.003085597651079297
0.00308319297619164
0.0030809117015451193
0.0030786069110035896
0.00307632889598608
0.0030739710200577974
0.0030717113986611366
0.003069394500926137
0.003067098092287779
0.003064843127503991
0.0030625450890511274
0.003060289192944765
0.0030580093152821064
0.0030557068530470133
0.00305347447283566
0.003051156410947442
0.0030489210039377213
0.003046628087759018
0.0030444266740232706
0.00304216961376369
0.0030399062670767307
0.003037648508325219
0.00303544569760561
0.0030332256574183702
0.0030309753492474556
0.0030287234112620354
0.0030264887027442455
0.0030243024230003357
0.0030220490880310535
0.0030198434833437204
0.003017611801624298
0.003015427151694894
0.003013218054547906
0.0030110066290944815
0.0030088156927376986
0.003006639191880822
0.003004422876983881
0.003002250799909234
0.0030000365804880857
0.00299785821698606
0.002995686372742057
0.002993496134877205
0.0029913410544395447
0.002989212516695261
0.0029870045837014914
0.0029848595149815083
0.002982652047649026
0.0029805032536387444
0.0029783803038299084
0.0029762566555291414
0.0029740657191723585
0.002971918787807226
0.0029697613790631294
0.0029676544945687056
0.0029655126854777336
0.002963385311886668
0.0029612663201987743
0.002959159668534994
0.0029570343904197216
0.002954903058707714
0.0029527724254876375
0.0029506892897188663
0.0029485628474503756
0.0029464568942785263
0.0029443406965583563
0.002942271763458848
0.0029401446226984262
0.0029380887281149626
0.0029359583277255297
0.0029339126776903868
0.0029318351298570633
0.0029297075234353542
0.0029276616405695677
0.0029255703557282686
0.0029235605616122484
0.0029215170070528984
0.0029194660019129515
0.0029174936935305595
0.0029155779629945755
0.002913764910772443
0.00291213346645236
0.002910828683525324
0.00291005102917552
0.0029103588312864304
0.0029124172870069742
0.002917697886005044
0.0029286302160471678
0.0029491453897207975
0.002984980819746852
0.0030430308543145657
0.0031253339257091284
0.0032178512774407864
0.0032762782648205757
0.0032416691537946463
0.003103086957708001
0.002944945590570569
0.0028787783812731504
0.002929191803559661
0.0030185633804649115
0.0030475326348096132
0.00298580271191895
0.0028978167101740837
0.002868027426302433
0.0029071513563394547
0.0029526795260608196
0.002946817548945546
0.0028971275314688683
0.0028592273592948914
0.002866229508072138
0.0028957452159374952
0.0029047157149761915
0.002881231252104044
0.002852783538401127
0.0028477234300225973
0.0028628024738281965
0.002872743410989642
0.0028629868756979704
0.0028444495983421803
0.0028360739815980196
0.002841937355697155
0.002849173964932561
0.0028460563626140356
0.0028347685001790524
0.0028266028966754675
0.002827159594744444
0.002831257414072752
0.002830830868333578
0.0028245048597455025
0.0028177762869745493
0.002815583487972617
0.002816944383084774
0.00281726848334074
0.002813918050378561
0.002808942925184965
0.0028056553564965725
0.002805020660161972
0.0028049529064446688
0.002803268376737833
0.0027997982688248158
0.0027965118642896414
0.0027946620248258114
0.002793863881379366
0.0027926836628466845
0.0027903683949261904
0.0027875294908881187
0.002785193268209696
0.0027836193330585957
0.0027824167627841234
0.002780698239803314
0.0027784716803580523
0.002776063047349453
0.0027741584926843643
0.002772618317976594
0.002771013183519244
0.0027692061848938465
0.0027671160642057657
0.002765040844678879
0.002763207536190748
0.0027615439612418413
0.002759879920631647
0.0027580480091273785
0.0027560777962207794
0.002754135988652706
0.002752346219494939
0.0027506561018526554
0.0027488870546221733
0.0027470928616821766
0.0027452001813799143
0.002743332413956523
0.002741563366726041
0.002739806193858385
0.002738059964030981
0.002736251335591078
0.0027344280388206244
0.002732610097154975
0.0027308184653520584
0.0027290903963148594
0.0027273271698504686
0.00272555579431355
0.0027237525209784508
0.0027220172341912985
0.0027202076744288206
0.0027184272184967995
0.0027166882064193487
0.002714978763833642
0.0027131943497806787
0.0027114353142678738
0.0027096595149487257
0.0027079007122665644
0.0027061677537858486
0.0027044247835874557
0.0027027083560824394
0.002700945595279336
0.0026991728227585554
0.002697431482374668
0.002695726463571191
0.0026940014213323593
0.002692258218303323
0.0026905243285000324
0.0026888165157288313
0.0026870635338127613
0.002685356419533491
0.0026836381293833256
0.002681918442249298
0.002680221339687705
0.0026784951332956553
0.002676812233403325
0.0026750487741082907
0.002673390321433544
0.002671646187081933
0.002669981913641095
0.002668248489499092
0.002666557440534234
0.002664850326254964
0.002663169987499714
0.002661459380760789
0.0026597674004733562
0.002658083103597164
0.0026563997380435467
0.0026547033339738846
0.0026530390605330467
0.002651342423632741
0.0026496797800064087
0.002648018067702651
0.0026462876703590155
0.0026446266565471888
0.0026429682038724422
0.002641310216858983
0.0026396356988698244
0.002637938829138875
0.002636287361383438
0.002634652890264988
0.0026329639367759228
0.002631303621456027
0.0026296607684344053
0.0026280360762029886
0.002626333385705948
0.0026246870402246714
0.0026230569928884506
0.002621399937197566
0.002619741717353463
0.002618091879412532
0.0026164893060922623
0.002614842029288411
0.0026132117491215467
0.0026115470100194216
0.002609902760013938
0.002608282258734107
0.002606686670333147
0.002605003770440817
0.0026034147012978792
0.0026017550844699144
0.0026001327205449343
0.0025985289830714464
0.0025969333946704865
0.002595281694084406
0.0025936709716916084
0.0025921070482581854
0.002590474672615528
0.002588865580037236
0.0025872632395476103
0.002585621550679207
0.0025840268936008215
0.002582426881417632
0.002580801723524928
0.002579248510301113
0.002577615436166525
0.0025760517455637455
0.002574438229203224
0.0025728601031005383
0.002571252640336752
0.002569690113887191
0.002568074269220233
0.0025664852000772953
0.0025648847222328186
0.0025633294135332108
0.0025617151986807585
0.0025601417291909456
0.0025585731491446495
0.0025569824501872063
0.0025554420426487923
0.0025538483168929815
0.002552286721765995
0.0025506988167762756
0.00254917168058455
0.0025475570000708103
0.0025460098404437304
0.0025444526690989733
0.0025428892113268375
0.0025413117837160826
0.0025397748686373234
0.0025382228195667267
0.0025366239715367556
0.002535096136853099
0.002533543389290571
0.0025320053100585938
0.0025304523296654224
0.002528928918763995
0.002527350327000022
0.002525811083614826
0.0025242851115763187
0.0025227558799088
0.00252118450589478
0.002519643632695079
0.002518125344067812
0.0025165805127471685
0.002515061991289258
0.0025135227479040623
0.0025120219215750694
0.0025105029344558716
0.00250893272459507
0.002507427940145135
0.0025058838073164225
0.0025043971836566925
0.002502872608602047
0.002501340350136161
0.0024998292792588472
0.0024983235634863377
0.002496805042028427
0.0024953032843768597
0.0024937978014349937
0.0024922986049205065
0.002490808255970478
0.002489310223609209
0.002487826393917203
0.002486319048330188
0.0024848703760653734
0.002483423100784421
0.002482042647898197
0.002480745082721114
0.00247949012555182
0.002478335052728653
0.0024775234051048756
0.0024770027957856655
0.0024771406315267086
0.002478210022673011
0.002480883151292801
0.002486076671630144
0.002495424821972847
0.0025112133007496595
0.002536927815526724
0.0025767104234546423
0.0026343497447669506
0.0027089715003967285
0.00278765382245183
0.0028393124230206013
0.0028227802831679583
0.002721271477639675
0.002576563972979784
0.0024702586233615875
0.0024554491974413395
0.002515628468245268
0.002585851587355137
0.0026042736135423183
0.0025561931543052197
0.002482710173353553
0.0024417657405138016
0.0024549695663154125
0.0024950476363301277
0.002517491113394499
0.002500812755897641
0.0024615838192403316
0.002434077672660351
0.0024363957345485687
0.002456888323649764
0.0024703163653612137
0.0024626259692013264
0.002441340358927846
0.002425067126750946
0.002424625214189291
0.002434748923406005
0.002441893797367811
0.002437837654724717
0.002426031045615673
0.0024161816108971834
0.002414625370875001
0.002419088501483202
0.0024226775858551264
0.002420585136860609
0.002413924317806959
0.0024076353292912245
0.00240541179664433
0.0024068248458206654
0.0024083834141492844
0.0024073102977126837
0.0024035065434873104
0.00239929324015975
0.002396819181740284
0.002396451309323311
0.002396803582087159
0.0023960801772773266
0.002393885049968958
0.0023910044692456722
0.0023885483387857676
0.0023872782476246357
0.0023867334239184856
0.002386045176535845
0.0023845741525292397
0.002382563194260001
0.0023804393131285906
0.0023787766695022583
0.0023776465095579624
0.002376727294176817
0.0023755808360874653
0.0023740583565086126
0.0023723177146166563
0.002370621543377638
0.0023691714741289616
0.0023679418954998255
0.0023668042849749327
0.002365558873862028
0.0023640557192265987
0.0023625604808330536
0.0023609951604157686
0.002359611913561821
0.002358311088755727
0.0023570575285702944
0.002355777658522129
0.0023543918505311012
0.0023529280442744493
0.0023514979984611273
0.002350092399865389
0.002348761772736907
0.002347463509067893
0.0023461251985281706
0.0023447959683835506
0.00234344438649714
0.0023420227225869894
0.0023406706750392914
0.002339321654289961
0.0023379495833069086
0.0023366508539766073
0.0023353490978479385
0.002333971206098795
0.0023326401133090258
0.002331273630261421
0.0023299092426896095
0.0023285981733351946
0.002327245892956853
0.0023259506560862064
0.002324605593457818
0.002323295921087265
0.002321931766346097
0.002320573665201664
0.00231925118714571
0.002317927312105894
0.0023165936581790447
0.0023152753710746765
0.0023139670956879854
0.0023126176092773676
0.002311298856511712
0.002309974282979965
0.0023086564615368843
0.0023073225747793913
0.002306022448465228
0.00230469461530447
0.002303388435393572
0.002302042208611965
0.0023007707204669714
0.00229946942999959
0.002298156265169382
0.0022968067787587643
0.0022955371532589197
0.0022942228242754936
0.002292896155267954
0.0022915902081876993
0.00229026866145432
0.0022889666724950075
0.0022876907605677843
0.0022863459307700396
0.0022850623354315758
0.0022837489377707243
0.00228244811296463
0.0022811475209891796
0.002279864391312003
0.0022785584442317486
0.002277276013046503
0.0022759714629501104
0.002274688333272934
0.002273391466587782
0.0022721101995557547
0.002270813100039959
0.0022695090156048536
0.0022682107519358397
0.002266928320750594
0.002265665214508772
0.0022643371485173702
0.002263064729049802
0.002261773217469454
0.002260498469695449
0.002259229775518179
0.0022579277865588665
0.0022567040286958218
0.002255368046462536
0.0022541144862771034
0.002252847421914339
0.0022515642922371626
0.0022502774372696877
0.002249025274068117
0.002247714204713702
0.0022464152425527573
0.0022451835684478283
0.0022438939195126295
0.002242626156657934
0.0022413679398596287
0.002240116009488702
0.0022388158831745386
0.0022375567350536585
0.0022362801246345043
0.0022350328508764505
0.002233751118183136
0.0022324933670461178
0.0022312134969979525
0.0022299739066511393
0.0022286728490144014
0.002227458171546459
0.0022261873818933964
0.002224921714514494
0.002223675837740302
0.0022224115673452616
0.0022211677860468626
0.0022199361119419336
0.0022186634596437216
0.0022174131590873003
0.0022161509841680527
0.0022148843854665756
0.002213682746514678
0.0022123961243778467
0.002211193321272731
0.002209928585216403
0.0022086987737566233
0.0022074789740145206
0.0022062186617404222
0.00220498931594193
0.002203814685344696
0.0022025795187801123
0.0022014786954969168
0.002200385555624962
0.00219930661842227
0.00219837692566216
0.0021975652780383825
0.00219701137393713
0.00219689286313951
0.0021973757538944483
0.0021988614462316036
0.002201901050284505
0.002207372570410371
0.002216820605099201
0.0022324223536998034
0.002257284242659807
0.0022956086322665215
0.0023516120854765177
0.002426917664706707
0.002514494815841317
0.0025909030809998512
0.002615822944790125
0.0025528462138026953
0.0024108143988996744
0.0022581990342587233
0.002176836831495166
0.002195411128923297
0.0022732429206371307
0.002338287653401494
0.002337808720767498
0.0022737239487469196
0.0021977273281663656
0.002164645353332162
0.0021863263100385666
0.002229371340945363
0.0022498960606753826
0.0022299543488770723
0.00218855869024992
0.002159891650080681
0.002161642536520958
0.00218284223228693
0.0021987110376358032
0.002193694468587637
0.0021728593856096268
0.0021540194284170866
0.0021500769071280956
0.0021591060794889927
0.002168757375329733
0.002168746665120125
0.002158844843506813
0.002147206338122487
0.0021420519333332777
0.0021446836180984974
0.002149769105017185
0.002151158405467868
0.0021469085477292538
0.002140139229595661
0.0021352767944335938
0.0021345887798815966
0.0021365152206271887
0.002137786941602826
0.0021363107953220606
0.00213263975456357
0.002128835767507553
0.0021267763804644346
0.002126622013747692
0.0021270744036883116
0.0021266762632876635
0.002124849706888199
0.0021222566720098257
0.0021200133487582207
0.0021186834201216698
0.0021181718911975622
0.00211775628849864
0.002116839401423931
0.0021152624394744635
0.002113433787599206
0.0021117490250617266
0.0021105401683598757
0.0021096919663250446
0.0021088470239192247
0.002107863314449787
0.0021065189503133297
0.002105043502524495
0.0021036139223724604
0.002102386672049761
0.002101388992741704
0.0021003978326916695
0.0020993221551179886
0.0020981503184884787
0.002096864627674222
0.002095577772706747
0.0020943551789969206
0.002093201968818903
0.0020921193063259125
0.0020910620223730803
0.0020899283699691296
0.00208873488008976
0.002087549539282918
0.0020863497629761696
0.0020851583685725927
0.002084039617329836
0.0020829332061111927
0.002081807004287839
0.0020806780084967613
0.002079534577205777
0.0020783666986972094
0.0020771927665919065
0.002076030010357499
0.0020749038085341454
0.002073791343718767
0.0020726292859762907
0.002071500988677144
0.002070377580821514
0.002069267211481929
0.002068103523924947
0.0020669708028435707
0.0020658005960285664
0.0020646685734391212
0.0020635442342609167
0.002062435494735837
0.0020613286178559065
0.002060151193290949
0.002059042453765869
0.002057895064353943
0.002056777011603117
0.00205567036755383
0.002054529031738639
0.0020533856004476547
0.0020522617269307375
0.002051166957244277
0.0020500237587839365
0.0020488847512751818
0.0020477569196373224
0.002046667505055666
0.002045562257990241
0.0020444104447960854
0.002043278655037284
0.002042188076302409
0.0020410337019711733
0.0020399438217282295
0.002038791077211499
0.0020377077162265778
0.0020365731325000525
0.00203546485863626
0.0020343433134257793
0.0020332462154328823
0.0020321118645370007
0.00203098077327013
0.002029893919825554
0.0020287700463086367
0.0020276352297514677
0.0020265665370970964
0.002025424735620618
0.0020243090111762285
0.0020232072565704584
0.00202210177667439
0.002020987682044506
0.0020198889542371035
0.002018789993599057
0.002017672173678875
0.0020165815949440002
0.002015465870499611
0.002014351077377796
0.002013229764997959
0.0020121491979807615
0.002011048374697566
0.00200996408239007
0.002008862094953656
0.0020077181980013847
0.0020066637080162764
0.0020055382046848536
0.0020044574048370123
0.0020033265464007854
0.0020022254902869463
0.0020011302549391985
0.0020000413060188293
0.0019989104475826025
0.0019978678319603205
0.0019967444241046906
0.001995653845369816
0.0019946007523685694
0.0019934570882469416
0.001992373028770089
0.001991290831938386
0.0019902181811630726
0.001989103388041258
0.0019880281761288643
0.001986923161894083
0.0019858255982398987
0.0019847543444484472
0.001983695663511753
0.0019825282506644726
0.0019814844708889723
0.0019804155454039574
0.001979342894628644
0.0019782530143857002
0.001977188279852271
0.0019760867580771446
0.001975018996745348
0.0019739975687116385
0.001972918165847659
0.0019719423726201057
0.00197098427452147
0.0019700569100677967
0.0019692026544362307
0.001968421507626772
0.001967868534848094
0.001967612886801362
0.0019678156822919846
0.001968751661479473
0.001970777753740549
0.0019745738245546818
0.001981281442567706
0.00199248013086617
0.0020106961019337177
0.0020396322943270206
0.0020840386860072613
0.0021489502396434546
0.0022368377540260553
0.0023405025713145733
0.002434513997286558
0.0024718258064240217
0.0024078816641122103
0.0022454471327364445
0.002061249455437064
0.0019543732050806284
0.001966708106920123
0.0020565628074109554
0.0021389396861195564
0.002147079911082983
0.0020763499196618795
0.001984527101740241
0.0019392598187550902
0.001960516907274723
0.0020121780689805746
0.0020408884156495333
0.0020215902477502823
0.001973299076780677
0.0019368631765246391
0.0019361942540854216
0.0019610151648521423
0.0019819349981844425
0.001978570595383644
0.0019549888093024492
0.001931823673658073
0.0019258366664871573
0.0019361886661499739
0.0019486733945086598
0.001950185396708548
0.0019394392147660255
0.0019256462110206485
0.001918975031003356
0.0019218927482143044
0.0019284652080386877
0.0019310256466269493
0.0019268059404566884
0.0019190420862287283
0.0019133035093545914
0.0019125047838315368
0.0019151351880282164
0.0019171908497810364
0.00191604346036911
0.0019120869692415
0.0019078787881880999
0.001905609737150371
0.0019056765595450997
0.0019066138193011284
0.0019065805245190859
0.0019048312678933144
0.0019021840998902917
0.00189975427929312
0.0018985114293172956
0.00189821922685951
0.00189807394053787
0.0018974265549331903
0.0018959342269226909
0.001894069486297667
0.0018924030009657145
0.0018913190579041839
0.001890684594400227
0.00189011765178293
0.001889253268018365
0.0018880320712924004
0.0018866007449105382
0.0018852665089070797
0.0018841758137568831
0.00188331282697618
0.001882496988400817
0.0018816066440194845
0.0018805240979418159
0.001879338058643043
0.0018781678518280387
0.0018770775059238076
0.0018760767998173833
0.0018751570023596287
0.0018742206739261746
0.0018732597818598151
0.0018721778178587556
0.001871120068244636
0.0018700185464695096
0.001868948806077242
0.0018679876811802387
0.0018670310964807868
0.0018660124624148011
0.0018650410929694772
0.0018640088383108377
0.0018629978876560926
0.001861971104517579
0.0018609099788591266
0.001859908108599484
0.001858920557424426
0.0018578986637294292
0.001856925548054278
0.0018559274030849338
0.0018549206433817744
0.0018539282027631998
0.001852869987487793
0.0018518900033086538
0.0018508649663999677
0.0018498491263017058
0.0018488577334210277
0.0018478785641491413
0.0018468889174982905
0.0018458794802427292
0.0018448771443217993
0.0018438576953485608
0.001842886907979846
0.0018418723484501243
0.0018408943433314562
0.0018398779211565852
0.0018388896714895964
0.0018379123648628592
0.001836908282712102
0.0018359168898314238
0.001834905007854104
0.0018339166417717934
0.001832930720411241
0.0018319202354177833
0.0018309353617951274
0.0018299290677532554
0.00182891427539289
0.0018279524520039558
0.0018269888823851943
0.0018259722273796797
0.0018249937565997243
0.001823981525376439
0.0018229959532618523
0.0018220250494778156
0.0018210081616416574
0.0018200248014181852
0.0018190843984484673
0.0018180807819589972
0.0018170926487073302
0.0018160531762987375
0.0018151351250708103
0.0018141240580007434
0.001813130103982985
0.0018121355678886175
0.0018111574463546276
0.0018101660534739494
0.0018092058598995209
0.001808215631172061
0.0018072373932227492
0.0018062457675114274
0.0018052691593766212
0.00180427310988307
0.0018032947555184364
0.0018023323500528932
0.0018013471271842718
0.0018003488657996058
0.0017993783112615347
0.001798416837118566
0.001797394477762282
0.0017964664148166776
0.0017954466165974736
0.001794489216990769
0.001793524599634111
0.0017925221472978592
0.0017915398348122835
0.0017905771965160966
0.0017896038480103016
0.0017886339919641614
0.0017876464407891035
0.0017866694834083319
0.0017857322236523032
0.0017847350100055337
0.0017837618943303823
0.0017828020500019193
0.0017818069318309426
0.001780870952643454
0.0017798686167225242
0.001778894104063511
0.001777912606485188
0.0017769599799066782
0.001775964628905058
0.0017750179395079613
0.001774066942743957
0.0017730724066495895
0.001772145857103169
0.0017711470136418939
0.0017702006734907627
0.0017692401306703687
0.0017682596808299422
0.0017672994872555137
0.001766372355632484
0.0017654133262112737
0.0017644650069996715
0.0017635594122111797
0.0017626648768782616
0.0017617682460695505
0.0017609642818570137
0.0017602486768737435
0.0017597052501514554
0.0017593515804037452
0.0017593669472262263
0.001760053331963718
0.0017617082921788096
0.0017650178633630276
0.0017711257096379995
0.0017817214829847217
0.0017997464165091515
0.0018297492060810328
0.0018783570267260075
0.00195451732724905
0.0020664953626692295
0.0022147807758301497
0.002374954055994749
0.0024843441788107157
0.0024530841037631035
0.002246694639325142
0.0019579054787755013
0.001763944630511105
0.0017653877148404717
0.0019058455945923924
0.0020362697541713715
0.0020367035176604986
0.0019104009261354804
0.0017732275882735848
0.0017370019340887666
0.0018036767141893506
0.0018822522833943367
0.0018877217080444098
0.0018182808998972178
0.0017453948967158794
0.0017322737257927656
0.0017733864951878786
0.0018122621113434434
0.0018056437838822603
0.001762883155606687
0.001727655646391213
0.0017287041991949081
0.001753907185047865
0.001770153408870101
0.0017596525140106678
0.0017343686195090413
0.001718775718472898
0.0017234064871445298
0.0017373047303408384
0.0017427519196644425
0.001733785611577332
0.0017196331173181534
0.0017128557665273547
0.0017166183097288013
0.0017236055573448539
0.0017248475924134254
0.001718671526759863
0.001710752141661942
0.0017074026400223374
0.0017094085924327374
0.0017126220045611262
0.0017125783488154411
0.0017086821608245373
0.0017040822422131896
0.0017018858343362808
0.0017025463748723269
0.0017038079677149653
0.001703476533293724
0.0017010774463415146
0.0016981613589450717
0.001696389284916222
0.0016961188521236181
0.0016964328242465854
0.0016960164066404104
0.0016944818198680878
0.001692518126219511
0.0016909525729715824
0.0016901935450732708
0.0016898867907002568
0.001689412398263812
0.0016883662901818752
0.0016869537066668272
0.001685583614744246
0.0016845706850290298
0.0016839279560372233
0.0016833001282066107
0.0016824696213006973
0.0016814148984849453
0.0016802214086055756
0.001679150154814124
0.0016782713355496526
0.0016774986870586872
0.0016767543274909258
0.0016758301062509418
0.001674811588600278
0.0016737919067963958
0.0016728326445445418
0.0016719279810786247
0.001671115169301629
0.00167025625705719
0.0016693748766556382
0.0016683986177667975
0.001667462638579309
0.0016664948780089617
0.0016656299121677876
0.0016647378215566278
0.0016638905508443713
0.0016629723832011223
0.0016620592214167118
0.0016611529281362891
0.0016602138057351112
0.0016593299806118011
0.0016584254335612059
0.001657573040574789
0.0016566748963668942
0.0016557560302317142
0.0016548789571970701
0.0016539681237190962
0.0016530437860637903
0.0016521542565897107
0.0016512797446921468
0.001650411868467927
0.0016495015006512403
0.00164862594101578
0.0016476991586387157
0.0016468362882733345
0.0016459100879728794
0.0016450169496238232
0.001644123811274767
0.001643252675421536
0.001642350573092699
0.0016414461424574256
0.0016405595233663917
0.0016396715072914958
0.0016387978103011847
0.0016378950094804168
0.0016370168887078762
0.001636128406971693
0.0016352338716387749
0.0016343352617695928
0.0016334401443600655
0.0016325702890753746
0.0016316829714924097
0.0016307979822158813
0.0016299004200845957
0.0016290347557514906
0.0016281299758702517
0.001627260004170239
0.001626384910196066
0.0016254886286333203
0.0016245943261310458
0.0016237024683505297
0.0016228299355134368
0.0016219355165958405
0.0016210481990128756
0.0016201634425669909
0.001619288232177496
0.0016184243140742183
0.0016175456112250686
0.0016166426939889789
0.0016157496720552444
0.0016148914583027363
0.0016139867948368192
0.001613127184100449


==> figures/UC/lossFFNtoLS_sampled.txt <==
173.30751037597656
172.12786865234375
170.9701385498047
169.4691162109375
167.23768615722656
163.75009155273438
158.35556030273438
150.31414794921875
138.62010192871094
122.1173095703125
101.12071990966797
78.85567474365234
60.267486572265625
47.82307052612305
39.91987228393555
35.54405212402344
33.51463317871094
32.364376068115234
31.35045051574707
30.31011390686035
29.26944923400879
28.228404998779297
27.16419792175293
26.061676025390625
24.910905838012695
23.703365325927734
22.433021545410156
21.098529815673828
19.70567512512207
18.270370483398438
16.820627212524414
15.393752098083496
14.027263641357422
12.749459266662598
11.574995994567871
10.500997543334961
9.51376724243164
8.616401672363281
7.810568332672119
7.096748352050781
6.467466354370117
5.913760185241699
5.427841663360596
5.003366470336914
4.6350178718566895
4.31804895401001
4.047938346862793
3.8200457096099854
3.6294443607330322
3.4710614681243896
3.339834451675415
3.2307939529418945
3.1392736434936523
3.0611796379089355
2.993147611618042
2.932539463043213
2.877366065979004
2.8261613845825195
2.7778637409210205
2.7316935062408447
2.6870617866516113
2.6434898376464844
2.6005570888519287
2.5578653812408447
2.5150184631347656
2.4715938568115234
2.4271419048309326
2.3811542987823486
2.333055257797241
2.2821764945983887
2.227728843688965
2.168745756149292
2.103975772857666
2.031602382659912
1.9487266540527344
1.8511652946472168
1.736358404159546
1.609677791595459
1.4837840795516968
1.3691465854644775
1.2694252729415894
1.1842225790023804
1.1116915941238403
1.0496735572814941
0.9960897564888
0.9490854740142822
0.9070653915405273
0.8686552047729492
0.8326898217201233
0.798270583152771
0.7649067640304565
0.7326647043228149
0.7022134065628052
0.6745786070823669
0.6504203081130981
0.6295915842056274
0.6115235090255737
0.5956172943115234
0.5813453197479248
0.5683019757270813
0.5562098026275635
0.5448851585388184
0.5341970324516296
0.5240389704704285
0.5143070816993713
0.5048782825469971
0.4955945909023285
0.4862443208694458
0.47658976912498474
0.4664864242076874
0.45606672763824463
0.4456697702407837
0.4355350732803345
0.4257557988166809
0.4163746237754822
0.40741199254989624
0.39887261390686035
0.390750527381897
0.38303276896476746
0.37570109963417053
0.3687334656715393
0.3621056377887726
0.35579201579093933
0.3497653603553772
0.34399962425231934
0.338467538356781
0.33314400911331177
0.3280050456523895
0.32302892208099365
0.31819531321525574
0.3134879767894745
0.3088912069797516
0.3043946921825409
0.2999885380268097
0.2956680357456207
0.2914283573627472
0.2872655689716339
0.2831781804561615
0.27916234731674194
0.2752135097980499
0.2713273763656616
0.26749658584594727
0.2637138366699219
0.25997015833854675
0.2562578618526459
0.2525688707828522
0.24889695644378662
0.24523551762104034
0.24158091843128204
0.23792870342731476
0.23427818715572357
0.23062799870967865
0.22697864472866058
0.22333118319511414
0.21968771517276764
0.21605055034160614
0.21242302656173706
0.208808034658432
0.20520958304405212
0.20163092017173767
0.19807498157024384
0.19454602897167206
0.19104616343975067
0.187578022480011
0.18414407968521118
0.18074695765972137
0.17738749086856842
0.174066960811615
0.17078635096549988
0.16754643619060516
0.1643463373184204
0.16118581593036652
0.15806427597999573
0.15497997403144836
0.15193083882331848
0.14891581237316132
0.1459331065416336
0.1429809331893921
0.1400594711303711
0.13716882467269897
0.13430984318256378
0.1314847767353058
0.12869606912136078
0.12594792246818542
0.12324237823486328
0.1205829456448555
0.11797162145376205
0.11540984362363815
0.11289779096841812
0.11043547093868256
0.10802160203456879
0.10565517097711563
0.10333482921123505
0.10105886310338974
0.09882544726133347
0.09663351625204086
0.09448141604661942
0.09236780554056168
0.09029180556535721
0.08825215697288513
0.08624807000160217
0.08427895605564117
0.08234401792287827
0.08044218271970749
0.07857390493154526
0.07673806697130203
0.07493432611227036
0.0731622576713562
0.07142195105552673
0.06971218436956406
0.06803308427333832
0.0663842186331749
0.06476447731256485
0.06317349523305893
0.061609815806150436
0.060072869062423706
0.058560390025377274
0.05707162991166115
0.0556037463247776
0.054154615849256516
0.052721284329891205
0.05130073055624962
0.04988984018564224
0.048485614359378815
0.04708605632185936
0.045691195875406265
0.04430424049496651
0.042931921780109406
0.041584696620702744
0.040273770689964294
0.03900943323969841
0.037798091769218445
0.03664207085967064
0.03554077446460724
0.03449133038520813
0.03348986431956291
0.03253275528550148
0.031615957617759705
0.03073652647435665
0.029891448095440865
0.029078451916575432
0.028295380994677544
0.027540724724531174
0.026812709867954254
0.02611001394689083
0.025431597605347633
0.024776270613074303
0.02414323017001152
0.023531245067715645
0.02293970435857773
0.02236788719892502
0.02181490883231163
0.021280283108353615
0.020763155072927475
0.02026284672319889
0.019778979942202568
0.019310910254716873
0.0188580434769392
0.018419884145259857
0.017995920032262802
0.017585651949048042
0.017188629135489464
0.0168042853474617
0.0164323803037405
0.016072461381554604
0.015723908320069313
0.015386471524834633
0.015059678815305233
0.01474331971257925
0.014436902478337288
0.014140097424387932
0.013852497562766075
0.013573809526860714
0.013303843326866627
0.013042080216109753
0.012788314372301102
0.012542258016765118
0.012303641065955162
0.012072098441421986
0.011847381480038166
0.011629438027739525
0.01141769252717495
0.01121208444237709
0.011012310162186623
0.01081831194460392
0.010629753582179546
0.010446352884173393
0.010267949663102627
0.010094426572322845
0.009925569407641888
0.009761177003383636
0.009601006284356117
0.00944503303617239
0.00929297786206007
0.009144903160631657
0.009000362828373909
0.008859402500092983
0.008721837773919106
0.008587577380239964
0.008456583134829998
0.008328595198690891
0.008203486911952496
0.00808127224445343
0.007961844094097614
0.007844988256692886
0.007730790879577398
0.007618994452059269
0.007509653922170401
0.0074026272632181644
0.007297956384718418
0.007195360492914915
0.00709491316229105
0.006996599491685629
0.006900202948600054
0.006805856246501207
0.006713389419019222
0.006622795015573502
0.006533985026180744
0.006446934305131435
0.0063615832477808
0.006277988664805889
0.006195884197950363
0.00611549336463213
0.006036671809852123
0.005959351547062397
0.005883459933102131
0.005809127353131771
0.005736249964684248
0.005664666648954153
0.005594422109425068
0.005525608081370592
0.005458041559904814
0.0053917537443339825
0.005326762329787016
0.00526292622089386
0.0052003078162670135
0.005138865206390619
0.005078604444861412
0.005019444972276688
0.004961379803717136
0.004904401954263449
0.004848507698625326
0.004793617408722639
0.004739732947200537
0.004686875268816948
0.004635003861039877
0.004584139212965965
0.0045341989025473595
0.004485182464122772
0.004437037277966738
0.004389828070998192
0.0043435669504106045
0.004298056475818157
0.0042534274980425835
0.004209624603390694
0.0041667097248137
0.004124500788748264
0.004083148203790188
0.004042581655085087
0.004002719651907682
0.0039635831490159035
0.003925189841538668
0.0038875527679920197
0.003850621869787574
0.003814369672909379
0.003778724931180477
0.0037437432911247015
0.003709401935338974
0.0036757527850568295
0.003642669413238764
0.003610176034271717
0.0035782591439783573
0.003546923166140914
0.003516259603202343
0.0034859911538660526
0.0034563352819532156
0.0034271476324647665
0.003398496424779296
0.003370331833139062
0.003342656884342432
0.003315454348921776
0.003288721665740013
0.003262469545006752
0.003236613469198346
0.003211185336112976
0.0031861825846135616
0.0031616189517080784
0.003137400606647134
0.003113632323220372
0.003090165089815855
0.003067098092287779
0.0030444266740232706
0.0030220490880310535
0.0030000365804880857
0.0029783803038299084
0.0029570343904197216
0.0029359583277255297
0.0029155779629945755
0.002984980819746852
0.0030185633804649115
0.002866229508072138
0.0028360739815980196
0.0028177762869745493
0.0027997982688248158
0.002780698239803314
0.0027615439612418413
0.002743332413956523
0.00272555579431355
0.0027079007122665644
0.0026905243285000324
0.002673390321433544
0.0026563997380435467
0.0026396356988698244
0.0026230569928884506
0.002606686670333147
0.002590474672615528
0.002574438229203224
0.0025585731491446495
0.0025428892113268375
0.002527350327000022
0.0025120219215750694
0.002496805042028427
0.002482042647898197
0.002495424821972847
0.002576563972979784
0.0024950476363301277
0.002425067126750946
0.002420585136860609
0.002396451309323311
0.002382563194260001
0.0023679418954998255
0.0023543918505311012
0.0023406706750392914
0.002327245892956853
0.0023139670956879854
0.0023007707204669714
0.0022876907605677843
0.002274688333272934
0.002261773217469454
0.002249025274068117
0.0022362801246345043
0.002223675837740302
0.002211193321272731
0.00219930661842227
0.0022324223536998034
0.0022581990342587233
0.002229371340945363
0.0021540194284170866
0.002151158405467868
0.0021267763804644346
0.002116839401423931
0.0021036139223724604
0.0020921193063259125
0.0020806780084967613
0.002069267211481929
0.002057895064353943
0.002046667505055666
0.00203546485863626
0.0020243090111762285
0.002013229764997959
0.0020022254902869463
0.001991290831938386
0.0019804155454039574
0.0019700569100677967
0.00199248013086617
0.0022454471327364445
0.001960516907274723
0.0019549888093024492
0.0019284652080386877
0.0019078787881880999
0.00189807394053787
0.0018866007449105382
0.0018760767998173833
0.0018660124624148011
0.0018559274030849338
0.0018458794802427292
0.0018359168898314238
0.0018259722273796797
0.0018160531762987375
0.0018062457675114274
0.0017964664148166776
0.0017866694834083319
0.0017769599799066782
0.0017672994872555137
0.0017593515804037452
0.00195451732724905
0.0019058455945923924
0.0017453948967158794
0.0017596525140106678
0.0017236055573448539
0.0017018858343362808
0.0016944818198680878
0.0016839279560372233
0.001674811588600278
0.0016656299121677876
0.0016566748963668942
0.0016476991586387157
0.0016387978103011847
0.0016299004200845957
0.0016210481990128756

